A narrow band finite element method for the level set equation

A finite element method is introduced to track interface evolution governed by the level set equation. The method solves for the level set indicator function in a narrow band around the interface. An extension procedure, which is essential for a narrow band level set method, is introduced based on a finite element $L^2$- or $H^1$-projection combined with the ghost-penalty method. This procedure is formulated as a linear variational problem in a narrow band around the surface, making it computationally efficient and suitable for rigorous error analysis. The extension method is combined with a discontinuous Galerkin space discretization and a BDF time-stepping scheme. The paper analyzes the stability and accuracy of the extension procedure and evaluates the performance of the resulting narrow band finite element method for the level set equation through numerical experiments.

==> T2_k1.csv <==
Lx,AveCutElem,AveActiveElem,SecondsPerStep,MeshElements,h,dt,L2ExLsetOnGh,LinfLinfExLsetOnGh,|,L2L2lsetCut,L2L2lsetTrans,||,L2LsetOnExG,|||,L2nCut,L2nTrans,MinNormGradLst_Cut_Lx3,MaxNormGradLst_Cut_Lx3,MeanNormGradLst_Cut_Lx3,MinNormGradLst_Cut_Lx4,MaxNormGradLst_Cut_Lx4,MeanNormGradLst_Cut_Lx4,MinNormGradLst_Cut_Lx5,MaxNormGradLst_Cut_Lx5,MeanNormGradLst_Cut_Lx5,MinNormGradLst_Cut_Lx6,MaxNormGradLst_Cut_Lx6,MeanNormGradLst_Cut_Lx6,MinNormGradLst_Trans_Lx3,MaxNormGradLst_Trans_Lx3,MeanNormGradLst_Trans_Lx3,MinNormGradLst_Trans_Lx4,MaxNormGradLst_Trans_Lx4,MeanNormGradLst_Trans_Lx4,MinNormGradLst_Trans_Lx5,MaxNormGradLst_Trans_Lx5,MeanNormGradLst_Trans_Lx5,MinNormGradLst_Trans_Lx6,MaxNormGradLst_Trans_Lx6,MeanNormGradLst_Trans_Lx6
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,0.0,0.0,,0.0,,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,0.0,0.0,,0.0,,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,
2.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,0.0,0.0,,0.0,,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,
3.0,679.5625,9177.5625,48.561726331710815,22016.0,0.0625,0.0625,0.0124078759370091,0.0182211520440547,,0.014051029579064,0.0418461739921157,,0.0169290749560097,,,,0.1304337290295829,0.5104828566410682,0.3280764772764326,0.1926859973388117,0.4225488528848347,0.3053094971267064,0.2418209537727417,0.3659162339743384,0.3011017242128457,0.2701209592322124,0.3335648124791954,0.3003574720910502,0.0084191891519916,1.6438619458227477,0.6662023379399942,0.0291833276642725,0.8209992028707493,0.4537549698520975,0.0299187351402369,0.5964713714624055,0.3461750178128018,0.1098882984675498,0.4532343379510374,0.3087518939741393
4.0,2828.859375,27795.390625,364.6202003955841,176128.0,0.03125,0.03125,0.0044408266672688,0.007444995363288,,0.0047088243011536,0.0150115003430912,,0.005459824494675,,,,0.161121826553212,0.6947759640931915,0.3383054079415136,0.1975924311686807,0.4616198873187524,0.3083821897275666,0.2341182200068018,0.3872867701865833,0.3019529304773579,0.2649012806999228,0.3461165788842766,0.2997964109327219,0.0056514001800273,1.8261022340621085,0.453341495953988,0.0295370916420707,1.2553282806340484,0.3744785180252099,0.045936687998099,0.689296825346885,0.3207386016816591,0.1325501048457051,0.5053868584786908,0.3053123558701925
5.0,11735.375,102130.8046875,3911.055690765381,1409024.0,0.015625,0.015625,0.0012746198192189,0.0028044685845184,,0.0012953965875948,0.0041720497691748,,0.0014170202131299,,,,0.1177744616920743,0.8063847737757152,0.3729166086296924,0.1958332388723232,0.5058283228863122,0.3137092411654036,0.2313838517470242,0.3942503760152415,0.3029550299968728,0.2598996070361366,0.3526200214724801,0.3005214950868862,0.019272308723862,0.9701134677850684,0.4872961947687758,0.0136538920505039,0.7817612131192829,0.3823892127221912,0.0132579968911758,0.613002045190455,0.323421765813321,0.197928924368145,0.4741735001798479,0.3055173787089161
6.0,47680.640625,436507.6640625,52097.259613752365,11272192.0,0.0078125,0.0078125,0.0006103526810783,0.0026880394596203,,0.0006304282924709,0.0013239045809537,,0.0005692670183541,,,,0.1030186102994656,0.985801109892562,0.413823978000516,0.1826749226510708,0.5449155199558914,0.3230627208757874,0.2258622602287717,0.4081059965527951,0.3047906666647502,0.2580104747690777,0.3550168366029902,0.3010894290942332,0.0165706540711857,1.0563649284513466,0.4868982988172913,0.0116045907403947,0.8010353026195334,0.3766408480866939,0.0281421543160875,0.6261457531215783,0.3214282761867922,0.1993692619055322,0.4783776818837202,0.3048161648276195
,,,,,,,,,,,,,,,,,0.0769709534859225,0.9765413864524132,0.4588707366055513,0.1727542983550458,0.6214045081671925,0.3324933036438453,0.2235847080469655,0.4276027344254551,0.3081770017306255,0.2533502707814043,0.3550450655494945,0.3016212684705635,0.0405879074482067,1.1512662480219549,0.4865536192828953,0.0206439382635411,0.7689234405781914,0.3746298049001665,0.028669855947336,0.6209656873572912,0.3197994610969846,0.1999924833127424,0.4877563265758846,0.3043394059818735
,,,,,,,,,,,,,,,,,0.0623051194148409,1.1965037608505225,0.4972327041588784,0.1571960015994564,0.6595454507803747,0.3420363298591815,0.2169726001256716,0.4427688851821804,0.3101899396687954,0.2493910170443232,0.3623920455692327,0.3022187295081993,0.0489522330838639,1.1965037608505225,0.4882629310442886,0.0189845717346669,0.7514156518179683,0.3752769132491562,0.0127323881643477,0.6134286856631321,0.3186709646168534,0.1931533171479449,0.4859168746884976,0.3039291651945247
,,,,,,,,,,,,,,,,,0.1200655086511603,1.3010375088940382,0.5497345870772259,0.1566325929727242,0.7041662738409339,0.3611691293073457,0.2060837311001642,0.4635898990664894,0.3127123897503824,0.2455787595850209,0.3718329121014636,0.3028714294774262,0.0633909882406787,1.3010375088940382,0.4925120115006116,0.0099235600764163,0.7519083267736822,0.3786408675071436,0.0095816259699724,0.6339440428440879,0.3178647199697657,0.1946342230809903,0.4813306565924888,0.3036378127288242
,,,,,,,,,,,,,,,,,0.0635179068507631,1.3827784399425211,0.6026830702719705,0.1390536040253697,0.7905979133131404,0.3750325042122985,0.2004830950394509,0.492355699905409,0.3171206854042973,0.2425911327881744,0.3809335813878201,0.3037599150287245,0.0635179068507631,1.3827784399425211,0.4951349181780055,0.0159637498009665,0.7905979133131404,0.3858279422403839,0.0159578084684694,0.6236854769964447,0.3169702724983745,0.191686847369242,0.4911402042421281,0.3034381993464657
,,,,,,,,,,,,,,,,,0.0752085409369767,1.394073468645903,0.6437271590071658,0.1325824731236074,0.8069640121148165,0.3942471215169953,0.2049515363173684,0.5186810392422565,0.3204345192010758,0.2389730504391781,0.3909179284370667,0.3045927684890043,0.0331388605256356,1.394073468645903,0.4970816402883888,0.0078851159247418,0.8069640121148165,0.3914457951638521,0.0183862165566423,0.6443122296487434,0.3182400606530077,0.19180972998041,0.4885004285194839,0.3034171577625439
,,,,,,,,,,,,,,,,,0.129431252993513,1.4082504506126332,0.6593833168140217,0.1022646877769073,0.8688365852564139,0.4118837589489429,0.1824709954096985,0.5432115834560741,0.3245778134363554,0.2335834302044176,0.4004166438107309,0.3056155472361014,0.0222101370473142,1.4082504506126332,0.4980390384045898,0.0263038104500292,0.8688365852564139,0.3996857363200513,0.0258990439439314,0.6348177937416024,0.3185795062990642,0.1895329696230694,0.4988703144114456,0.3035717483963949
,,,,,,,,,,,,,,,,,0.1059087427471684,1.4331015298551708,0.6964773879053873,0.1196804914111574,0.8862686162732951,0.4263370490905301,0.185410646827232,0.5496464568818576,0.3297200672391236,0.2281462042626522,0.4079791600499562,0.3064580839360565,0.0161626888020385,1.492336404797315,0.5014682655056438,0.0160390890987321,0.8904961548048119,0.4069624968573272,0.0283493799776881,0.629394700444666,0.3203500003818842,0.1888002112879511,0.4962180960427852,0.3037275563451899
,,,,,,,,,,,,,,,,,0.1952137257844867,1.438622264244945,0.7216301710199693,0.0873766908970089,0.9383882877613328,0.4466741415854439,0.1704825900738713,0.5808464517490334,0.3352902999050023,0.2253959839237695,0.4185217390709086,0.3075441035123909,0.0222046871067118,1.6624488148107892,0.5057109903878921,0.0273289793912657,0.9383882877613328,0.4156991934915118,0.0347235033366926,0.6474107763920046,0.3237815744332641,0.1877263430494972,0.5077775558046154,0.303846228487665
,,,,,,,,,,,,,,,,,0.2014475354185945,1.4403378745605542,0.7477574979674453,0.108997794885156,1.0061262497614312,0.4602556751703235,0.1736006501460916,0.5848235702752475,0.3405693688547245,0.2217674808653869,0.4305369704296822,0.3086260961927406,0.0341743210556568,1.7845653387561131,0.5028242733376693,0.0277458895874746,1.0061262497614312,0.4241989100265157,0.0106086475411198,0.6393288331031552,0.3263377637860168,0.1871486020147487,0.5056141740237989,0.3043287338166173
,,,,,,,,,,,,,,,,,0.1978776855507384,1.5329432840614357,0.7842495081514351,0.1149349374613708,1.034720522820055,0.4764218731712084,0.1654675033872192,0.615584999645503,0.3477653765513083,0.2190453479907057,0.4365876003951532,0.309789300596885,0.0282989563272441,1.88200608581128,0.4964134155891885,0.0122222742123374,1.034720522820055,0.433728564591875,0.039585313031517,0.6323209813413107,0.330538316128608,0.1837796392036198,0.5160486372452613,0.3047491140815866
,,,,,,,,,,,,,,,,,0.1564232871803234,1.9737551935790636,0.8234559296501457,0.1469849038011522,1.0448103612004307,0.4884456625643175,0.1600157403959114,0.6448537543837677,0.3539903302410466,0.2138497165710946,0.4502462088381871,0.3111725518310987,0.0166276022107604,1.9737551935790636,0.4904013048366566,0.0284391554821067,1.0448103612004307,0.4414676714215718,0.0165700158078779,0.64729296567363,0.3344362453036054,0.1831131172078824,0.5159516246237937,0.3053238896308418
,,,,,,,,,,,,,,,,,0.1662605014119477,2.015740747974675,0.8391897288489644,0.1309979383637537,1.07357161734749,0.5105182428709881,0.1575046427257586,0.6631735797088364,0.3620752357880639,0.2103322585994362,0.4580478916888822,0.3125737350056473,0.0191455853229109,2.015740747974675,0.4836904020865991,0.0224031607870727,1.07357161734749,0.4500910170691312,0.01941265426153,0.6665449007195458,0.3390870439019197,0.1807521116262725,0.5169526114691135,0.3062634783064714
,,,,,,,,,,,,,,,,,0.1821170190898988,2.0455485536799194,0.8529283445410061,0.1066343740361609,1.1273843472635834,0.5281455427342941,0.1450209110334512,0.6893418473999574,0.3693950056020352,0.2069675832491501,0.4682909339509039,0.3141832762014503,0.0375382974800006,2.0455485536799194,0.474399736144314,0.0276541100315664,1.1273843472635834,0.4566697500857256,0.0094323856665362,0.6893418473999574,0.3427722696735508,0.1785171179522839,0.5232521260228259,0.3071751470353308
,,,,,,,,,,,,,,,,,0.1802833186280771,2.019429235047269,0.8384305532867337,0.1653219709608498,1.1665874048993898,0.5421105493419952,0.144023719155429,0.7114413730082811,0.3772984796136172,0.2042234742640701,0.4812305066875764,0.3158431506612996,0.0152308479433344,2.019429235047269,0.4635324315137483,0.0190605979233384,1.1665874048993898,0.4641829892513704,0.0078585225856168,0.7114413730082811,0.3481234399858737,0.1751829742784489,0.5230089505645722,0.3084356793050776
,,,,,,,,,,,,,,,,,0.1965449940424521,1.8445717176303749,0.8083699059623783,0.110399006823129,1.2090991703509502,0.5508263042714677,0.1403763782200733,0.7307848087008668,0.3838887577135899,0.2004750597364809,0.4936504801048199,0.317322332811546,0.0318603037886325,1.9116734053175637,0.4521307602924401,0.0197456440822369,1.2090991703509502,0.4703132405229439,0.0083199555219707,0.7307848087008668,0.3526371672529956,0.1721220962071062,0.5285572110657689,0.3098163021472775
,,,,,,,,,,,,,,,,,0.1441916379758985,1.9465670259551584,0.775347694628038,0.1193001737433546,1.2308741839012858,0.5694720343346281,0.1305462049967583,0.7491254354277909,0.3928486068448287,0.1970632525942771,0.5050173367909777,0.3194671643917816,0.034830581149625,1.9465670259551584,0.4388253986808378,0.0174937966265942,1.2308741839012858,0.4731913998503964,0.0085750599727806,0.7491254354277909,0.3572032561372367,0.1690413116965686,0.5332831928717562,0.3112193010377452
,,,,,,,,,,,,,,,,,0.1665718170683993,2.032334096356967,0.7473466978059305,0.1034544559450412,1.2503782344267738,0.5773485688014568,0.1280207799311626,0.7736949876688912,0.4003229668563735,0.19489976632614,0.5127339097071538,0.3212550398219793,0.0183875606863378,2.032334096356967,0.4273579747369045,0.0202171111624464,1.2503782344267738,0.477954543392988,0.0078181086503093,0.7736949876688912,0.3635982672139429,0.1646636266919106,0.5349068807168005,0.3129839980900958
,,,,,,,,,,,,,,,,,0.1557145010545116,2.023079984423484,0.6933562715179773,0.1043633379420237,1.266421824289531,0.5868943657491614,0.1239749349031643,0.7937490679777953,0.4085646297386582,0.1903238073644035,0.5250866487233555,0.3238908287479924,0.0116037738316201,2.023079984423484,0.4120932891255237,0.0381987812144421,1.266421824289531,0.482204922807679,0.0034317596143159,0.7937490679777953,0.3685233561593567,0.1611714933878583,0.5325912800277536,0.3146367303396986
,,,,,,,,,,,,,,,,,0.0498672154926965,1.9331398937628508,0.6615253494940998,0.1320410541482924,1.2745824845863256,0.6035329722168347,0.1218731400471955,0.8193948266856292,0.4180325102977549,0.1877818554761647,0.535229315993532,0.3258759856065884,0.0339015187179865,1.9331398937628508,0.3934229388999475,0.0192671724820933,1.2745824845863256,0.4846712264412754,0.0091619459086665,0.8193948266856292,0.3745757502731259,0.1581021437843538,0.5402358111930307,0.316886572216596
,,,,,,,,,,,,,,,,,0.0524443973951073,1.7802983083777588,0.5831328122103022,0.1291139950716949,1.3025749709063377,0.6198642191977748,0.114041491125152,0.8475222531248456,0.4262220045421064,0.1833022662064665,0.5441059212297777,0.328267282702658,0.0252892246868945,1.7802983083777588,0.3850822441403309,0.01884919946717,1.3025749709063377,0.4897612795456946,0.0096033048669997,0.8475222531248456,0.3803247403929349,0.1559600400477925,0.5494865034037294,0.3188392609986043
,,,,,,,,,,,,,,,,,0.1288974452600904,1.6253527681948787,0.5365467147661503,0.1292967698230964,1.322980162955253,0.6269860138774858,0.1118828694627624,0.8550236353633328,0.4328508035581347,0.1782669046556453,0.5563626498476615,0.3309404293382553,0.0136296899266777,1.6253527681948787,0.369921398321379,0.0427540166393067,1.322980162955253,0.4931223409874383,0.0043426338498826,0.8550236353633328,0.3860836203647841,0.1515113558769435,0.5568571375995565,0.3209240284060863
,,,,,,,,,,,,,,,,,0.1285287036024825,1.0244761920925145,0.4485355470080213,0.1422948599072934,1.3406729179690775,0.6394613527710797,0.116883448938431,0.9072933878420594,0.4443766555458093,0.1739581908609032,0.5631635735442583,0.333862827436742,0.0200823164472726,1.4206891008975762,0.3636384762490199,0.040996325675117,1.3406729179690775,0.4912381024475966,0.0072900769016939,0.9072933878420594,0.3917295742773207,0.1470319478639399,0.5708612215830838,0.3232972108734371
,,,,,,,,,,,,,,,,,0.0924998188207262,0.9394267348286992,0.4343641221965242,0.1569813253456735,1.3675499266920912,0.6477091247751599,0.1100399272784701,0.9085777574780608,0.451528319014587,0.1739709831288886,0.5783150094476405,0.3364747791769013,0.0155611864147011,1.1407180105509087,0.3449441809426608,0.0426339973637595,1.3675499266920912,0.4935001586218454,0.0072077654536848,0.9097597889275572,0.399276127396872,0.1442064250504291,0.5854834910494093,0.3259550758266958
,,,,,,,,,,,,,,,,,0.1217920950321767,0.8158159367781581,0.3523005580650149,0.1479884995010733,1.3923704383888835,0.6594255301252145,0.1068080387275527,0.952005250872261,0.4595973623774979,0.168926233849432,0.5859991420064976,0.3397284380609914,0.0289732854943599,0.97128758849497,0.3302123615847783,0.0528864339950042,1.3923704383888835,0.4926031197724132,0.0110985507999437,0.952005250872261,0.4046673803979924,0.1437307867282307,0.5912310311619512,0.3283040535685562
,,,,,,,,,,,,,,,,,0.1191425684797113,0.6556028164900826,0.3619915933498918,0.150161144491477,1.4143966002163617,0.6697368094896211,0.103282465423184,0.964368930266486,0.4679431118816005,0.1657267965707422,0.596499575228335,0.3429704641026084,0.0421064085597729,0.8564334784907174,0.3116202465509862,0.0453156869833574,1.4143966002163617,0.4915534246009559,0.0047526301068869,0.964368930266486,0.4097464925971809,0.1419993388394338,0.6057149363846862,0.3311525221688102
,,,,,,,,,,,,,,,,,0.0862496632588943,0.6547615727275906,0.3388706791534185,0.1527555441062385,1.4361129155778545,0.6806572926646811,0.0970102047755168,0.9944505525651044,0.4763425963268531,0.1647937251418773,0.605352873962709,0.3459288409710081,0.0703385736161833,0.7495604570581347,0.2880233472426288,0.0394697617973495,1.4361129155778545,0.4902440064708207,0.0048260991118463,0.9944505525651044,0.4156956787623432,0.1405101497075157,0.6117792987553495,0.3337945483869223
,,,,,,,,,,,,,,,,,0.1402833158863472,0.7464636176944274,0.3267909777729968,0.1493408255504048,1.4664161264169835,0.6845713779044814,0.1043390304582235,1.0414876539231992,0.4832883214935917,0.1604917744467933,0.6151764336746963,0.3493147813564316,0.0247647717466326,0.7464636176944274,0.2681780015038013,0.0388542140140602,1.4664161264169835,0.4874525949938605,0.0027384267120388,1.0414876539231992,0.4209661769549666,0.1414889502748017,0.626480313804662,0.3366666799809902
,,,,,,,,,,,,,,,,,0.1356949454025826,0.8142000354982833,0.3170263692120502,0.1605242963094321,1.49452711167244,0.6901277947918634,0.0981342601975516,1.0800207660114518,0.49069445098466,0.1570773190474665,0.6248656462725751,0.3527166007332742,0.0474965668087718,0.8142000354982833,0.2529805814067798,0.039565761862562,1.49452711167244,0.4838357866287378,0.0092811464902354,1.0800207660114518,0.4267427172058852,0.1385000875710452,0.6322261374231046,0.3393545267912538
,,,,,,,,,,,,,,,,,,,,0.1600543258705278,1.5193078547380718,0.6965244199637866,0.0948691015383131,1.1130907711134734,0.4981564950884671,0.1562907217539361,0.6357184015861845,0.3562717682701226,,,,0.0393648051653238,1.5193078547380718,0.4791311014980515,0.0115335961646063,1.1130907711134734,0.4319008251724376,0.1359592858802895,0.6478344243869018,0.3424176860539029
,,,,,,,,,,,,,,,,,,,,0.1556168879889256,1.539293695626998,0.7012072000022581,0.0986549009718862,1.132548207027935,0.5065994461592455,0.1515070892562757,0.6451411208515371,0.3600420749656677,,,,0.0402073784152984,1.539293695626998,0.4737553018677734,0.0116266654758384,1.132548207027935,0.4362464593560748,0.1360319293803125,0.652256118788498,0.3453116962630825
,,,,,,,,,,,,,,,,,,,,0.1485889448343421,1.5529273049596697,0.7043867409689193,0.1065501833105303,1.1237056779510504,0.5142874750933382,0.1490482097508536,0.6562610175897741,0.3632230176927486,,,,0.0434140402563327,1.5529273049596697,0.4676547535869042,0.00983103405442,1.1237056779510504,0.4422507096676408,0.1328508080499236,0.6670365768694638,0.3484999559886438
,,,,,,,,,,,,,,,,,,,,0.139441325739616,1.5560638831440363,0.695139676097133,0.0997165683750678,1.1446581409576404,0.5206714682684556,0.147824616584324,0.6655400863749495,0.3673851812657167,,,,0.0402019374490459,1.5560638831440363,0.4603027085058204,0.0085607349162389,1.1472352927024432,0.446667129367824,0.1297720095776137,0.6736492872048062,0.3512829305352398
,,,,,,,,,,,,,,,,,,,,0.1367138383765678,1.5508882000980997,0.6905438039937173,0.0818029397530981,1.2000220256069063,0.5270079986569226,0.1437405262459418,0.6781412332344621,0.3707160094343597,,,,0.0404185073001448,1.5508882000980997,0.4523979698608813,0.0110423265724919,1.2000220256069063,0.4513701930542505,0.1310965832958648,0.6877010636071985,0.3546072223871054
,,,,,,,,,,,,,,,,,,,,0.1515432463078841,1.53724176869345,0.6847658571889553,0.0927114480610568,1.268964791717328,0.5347508146697889,0.1422391189995121,0.6881048915396863,0.3745727729937275,,,,0.0236460195532187,1.53724176869345,0.4460044562122554,0.0124938472816381,1.268964791717328,0.4553118036679577,0.1270626776209649,0.6930787891040577,0.3574923534972224
,,,,,,,,,,,,,,,,,,,,0.1489281389601273,1.507110656448612,0.6803032807388893,0.1093311867335261,1.3018939038636566,0.5427046814264299,0.1402391894898498,0.6989608356442771,0.3783819739401645,,,,0.0259787317463611,1.507110656448612,0.4368146064061475,0.0121061461312809,1.3018939038636566,0.4596276561430558,0.1250416723734785,0.7100592890049343,0.3605693881939062
,,,,,,,,,,,,,,,,,,,,0.1391501530554159,1.4687186256700655,0.6694341117488385,0.1207906193876411,1.3646268272650053,0.5498341035049206,0.1367514067033979,0.7113190558096162,0.3819366789138579,,,,0.0182322654017281,1.4687186256700655,0.4294604770759009,0.0078782241371931,1.3646268272650053,0.4636608241837038,0.1237286084758017,0.7125308223792718,0.3637048771284965
,,,,,,,,,,,,,,,,,,,,0.1206974411735491,1.4480607969025452,0.6438906254106977,0.1144544124823246,1.3336628927038745,0.5546012484333473,0.136249038722617,0.7248838873546781,0.3863860016606707,,,,0.0360878484727002,1.4480607969025452,0.4247151703226831,0.0053677102239417,1.3336628927038745,0.4686347660963881,0.1213212178763892,0.7248838873546781,0.3666313137418967
,,,,,,,,,,,,,,,,,,,,0.128467506671475,1.414543943026658,0.6265559047660832,0.1012818262722408,1.342691411330785,0.5605085048950059,0.133789950358458,0.7364233382566854,0.3899359808475756,,,,0.032014083569982,1.414543943026658,0.4153537178840421,0.0016106571423767,1.342691411330785,0.4716309154212115,0.1193692388544821,0.7364233382566854,0.3701185420761877
,,,,,,,,,,,,,,,,,,,,0.1571268335305417,1.3714445270335454,0.6112375716671691,0.0963922320796696,1.3551579745729116,0.566545509911687,0.1335377163473537,0.7473055397085825,0.3935259057640447,,,,0.0122298996558366,1.3714445270335454,0.4084209588119304,0.0090578257784183,1.3551579745729116,0.4763576903046831,0.1184350081895267,0.7473055397085825,0.3730161956329093
,,,,,,,,,,,,,,,,,,,,0.1226084295131616,1.365815810027588,0.5932873705060433,0.0729995160236626,1.37276949058243,0.5720657497544908,0.1292750896695474,0.7620605249374386,0.3975686382709317,,,,0.0315002678317504,1.365815810027588,0.4031417866619818,0.0138351440960883,1.37276949058243,0.4791864021762672,0.1169805867432725,0.7620605249374386,0.3756994555366351
,,,,,,,,,,,,,,,,,,,,0.0880161229401438,1.3363391116945282,0.5713401005368309,0.045173613154546,1.4162192914873228,0.577280342030519,0.1259635416826889,0.7709303907699401,0.4015795572524401,,,,0.0175771651944162,1.3363391116945282,0.3952977824974096,0.0058705560158668,1.4162192914873228,0.482729546109634,0.1175388783283835,0.7709303907699401,0.3792596320947008
,,,,,,,,,,,,,,,,,,,,0.1200819779008935,1.3194003878054374,0.5574445292393213,0.1048934195283166,1.4311840857288098,0.5828332892440548,0.1263956030963485,0.785614543150766,0.4053141407617604,,,,0.0275408110598512,1.3194003878054374,0.3887844751659833,0.0070976344935211,1.4311840857288098,0.4853492294027607,0.099689824343144,0.785614543150766,0.3822611376856398
,,,,,,,,,,,,,,,,,,,,0.1270383745139985,1.2886433812780276,0.5343703570619878,0.1161852738034516,1.4875840852269848,0.5870062980830872,0.1230936217113293,0.7944543900884504,0.4094569543954459,,,,0.0118776207062094,1.2886433812780276,0.3782899045362122,0.0096671376288733,1.4875840852269848,0.4884344182828951,0.1079848004783488,0.7944543900884504,0.3851778155824552
,,,,,,,,,,,,,,,,,,,,0.1470362286201955,1.230811031387553,0.5189116411354,0.1228982156698682,1.5151481654683616,0.5928609691636159,0.1223811863603809,0.8088292949372003,0.4133503973925783,,,,0.0243255870281643,1.230811031387553,0.3720824063541096,0.0049398107206478,1.5151481654683616,0.4903450229572869,0.1127975239063732,0.8088292949372003,0.3884014346770753
,,,,,,,,,,,,,,,,,,,,0.1246858595045231,1.090441226105728,0.4865316195976142,0.1229085687293089,1.455966497171214,0.5986673974535792,0.1189619823121582,0.82037572790698,0.4170644854193855,,,,0.0131951135672079,1.14092035466846,0.3633480437925641,0.0062965075775794,1.455966497171214,0.4924342669150026,0.0626261776103593,0.82037572790698,0.3915376923030881
,,,,,,,,,,,,,,,,,,,,0.0853004731233218,1.0654318845783008,0.4743923645352854,0.1090874127891528,1.5086807565468037,0.6027976077214313,0.1175649037040277,0.8303988640785437,0.4214437192134502,,,,0.0299290635632271,1.0654318845783008,0.3541487982425382,0.0062968680801426,1.5086807565468037,0.4946998717622309,0.0755217319091467,0.8303988640785437,0.3943630832452043
,,,,,,,,,,,,,,,,,,,,0.0803785193757348,1.055694534219745,0.4594203095579466,0.0999775375679754,1.5361728731442112,0.6065368118448417,0.1167297252960905,0.8407321758708582,0.42564171388702,,,,0.0057666383902109,1.055694534219745,0.3434761136932166,0.0107723038423339,1.5361728731442112,0.4962319671302138,0.0831394327285548,0.8407321758708582,0.3976882162501809
,,,,,,,,,,,,,,,,,,,,0.1176796590897827,0.9780572222961476,0.4430266141280484,0.117513404433932,1.5420432120430012,0.6101650490562593,0.1145864622299326,0.8537852931121742,0.4289594161351333,,,,0.0097633727147525,1.040342439322938,0.3347071742250982,0.0051846500968442,1.5420432120430012,0.4972523335160645,0.0645606843143448,0.8537852931121742,0.4007848889440946
,,,,,,,,,,,,,,,,,,,,0.070803425585065,0.8752632386109835,0.4193378631859352,0.1104737221822402,1.5453765601273264,0.6151225929470117,0.1144131698033425,0.8648026167859408,0.4335019606627137,,,,0.0123859090656854,0.971209753117906,0.3268856665883269,0.0092223844023062,1.5453765601273264,0.4993232209262215,0.0526903046347647,0.8648026167859408,0.4033271676527938
,,,,,,,,,,,,,,,,,,,,0.0773194316533528,0.8726383090440757,0.4041044579757633,0.1116127274579927,1.586014967300467,0.6198175720253234,0.1106820662871774,0.8760521715871611,0.4376702776590873,,,,0.0251578143845591,0.8726383090440757,0.3141496493522471,0.0091621741283934,1.586014967300467,0.5012767380523034,0.0667518073231569,0.8760521715871611,0.4066589218747358
,,,,,,,,,,,,,,,,,,,,0.130012473996593,0.7478040599434839,0.3886440517311843,0.1085997138667568,1.6021082389083552,0.6225484086123462,0.1087361357665316,0.8883705795271624,0.4417146458918014,,,,0.0178565590508727,0.8265985419363604,0.303419229029704,0.0042669913170369,1.6021082389083552,0.5023483444618156,0.0490209410485003,0.8883705795271624,0.4095331426472843
,,,,,,,,,,,,,,,,,,,,0.1367885256569461,0.7179113548645634,0.3760994802707647,0.1131203492568332,1.6168895852964078,0.626863637147849,0.1067597083026985,0.8974814066147204,0.4455961158539627,,,,0.0060436237814722,0.7594104238569661,0.291854154099522,0.0017816243450163,1.6168895852964078,0.5021461115923007,0.0541062857177578,0.8974814066147204,0.4119418023302539
,,,,,,,,,,,,,,,,,,,,0.1569176833764985,0.6645200245181812,0.354022186614579,0.1206840165490067,1.6304515460933555,0.6295478726353091,0.1020959975624778,0.9119170425381412,0.4497740003975869,,,,0.0125218774014691,0.7071103422232301,0.2836514640002737,0.0099823677576675,1.6304515460933555,0.5025147519082142,0.0104941626797175,0.9119170425381412,0.4143080166814207
,,,,,,,,,,,,,,,,,,,,0.1781596070352775,0.6556606020933281,0.3497740712540501,0.1258157295051201,1.63604802586437,0.6317756546894631,0.1070563625586313,0.9194363178606826,0.4542157492037041,,,,0.0122533442377202,0.6556606020933281,0.2745972652448828,0.0098795652547832,1.63604802586437,0.5029963509147305,0.0581341859299398,0.9194975388798756,0.4172722391572943
,,,,,,,,,,,,,,,,,,,,0.1968287465104168,0.6571921098946417,0.3405644027461553,0.0744308259853038,1.6454310864413644,0.6352105855364545,0.1046923788913569,0.9381482315433768,0.4587106286845163,,,,0.0092546746859894,0.6571921098946417,0.2688593159514377,0.0124362267327604,1.6454310864413644,0.5030512311906867,0.0372177247768268,0.9381482315433768,0.4200885136946141
,,,,,,,,,,,,,,,,,,,,0.2103427869621668,0.618008175284357,0.3336953767853007,0.0994401172908729,1.6558830810992882,0.6390987674093168,0.1020725777831444,0.9462767760253,0.4627665014615809,,,,0.0188146919624523,0.618008175284357,0.2617834493890415,0.0077970738681317,1.6558830810992882,0.50319979231891,0.0529668880073734,0.9462767760253,0.4225347899952019
,,,,,,,,,,,,,,,,,,,,0.2044054164216301,0.5945352986737912,0.3310568027890046,0.120023831754075,1.6674545152515778,0.6432372835731348,0.1005942776763736,0.9549624034640872,0.4672190459859623,,,,0.0253862754613831,0.5945352986737912,0.2562735302124029,0.0105448509599394,1.6674545152515778,0.5029033911568906,0.0696386038791567,0.9549624034640872,0.4249599363111216
,,,,,,,,,,,,,,,,,,,,0.2074823349053498,0.6637683158057065,0.3222416768840657,0.121966509539012,1.6955501387091234,0.6465798026226814,0.0961041940903183,0.9720352354345728,0.4718575314836247,,,,0.0205387507649311,0.6637683158057065,0.2515237780042736,0.0121891240571371,1.6955501387091234,0.5020239137658273,0.0412772197362038,0.9720352354345728,0.4277153846272384
,,,,,,,,,,,,,,,,,,,,0.1974715264112976,0.6992687662623633,0.319359515865314,0.0613034397222711,1.7212132299638272,0.6495250907555167,0.0945535514924776,0.984509086371258,0.4764661506167883,,,,0.0122006534150489,0.6992687662623633,0.2497226721027105,0.0118763055228184,1.7212132299638272,0.5009507635863673,0.0486946771433152,0.984509086371258,0.4302871266363186
,,,,,,,,,,,,,,,,,,,,0.0851839123495458,0.7134594479499772,0.3177715613609926,0.058754302577199,1.7450602835412437,0.6525787403975056,0.094016978204979,0.9908714312055726,0.480554550946674,,,,0.0160549214808849,0.7134594479499772,0.247487377855231,0.0112427554155814,1.7450602835412437,0.4992126103738094,0.0386751436098072,0.9908714312055726,0.4328551817053131
,,,,,,,,,,,,,,,,,,,,,,,0.1219772093012317,1.7673961794602713,0.6558020729212426,0.0957727552362566,1.0004529674367613,0.4850381668511806,,,,,,,0.0102389809863582,1.7673961794602713,0.4976135784749759,0.0298037643573905,1.0054954997825998,0.4348678068190151
,,,,,,,,,,,,,,,,,,,,,,,0.1199214320731946,1.7883609071261883,0.6585464452786639,0.0930499053996815,1.01358092837085,0.4892866067293542,,,,,,,0.010976107618052,1.7883609071261883,0.4957226789970189,0.0234268588505293,1.01358092837085,0.436608862365374
,,,,,,,,,,,,,,,,,,,,,,,0.1172439587365536,1.8211622431779408,0.6606339802091374,0.0910986668643068,1.033936802887745,0.4941337059470839,,,,,,,0.0154308096249798,1.8211622431779408,0.4939707761657531,0.031833930532967,1.033936802887745,0.4385001431509202
,,,,,,,,,,,,,,,,,,,,,,,0.1143476828809271,1.848765175806137,0.6623993672189873,0.092353799964543,1.0367315546346414,0.4984759208428657,,,,,,,0.0104493098911185,1.848765175806137,0.4916432768389104,0.0315283476233167,1.0367315546346414,0.4408457892941625
,,,,,,,,,,,,,,,,,,,,,,,0.1325598692787617,1.869904605599076,0.6636205678216617,0.0892720146166665,1.0572688878948364,0.5028086061468204,,,,,,,0.0081983299928581,1.869904605599076,0.4890332654734235,0.0122799598215817,1.0572688878948364,0.4428333301029699
,,,,,,,,,,,,,,,,,,,,,,,0.1240074600397491,1.884259612158738,0.6649737149680637,0.0866202871374321,1.0587011799078951,0.5074460799093935,,,,,,,0.0057616933841712,1.884259612158738,0.4862514079570316,0.0126999436235577,1.0587011799078951,0.4448578915826668
,,,,,,,,,,,,,,,,,,,,,,,0.1198404514504957,1.891575077597074,0.6661837264580641,0.0894960061824674,1.082935590022848,0.5113574723787979,,,,,,,0.0096073634259875,1.891575077597074,0.483164899120078,0.0086077914275784,1.082935590022848,0.4469327707964252
,,,,,,,,,,,,,,,,,,,,,,,0.1094666320942985,1.8780489213141909,0.6659715234045167,0.0901862756237687,1.0869934437578246,0.5164152212778392,,,,,,,0.0049633517144425,1.8780489213141909,0.4797304049795783,0.0067426592273964,1.0869934437578246,0.4486717693577233
,,,,,,,,,,,,,,,,,,,,,,,0.1121733021131579,1.885557661756852,0.6644475723157934,0.0852086990105895,1.101495839018204,0.5207594330178109,,,,,,,0.0059924352947127,1.885557661756852,0.4765259248977149,0.0074365868235185,1.101495839018204,0.4511784380155493
,,,,,,,,,,,,,,,,,,,,,,,0.1176584107534493,1.8891848253201315,0.6626800242019317,0.0833211415730258,1.11917642103558,0.5255569251694295,,,,,,,0.0119738494024547,1.8891848253201315,0.4737971513133836,0.0039095608144152,1.11917642103558,0.4531259904006969
,,,,,,,,,,,,,,,,,,,,,,,0.1275666374367777,1.851172605047376,0.6581554379042772,0.0843806018167145,1.1246271795785792,0.5293622331643798,,,,,,,0.0048094482386668,1.851172605047376,0.471444541539966,0.0034930587508633,1.1246271795785792,0.455555349131675
,,,,,,,,,,,,,,,,,,,,,,,0.1420961240330799,1.832383442381919,0.6538057468073633,0.0857060589660656,1.1466277481675125,0.5337953983407491,,,,,,,0.0101051745486657,1.832383442381919,0.4680035505984139,0.0089948101741597,1.1466277481675125,0.4576225870277582
,,,,,,,,,,,,,,,,,,,,,,,0.1519116598580731,1.8007141133108613,0.6484919687791668,0.084918862986527,1.1485732658176877,0.5378591789294481,,,,,,,0.0022960447200415,1.8007141133108613,0.4644826503633942,0.0064081623421425,1.1485732658176877,0.459301010118034
,,,,,,,,,,,,,,,,,,,,,,,0.1581440825702223,1.7598328838725503,0.6430211444068724,0.0823124302223587,1.1711514117116055,0.5423559440148127,,,,,,,0.0114059572228923,1.7598328838725503,0.4608773356269012,0.006199222058641,1.1711514117116055,0.4611896585399623
,,,,,,,,,,,,,,,,,,,,,,,0.1480025881776716,1.7743299593214314,0.6394202512037797,0.0798613446608685,1.1730752921087195,0.546916869674759,,,,,,,0.0087133793289217,1.7743299593214314,0.4586284527386204,0.0024740065970836,1.1730752921087195,0.462998502846109
,,,,,,,,,,,,,,,,,,,,,,,0.1554737092738672,1.7931786882408478,0.6327499908818726,0.0810423934685862,1.1901822421153927,0.5510029198405656,,,,,,,0.0046485786625841,1.7931786882408478,0.4547596830814489,0.0085877424579576,1.1901822421153927,0.4652249655630542
,,,,,,,,,,,,,,,,,,,,,,,0.1312496286211645,1.8026613352628504,0.6241117800579907,0.0833012791017777,1.200508525929343,0.5548715725494041,,,,,,,0.0066905916795638,1.8026613352628504,0.4509686087629397,0.0096089656285263,1.200508525929343,0.4673911895275541
,,,,,,,,,,,,,,,,,,,,,,,0.1305385747394498,1.7953534668482318,0.6147543676428732,0.0874216068528163,1.2184235529100806,0.5593680065843054,,,,,,,0.0040708354766066,1.7953534668482318,0.4472765261701487,0.0119504282222532,1.2184235529100806,0.4687356529696512
,,,,,,,,,,,,,,,,,,,,,,,0.1409228073916425,1.7781279095746796,0.6086173695732513,0.0819800801674728,1.2285292978116635,0.5636078334482953,,,,,,,0.0159822074834611,1.7781279095746796,0.4438545567694034,0.0087238602894114,1.2285292978116635,0.4706550638110852
,,,,,,,,,,,,,,,,,,,,,,,0.1528264334145029,1.6894713480588892,0.6024446867029244,0.0800869988302419,1.231521288728106,0.5669435480383457,,,,,,,0.0080744888856684,1.6894713480588892,0.440201586738173,0.012426187384942,1.231521288728106,0.4722435556766914
,,,,,,,,,,,,,,,,,,,,,,,0.1589302380135271,1.5898155766946898,0.5945334594535084,0.0794942026179718,1.2602444467955,0.5715108457219986,,,,,,,0.0065478495289988,1.5898155766946898,0.4360220450021208,0.0065148524259407,1.2602444467955,0.4735067666933845
,,,,,,,,,,,,,,,,,,,,,,,0.1129682933093288,1.589983027158619,0.5857564623725942,0.0802835319789997,1.2673598025452133,0.5755540101848645,,,,,,,0.0102081357335564,1.589983027158619,0.432648172485889,0.0067464362437674,1.2673598025452133,0.4754614688383042
,,,,,,,,,,,,,,,,,,,,,,,0.1135021712119424,1.5414619693769456,0.5789814967144095,0.0823875796258273,1.2813059701605392,0.5792616909728346,,,,,,,0.00435135494867,1.5414619693769456,0.4281286387730522,0.0089344021732595,1.2813059701605392,0.4766436336230835
,,,,,,,,,,,,,,,,,,,,,,,0.1179132208831262,1.5075371190583262,0.5682154690218001,0.0863423576907614,1.2977565385033578,0.5832996903009091,,,,,,,0.0069274831772011,1.5075371190583262,0.4238914596823966,0.0052197778641177,1.2977565385033578,0.4785240033144812
,,,,,,,,,,,,,,,,,,,,,,,0.1239543120599178,1.500164350031579,0.5587618137572935,0.0900229953760579,1.303171664379008,0.5868983386705307,,,,,,,0.0061393391558071,1.500164350031579,0.4199332397413428,0.0024534397508721,1.303171664379008,0.4798994818260528
,,,,,,,,,,,,,,,,,,,,,,,0.1097448968134741,1.4913734597418382,0.5471885820997332,0.0793908449280409,1.3166015745819055,0.5908345281393166,,,,,,,0.0058192860429598,1.4913734597418382,0.4155540580065492,0.0071707601029446,1.3166015745819055,0.4812790798633907
,,,,,,,,,,,,,,,,,,,,,,,0.0792767451022581,1.4853577709961778,0.5408732794117104,0.0770470775589403,1.3438183230668423,0.5941135488344255,,,,,,,0.0040893624409563,1.4853577709961778,0.4108256044887722,0.0034074762396273,1.3438183230668423,0.4830017849377766
,,,,,,,,,,,,,,,,,,,,,,,0.1081439109905453,1.4642388874956376,0.5332323895255153,0.0768128513255485,1.3464916286491715,0.5982950429808234,,,,,,,0.0058655709479693,1.4642388874956376,0.4064085439717435,0.0042904508626145,1.3464916286491715,0.4841525428623861
,,,,,,,,,,,,,,,,,,,,,,,0.1125584212831525,1.4011421214316089,0.5238813019899907,0.0778250372421361,1.3579505320024785,0.6023290484159242,,,,,,,0.0063405141724738,1.4011421214316089,0.4017029843818093,0.0080317142125218,1.3579505320024785,0.4858085049989653
,,,,,,,,,,,,,,,,,,,,,,,0.1274936128004548,1.4062063236398832,0.5141190399239498,0.0802243712570056,1.3847253737554108,0.6058399316518426,,,,,,,0.0078560996161217,1.4062063236398832,0.397170898082286,0.006434808509552,1.3847253737554108,0.4871428097045426
,,,,,,,,,,,,,,,,,,,,,,,0.1497392174561187,1.4014920591537572,0.5050887282133976,0.0832392743910732,1.39387906314898,0.6094740768107622,,,,,,,0.0018902743720941,1.4014920591537572,0.3925741817586748,0.0123519916567953,1.39387906314898,0.488112958077644
,,,,,,,,,,,,,,,,,,,,,,,0.1607304600250161,1.4154319574333574,0.4970099716497172,0.08537495642035,1.398422783658146,0.6127682569484322,,,,,,,0.0098573291387338,1.4154319574333574,0.3870561326015979,0.0050947758078517,1.398422783658146,0.4893673892754296
,,,,,,,,,,,,,,,,,,,,,,,0.1374423657644004,1.3960045878144889,0.4888251766213706,0.0893136310714072,1.4179309000894622,0.6160711602230743,,,,,,,0.0085256793121922,1.3960045878144889,0.3819239284158218,0.006071847669685,1.4179309000894622,0.4902907551328321
,,,,,,,,,,,,,,,,,,,,,,,0.158163874571537,1.321017042876306,0.4822237209317898,0.0934073268570764,1.4389869747544148,0.6195033924725798,,,,,,,0.0042166164469447,1.321017042876306,0.37657607491586,0.0020636071674202,1.4389869747544148,0.4913110106028642
,,,,,,,,,,,,,,,,,,,,,,,0.1479246510222707,1.231434910698217,0.4733215470325481,0.0857898982865154,1.450704858487173,0.6235592288254114,,,,,,,0.0107083784505968,1.231434910698217,0.3706072580423296,0.0069082775940953,1.450704858487173,0.491991701095267
,,,,,,,,,,,,,,,,,,,,,,,0.1592028529270821,1.1407759031301634,0.4622018197480826,0.0807814028926433,1.4677029428239297,0.6265000842318112,,,,,,,0.009747768886073,1.1437956996506704,0.3649331593891534,0.0056853478949777,1.4677029428239297,0.4932658002499913
,,,,,,,,,,,,,,,,,,,,,,,0.1538803595123794,1.143973400857362,0.4564259719188294,0.0779157282090605,1.4964172007624377,0.6299047198186013,,,,,,,0.0028744425433892,1.143973400857362,0.3595353977120573,0.0071571860020131,1.4964172007624377,0.4945083348460747
,,,,,,,,,,,,,,,,,,,,,,,0.1489122386009477,1.1282449431278945,0.447484840774224,0.076709090623036,1.519772083518222,0.6332238835051627,,,,,,,0.0054313585245649,1.1282449431278945,0.3538768296458125,0.0072330634596174,1.519772083518222,0.4952578674206517
,,,,,,,,,,,,,,,,,,,,,,,0.1487413573702679,1.0644049929015789,0.4370851511763021,0.0757237538942767,1.53984591677343,0.6360742116467842,,,,,,,0.0094067236475561,1.0644049929015789,0.3481140172122,0.0032054517506522,1.53984591677343,0.4959665354560648
,,,,,,,,,,,,,,,,,,,,,,,0.1543368771294638,1.00638030306208,0.4282137027330061,0.0767855094091204,1.583867676022644,0.6396702868210086,,,,,,,0.0062204564232121,1.0373653366522144,0.3414888158982705,0.0051902789962706,1.583867676022644,0.4964250828490452
,,,,,,,,,,,,,,,,,,,,,,,0.1525369254428874,0.9645341525015354,0.4218831071281251,0.0810139913695437,1.612165278443578,0.6430356082927164,,,,,,,0.0095587374620177,0.9645341525015354,0.3345004492689422,0.0062094320098068,1.612165278443578,0.4975720482590712
,,,,,,,,,,,,,,,,,,,,,,,0.1532512201007105,0.9438698732587556,0.4133622531876297,0.0819882603801946,1.6049945489335444,0.6460916731972497,,,,,,,0.0024480480166153,0.9438698732587556,0.3289781646082477,0.0046587335322496,1.6049945489335444,0.498160852069034
,,,,,,,,,,,,,,,,,,,,,,,0.1552160551614944,0.8624072128596874,0.4026537065542292,0.0877738556540754,1.6077212318446674,0.6492913078558517,,,,,,,0.0059646065107831,0.9094853966506612,0.3232339507741498,0.0035932398602825,1.6077212318446674,0.4987593921732101
,,,,,,,,,,,,,,,,,,,,,,,0.1584785834619375,0.8596837462275091,0.3952013847125062,0.0863215773319377,1.6556202009147438,0.6518664984279956,,,,,,,0.006441264060328,0.8596837462275091,0.3164215573831643,0.0049502595029114,1.6556202009147438,0.4994422834169281
,,,,,,,,,,,,,,,,,,,,,,,0.1594198180006024,0.8095400526287763,0.3861978956595449,0.0854775926506816,1.7109315708769623,0.6547361146966598,,,,,,,0.0158332994868054,0.8184673300837979,0.3114690257089542,0.0054726279777817,1.7109315708769623,0.4999324340202176
,,,,,,,,,,,,,,,,,,,,,,,0.158494556507886,0.7532813005336958,0.3783529064213436,0.0956738949836387,1.750581648009901,0.6581668807728043,,,,,,,0.0015030116145569,0.7947574853932147,0.3060385772812224,0.0062667992030001,1.750581648009901,0.5003329442742747
,,,,,,,,,,,,,,,,,,,,,,,0.1555294082742158,0.7365905136450276,0.3701341768751664,0.0798528307409807,1.781601229334441,0.6616185193958077,,,,,,,0.0102316223508516,0.744404345202056,0.3001771966397885,0.0051085039552938,1.781601229334441,0.5006607215779757
,,,,,,,,,,,,,,,,,,,,,,,0.160697979003137,0.7093487760004793,0.3622212389265997,0.0583348304828313,1.8063621070393627,0.6650536146483187,,,,,,,0.0104991749497776,0.7321093740054508,0.2958253320617483,0.0078733769590003,1.8063621070393627,0.5010792586293819
,,,,,,,,,,,,,,,,,,,,,,,0.1691678965570683,0.6887502828129037,0.3535900679975505,0.0601259882908355,1.7957060091433272,0.6683540670261183,,,,,,,0.0180566163472044,0.7063762231210853,0.2906973032094928,0.0060675213858807,1.7957060091433272,0.5016031489577395
,,,,,,,,,,,,,,,,,,,,,,,0.1735820980192987,0.6571042057592015,0.3468761429236034,0.0636039982234888,1.7829424242018976,0.6711995537271916,,,,,,,0.0163160955580521,0.6868066449503019,0.2870138454904507,0.0066687681645784,1.7829424242018976,0.5018805975962444
,,,,,,,,,,,,,,,,,,,,,,,0.1779543292381403,0.623893831058882,0.3397380681438314,0.0671471615228256,1.8387487154794036,0.673895641116131,,,,,,,0.0171629746634491,0.656944227524332,0.2829473873614761,0.0069327180671003,1.8387487154794036,0.5020169871651426
,,,,,,,,,,,,,,,,,,,,,,,0.1814286214851238,0.5942604860083724,0.3325965563977725,0.0731997247698332,1.900212832244552,0.6770487515174465,,,,,,,0.0194038567725031,0.6312235259040334,0.2803322170959066,0.0085410229774256,1.900212832244552,0.502230317660729
,,,,,,,,,,,,,,,,,,,,,,,0.1867890794469885,0.5844711764542707,0.3281062758969905,0.0717663397089936,1.9669031958852217,0.679709617321248,,,,,,,0.0075323163307559,0.600214112860066,0.2764758955548465,0.0064479355054106,1.9669031958852217,0.5022663249786563
,,,,,,,,,,,,,,,,,,,,,,,0.1834113003112975,0.55009654166065,0.3210393520263208,0.0723902280686732,2.0230328591824067,0.6828086548807496,,,,,,,0.0068092219587793,0.576300741431616,0.2737635765093242,0.0023103680447503,2.0230328591824067,0.5023114079782957
,,,,,,,,,,,,,,,,,,,,,,,0.1870391277884628,0.5433583888896999,0.3165704560633665,0.0729060808063906,2.0724453462887387,0.6857716581245247,,,,,,,0.0065456478736936,0.5433583888896999,0.2708443605789103,0.0021066457411275,2.0724453462887387,0.5022502249450812
,,,,,,,,,,,,,,,,,,,,,,,0.1869375224246286,0.5108537491684593,0.3139036984135085,0.0734334445985317,2.1187724080126182,0.6890997548164957,,,,,,,0.0045198917201423,0.5113980356496497,0.2689809583178018,0.0042936433865323,2.1187724080126182,0.5022865592116094
,,,,,,,,,,,,,,,,,,,,,,,0.1950140401768608,0.4853474696560991,0.309348499039747,0.0739628589188916,2.16233446044744,0.6922499724123427,,,,,,,0.0116225458434592,0.5005589833912479,0.2673946972110522,0.001156864917224,2.16233446044744,0.502080385987827
,,,,,,,,,,,,,,,,,,,,,,,0.1968824226846972,0.4940397210088429,0.3080983331497695,0.0749067372771778,2.2042679420306697,0.6953731165423243,,,,,,,0.0102873874452274,0.4940397210088429,0.2658201754780897,0.0027958896991815,2.2042679420306697,0.5017781587115375
,,,,,,,,,,,,,,,,,,,,,,,0.2053310775099811,0.4858182182481961,0.3049483796930677,0.0756979912897456,2.2451089962400568,0.6984610305591485,,,,,,,0.015850092573635,0.4858182182481961,0.2648439042923435,0.0042127861802428,2.2451089962400568,0.5015792037434235
,,,,,,,,,,,,,,,,,,,,,,,0.2024210201304875,0.5027152076769326,0.3040080440588423,0.0763090957977951,2.284603416665428,0.701653260961049,,,,,,,0.0128352850901158,0.5027152076769326,0.2634827592125304,0.0023833407798131,2.284603416665428,0.5012227412772796
,,,,,,,,,,,,,,,,,,,,,,,0.2031095687914335,0.5048746806643943,0.302454434106284,0.0767738916158635,2.3234712643416087,0.7048136007456574,,,,,,,0.023309063511765,0.5048746806643943,0.2628947224374368,0.0013433549988653,2.3234712643416087,0.5008698736328985
,,,,,,,,,,,,,,,,,,,,,,,0.2026678187358964,0.5030520318003888,0.3013912510925889,0.0770558280643383,2.361367871696592,0.7078577311175848,,,,,,,0.0218124075749174,0.5057483208282693,0.2618617343493509,0.0008326694465453,2.361367871696592,0.5006108379908926
,,,,,,,,,,,,,,,,,,,,,,,0.1961479788151963,0.4952235435049436,0.3001418867660163,0.0771150194373776,2.3981192647616854,0.7110597149483716,,,,,,,0.0374991435138229,0.4998372191708069,0.2618431568181208,0.001509196087936,2.3981192647616854,0.5002042043356513
,,,,,,,,,,,,,,,,,,,,,,,0.2004556866345735,0.4949018070289071,0.2995538469948157,0.0769236279869808,2.433253595162206,0.7142767492045335,,,,,,,0.043096623934081,0.502676104554312,0.2614541642584903,0.0023693678236305,2.433253595162206,0.4997327738146769
,,,,,,,,,,,,,,,,,,,,,,,,,,0.076466832066795,2.4661292907505654,0.7171507537718889,,,,,,,,,,0.0029374482771415,2.4661292907505654,0.4991703033134216
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0757381199355381,2.49607820844283,0.7199461683526749,,,,,,,,,,0.0033152213504464,2.49607820844283,0.4984514340373804
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0747412400009089,2.5224463186232047,0.7226494358596305,,,,,,,,,,0.0030517708716893,2.5224463186232047,0.4977596162156988
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0734915829828649,2.54463233547112,0.7254212422128488,,,,,,,,,,0.0029733237538014,2.54463233547112,0.4969299136503841
,,,,,,,,,,,,,,,,,,,,,,,,,,0.072018904141103,2.5623322356288805,0.7274931176485838,,,,,,,,,,0.003276176709569,2.5623322356288805,0.4960350909824896
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0704064007632818,2.574872146878503,0.729283606445928,,,,,,,,,,0.0030931222006539,2.574872146878503,0.4950149696017206
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0689705393176324,2.58253411813578,0.7309987954098933,,,,,,,,,,0.0027749583421291,2.58253411813578,0.4940488683349579
,,,,,,,,,,,,,,,,,,,,,,,,,,0.067427106020673,2.5845170030014755,0.732873968230686,,,,,,,,,,0.0023156244747156,2.5845170030014755,0.4929385918297335
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0658794412587506,2.580832196301608,0.7337511332693134,,,,,,,,,,0.0032834134484176,2.580832196301608,0.4918468986278636
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0645519487802237,2.5718366444689837,0.7344905630620001,,,,,,,,,,0.0051101106968472,2.5718366444689837,0.490805714050299
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0636466488124519,2.558388887169432,0.7347207402914894,,,,,,,,,,0.0043263270992184,2.558388887169432,0.4894836718076816
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1051564735159788,2.541470415403403,0.735271881467022,,,,,,,,,,0.0036608049793437,2.541470415403403,0.4882718778613032
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1000351419183813,2.521445908632145,0.7364014981618724,,,,,,,,,,0.0019324526102917,2.521445908632145,0.4869706638780494
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0944919646956632,2.499394982076233,0.7367217881735295,,,,,,,,,,0.001996353933281,2.499394982076233,0.4856864362117442
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0885938477983511,2.476685168928156,0.7355926279051249,,,,,,,,,,0.0033847555715982,2.476685168928156,0.4845685025347412
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1044365121264229,2.376254800490884,0.7350010202125289,,,,,,,,,,0.002285183943916,2.376254800490884,0.4829539549815539
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1004425549309038,2.2838464069933058,0.733115194497896,,,,,,,,,,0.0034928351302264,2.2838464069933058,0.4815116227802196
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1165623571903209,2.198493112332668,0.7309890431466518,,,,,,,,,,0.0064559749336836,2.198493112332668,0.4799645644234963
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1100540892831282,2.124161109709167,0.7285798097791961,,,,,,,,,,0.0071120144761885,2.124161109709167,0.4784044787180668
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1105783247825212,2.09724632288385,0.7264626221883742,,,,,,,,,,0.0020701723529375,2.09724632288385,0.4769963431143226
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1067973342258155,2.0731724649984966,0.7242419130379507,,,,,,,,,,0.0011178633678475,2.0731724649984966,0.4756288966546352
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1077859309591161,2.048439150640644,0.7221066427619616,,,,,,,,,,0.0027517624852742,2.048439150640644,0.4742070124261734
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1173146918227125,2.0589222684527404,0.7192318790338775,,,,,,,,,,0.0034719079589534,2.0589222684527404,0.4726593507286869
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1250402855320688,2.072880397086233,0.7157850676471522,,,,,,,,,,0.0042999945607949,2.072880397086233,0.4713410175283746
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1262284400122523,2.0661720068393103,0.7123384484728397,,,,,,,,,,0.0036179017960965,2.0661720068393103,0.4698535407289143
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1167906438642373,2.0453570900881664,0.7086805355659163,,,,,,,,,,0.0047555417804396,2.0453570900881664,0.4684630625867061
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1166233926152055,2.0279761415551416,0.7048391442028435,,,,,,,,,,0.0052818035677437,2.0279761415551416,0.4672052374168219
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1176007133985631,2.032832088067134,0.7012676858142217,,,,,,,,,,0.0040685600076265,2.032832088067134,0.4658550379180601
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1211883388571379,2.0254300516623225,0.6970175167174087,,,,,,,,,,0.0036656269348462,2.0254300516623225,0.4645544727039157
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1247042246772741,2.0370620762009146,0.692783887109082,,,,,,,,,,0.002236653194242,2.0370620762009146,0.4630262753230781
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1048507962921209,2.021367624675269,0.6878340426438453,,,,,,,,,,0.0030136088475142,2.021367624675269,0.461854994309906
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1047876510850858,2.0056241009421973,0.6826294260219118,,,,,,,,,,0.0049718595421435,2.0056241009421973,0.4603763639590618
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1098942247096427,2.0191182765654694,0.6783288590341564,,,,,,,,,,0.0019677601892184,2.0191182765654694,0.4589269615405266
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1159504791970378,2.015262481820216,0.6742350032188174,,,,,,,,,,0.0028917923761358,2.015262481820216,0.4577453835409545
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1154837662647783,1.9945532927668,0.6705535549396578,,,,,,,,,,0.0022723230215992,1.9945532927668,0.456633142314948
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1197764758727293,1.9923811101777664,0.6665471426014896,,,,,,,,,,0.0022494957115933,1.9923811101777664,0.4554370887472474
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1182777274557973,2.006881813017143,0.6614543591872515,,,,,,,,,,0.0026849303175254,2.006881813017143,0.4542042003975584
,,,,,,,,,,,,,,,,,,,,,,,,,,0.120657184242377,1.9794771106683149,0.6567771623263612,,,,,,,,,,0.0029573413070322,1.9794771106683149,0.4526846661953458
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1051488129256707,1.9541391717741012,0.6513932971132788,,,,,,,,,,0.0039910779917118,1.9541391717741012,0.4516386046034736
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1052600423189067,1.955969062609481,0.646299307482321,,,,,,,,,,0.0058314509444997,1.955969062609481,0.450209942646872
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1100369574449856,1.935291158348337,0.641606941844259,,,,,,,,,,0.0018236593493339,1.935291158348337,0.4489507170158527
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1089951347819564,1.917674011158745,0.6361901122510085,,,,,,,,,,0.0033950036837049,1.917674011158745,0.4475041674558537
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1195272500345173,1.912676940898007,0.6316096825346386,,,,,,,,,,0.0026434400314317,1.912676940898007,0.4461680502337636
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1178487721768142,1.870211669877381,0.6254609731424844,,,,,,,,,,0.0026994539308729,1.870211669877381,0.4451487914511056
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1057267546320919,1.8521628515640705,0.6208414113319561,,,,,,,,,,0.0042764208456772,1.8521628515640705,0.4437454062473524
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1065696943414131,1.8369853786430117,0.6156844829441318,,,,,,,,,,0.0045991298893604,1.8369853786430117,0.4424535795020876
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1114126724865553,1.794822668459901,0.6102250959624714,,,,,,,,,,0.0063985220566444,1.794822668459901,0.4411903071199372
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1165448982841902,1.7759885701432594,0.6053408439894931,,,,,,,,,,0.0031486023411563,1.7759885701432594,0.4397314631592982
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1160402279380105,1.7481916414979704,0.5996851226668493,,,,,,,,,,0.0061708068819449,1.7481916414979704,0.4386854705519287
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1121508347040175,1.7438959729459032,0.5936045987725175,,,,,,,,,,0.0015441453191287,1.7438959729459032,0.4373327448515499
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1075004934012197,1.711271324651178,0.5886186381804471,,,,,,,,,,0.0046715557745763,1.711271324651178,0.4358196716174369
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1081591643133555,1.7056290146644657,0.5825187471957282,,,,,,,,,,0.0069301875278859,1.7056290146644657,0.4341452301167918
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1128235403577166,1.6678104799145017,0.5769066823682124,,,,,,,,,,0.0073984332076701,1.6678104799145017,0.4331834777879196
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1188239344667266,1.6141899564054756,0.5711251479114162,,,,,,,,,,0.010093560208876,1.6141899564054756,0.4317254487279975
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1193529018574647,1.6139231321603984,0.5656477261647893,,,,,,,,,,0.014387643785331,1.6139231321603984,0.4301709275083565
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1089318464432134,1.5703798636188837,0.559876098104422,,,,,,,,,,0.006789311163374,1.5703798636188837,0.4285744178825111
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1086216382364272,1.560734570641415,0.5529444721820607,,,,,,,,,,0.0128507184288505,1.560734570641415,0.4269709975914062
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1143424739719637,1.5466288087399591,0.5474044882503474,,,,,,,,,,0.0290686820863115,1.5466288087399591,0.4253702876875556
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1143032120749926,1.5143392795622854,0.5417842939904219,,,,,,,,,,0.0179136356436138,1.5143392795622854,0.4236281722149155
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1151419702965572,1.5138047546001698,0.5369196171344669,,,,,,,,,,0.0473459257038699,1.5138047546001698,0.4218806137002261
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1119392663900476,1.493775253922672,0.5307722513858728,,,,,,,,,,0.0544363791788281,1.493775253922672,0.420563540008176
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1162038149936637,1.5072172235636876,0.5250622531219457,,,,,,,,,,0.0323040192756986,1.5072172235636876,0.4187271436156544
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1122720347329872,1.4723986529713968,0.5196593999149319,,,,,,,,,,0.0114490667205437,1.4723986529713968,0.416596107530278
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1144526285323392,1.4739152033063307,0.5138428318499744,,,,,,,,,,0.0278695644617089,1.4739152033063307,0.4145434722971187
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1166703665547316,1.4869623565478387,0.5084231132296894,,,,,,,,,,0.0343870616762442,1.4869623565478387,0.4121973160265488
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1145719427209764,1.4489745796139517,0.502890182860829,,,,,,,,,,0.0334446126567767,1.4489745796139517,0.4097139076722654
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1153945506491304,1.4069125416512565,0.4981412659160313,,,,,,,,,,0.0408691895303656,1.4069125416512565,0.4077504668437411
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1173034138106243,1.3974873829666226,0.4925430470813546,,,,,,,,,,0.0472157910466028,1.3974873829666226,0.4055205028202555
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1179597876651731,1.377348333286593,0.4867126713564667,,,,,,,,,,0.0372521832650659,1.377348333286593,0.4032750025399478
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1171722191579638,1.3479775687238875,0.4811135767881023,,,,,,,,,,0.051792756593798,1.3479775687238875,0.4006288406254799
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1197468229735663,1.3499615464908732,0.4763154598458488,,,,,,,,,,0.0726217306019469,1.3499615464908732,0.3982898865493085
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1163059838008201,1.3288337574838816,0.4706385823725952,,,,,,,,,,0.0636359263519814,1.3288337574838816,0.3960598298795774
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1161013069863194,1.2980280218640814,0.4640621700494824,,,,,,,,,,0.0328993211169312,1.2980280218640814,0.3937432292994842
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1204408699995404,1.2970342498874752,0.4595838031920335,,,,,,,,,,0.0411290096107653,1.2970342498874752,0.3911184592206234
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1194779662426867,1.2898332785651967,0.4543800468114036,,,,,,,,,,0.0528240759323893,1.2898332785651967,0.3891818166028167
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1186602553919805,1.2666933061974688,0.4494121424379924,,,,,,,,,,0.09124661736038,1.2666933061974688,0.3867342632819991
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1207559768993451,1.2317728507173182,0.4431938843847925,,,,,,,,,,0.095150897876346,1.2317728507173182,0.3844077169661826
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1207961183321487,1.1863035927876595,0.4388477944452129,,,,,,,,,,0.0855138061787923,1.1899872759506032,0.381699417353753
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1220628041640193,1.177357453864538,0.43299532276661,,,,,,,,,,0.0986344624380212,1.177357453864538,0.3792057284667847
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1219982291357996,1.1589919633344643,0.4275557735971549,,,,,,,,,,0.1008165323282677,1.1589919633344643,0.3767682766285621
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1253084145866899,1.1441217742793672,0.4229988592602626,,,,,,,,,,0.101029291161573,1.1441217742793672,0.3741155217087782
,,,,,,,,,,,,,,,,,,,,,,,,,,0.123586160745624,1.1163592421166808,0.4181741761451092,,,,,,,,,,0.1050977547118924,1.1163592421166808,0.3713981431086791
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1271274022726462,1.0813585639617624,0.4120341098626497,,,,,,,,,,0.107152267717653,1.0876208418855238,0.3688301287016931
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1255225101983503,1.0667498673981817,0.4067984066100298,,,,,,,,,,0.1107096365471013,1.0667498673981817,0.3659848557803495
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1283274159972198,1.0402003952736338,0.4019970850774625,,,,,,,,,,0.1098506933788313,1.04409989053302,0.3631094873753637
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1288994617065459,1.0111165519741865,0.3965908201083365,,,,,,,,,,0.1122891216263811,1.018129063304854,0.3604444526460465
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1286569576236145,0.9764677789248684,0.3916638351811413,,,,,,,,,,0.1133404785534515,0.9882132993044812,0.3575071317992239
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1311569573325755,0.969614326039626,0.3873688724380901,,,,,,,,,,0.1191776917346581,0.9750697935843552,0.354440995077401
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1347552313328932,0.9324618855408164,0.3813941460076147,,,,,,,,,,0.1193750318455686,0.956215896388494,0.351975808083899
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1337559802323652,0.9180425302709772,0.3770623337193823,,,,,,,,,,0.1226983495483263,0.9249625088513456,0.3488127625360502
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1368411454104557,0.8722900295381983,0.3724705795015317,,,,,,,,,,0.1243075401845478,0.9108484431154588,0.3459039133012289
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1349231522252902,0.8482971661736409,0.367485340857651,,,,,,,,,,0.1256771614733423,0.888463581107457,0.3430614798106349
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1393519942385225,0.8393573685150892,0.3625993784905033,,,,,,,,,,0.1306988368894812,0.8585797070728051,0.3397675899543703
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1386119453015262,0.7962823916977725,0.3578069395001695,,,,,,,,,,0.1314949658280796,0.850297891803863,0.3370909818428932
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1414203312213846,0.7850050686082232,0.3539267375343933,,,,,,,,,,0.133927864140943,0.8212008116033976,0.3340574331728094
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1469187581533825,0.7598890522055972,0.349447475051264,,,,,,,,,,0.1384276675140558,0.8062211174675079,0.33122874149061
,,,,,,,,,,,,,,,,,,,,,,,,,,0.150890300317432,0.739575743284805,0.3450133513791171,,,,,,,,,,0.1399943603006167,0.7867997386237012,0.3284321543296236
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1503485134756242,0.722811954953984,0.3411514853848846,,,,,,,,,,0.1386695229742257,0.7743542979061836,0.3255587415628469
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1563090062172989,0.697577184015901,0.3364926635747202,,,,,,,,,,0.1434124499199009,0.7597726338813192,0.322704519160611
,,,,,,,,,,,,,,,,,,,,,,,,,,0.15971963332806,0.6945050783951232,0.3338147747472631,,,,,,,,,,0.1441665177326331,0.7395261463460006,0.319818363634185
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1586068884923621,0.6787123784668043,0.3298503231209519,,,,,,,,,,0.1438856592764748,0.7286159000637721,0.3174862267377449
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1635107504363672,0.65045622119779,0.3263014776884732,,,,,,,,,,0.1460065498443581,0.7093315776459508,0.314787993869499
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1653715128322136,0.6520644355648405,0.3236721208395276,,,,,,,,,,0.1471342469501602,0.6997239472603006,0.3120950674739679
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1685687698233481,0.6227703445972028,0.3189712235610795,,,,,,,,,,0.1470225311543095,0.6819020649604565,0.3099564610558299
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1741307371159067,0.6197267171370647,0.3168983022844098,,,,,,,,,,0.1572851431714086,0.6648526856731136,0.3070037970831691
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1763058359367312,0.5975145829798235,0.3136914797636991,,,,,,,,,,0.1616471747973945,0.6474693897608786,0.3052793445461099
,,,,,,,,,,,,,,,,,,,,,,,,,,0.180838894266235,0.5932319875394942,0.31132093526192,,,,,,,,,,0.1615481901953636,0.6354687922306962,0.3030597903881205
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1852451950828752,0.5778007843801457,0.3088430110512348,,,,,,,,,,0.1661518674962698,0.6169928877713575,0.3010828559614773
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1886530751471234,0.551571171889972,0.3070951691435586,,,,,,,,,,0.1672672746182921,0.6027832124307466,0.2993892422879305
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1930327699660406,0.5420250249878563,0.3042941915151785,,,,,,,,,,0.1696345860787547,0.58615903297872,0.2976724847351124
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1964328899226013,0.5243077191835769,0.3027837865312455,,,,,,,,,,0.1726728543999278,0.571336039006266,0.2957867348630286
,,,,,,,,,,,,,,,,,,,,,,,,,,0.200923436609388,0.5155158082174265,0.3008059068631997,,,,,,,,,,0.1724836287085507,0.5570327486437899,0.2945074857379733
,,,,,,,,,,,,,,,,,,,,,,,,,,0.204742793753893,0.5050754158204445,0.2996065503498377,,,,,,,,,,0.1764171166909752,0.5402044354969054,0.292998828592146
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2067065492149454,0.4977601175925737,0.2982758495343932,,,,,,,,,,0.1753264717823184,0.5297668616743755,0.2917245646446428
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2117910511100759,0.4729112350713149,0.2973485188018967,,,,,,,,,,0.1791425844206667,0.5192683314793868,0.290653550256557
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2123036889636715,0.4732653512822157,0.2966338686216719,,,,,,,,,,0.1812283684678652,0.5096610478303883,0.2895246798956629
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2173643888655868,0.4576351518886495,0.2954999869971916,,,,,,,,,,0.1800934681688756,0.4976901682688365,0.2887489582159767
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2216835073531617,0.4497384346394549,0.2952401560537094,,,,,,,,,,0.181424830044386,0.4848473474154983,0.2877444488515611
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2201349445201661,0.4429978645933231,0.2947687158562668,,,,,,,,,,0.183532711289463,0.4747134920323171,0.2871070036371786
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2239290401179247,0.4374801998597582,0.2943269731273558,,,,,,,,,,0.1802827567614122,0.4636274157957289,0.2864502260717392
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2259299528448708,0.416196605896881,0.2938804200114852,,,,,,,,,,0.1835555934805021,0.4537603553744878,0.2860141959866992
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2272653180183887,0.4128119569562931,0.2935039225397999,,,,,,,,,,0.1801223604179341,0.4486109486500554,0.2854908869175646
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2285580192225034,0.4089958948371935,0.2933055598742135,,,,,,,,,,0.1850567284285962,0.4465078241358972,0.28522217376289
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2289732632912214,0.4045685340730349,0.2931944987023235,,,,,,,,,,0.1833494348366673,0.4403170611794051,0.2849747766575818
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2257474580419358,0.398004810476612,0.2929647103564198,,,,,,,,,,0.189488311187327,0.4432871346052661,0.2849317529136417
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2248605706354973,0.3922091073563518,0.293017895148926,,,,,,,,,,0.1889180564323385,0.4382131497128042,0.2847477825452493
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2239642606934192,0.3875014478885232,0.2931071184542503,,,,,,,,,,0.1899451699474014,0.4430699506894641,0.284765973204598
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2213641885882142,0.3837496124101037,0.2933161723585431,,,,,,,,,,0.1882541581248883,0.4384775614449139,0.2848429892425538


==> T2_k2.csv <==
Lx,AveCutElem,AveActiveElem,SecondsPerStep,MeshElements,h,dt,L2ExLsetOnGh,LinfLinfExLsetOnGh,|,L2L2lsetCut,L2L2lsetTrans,||,L2LsetOnExG,|||,L2nCut,L2nTrans,MinNormGradLst_Cut_Lx2,MaxNormGradLst_Cut_Lx2,MeanNormGradLst_Cut_Lx2,MinNormGradLst_Cut_Lx3,MaxNormGradLst_Cut_Lx3,MeanNormGradLst_Cut_Lx3,MinNormGradLst_Cut_Lx4,MaxNormGradLst_Cut_Lx4,MeanNormGradLst_Cut_Lx4,MinNormGradLst_Cut_Lx5,MaxNormGradLst_Cut_Lx5,MeanNormGradLst_Cut_Lx5,MinNormGradLst_Cut_Lx6,MaxNormGradLst_Cut_Lx6,MeanNormGradLst_Cut_Lx6,MinNormGradLst_Trans_Lx2,MaxNormGradLst_Trans_Lx2,MeanNormGradLst_Trans_Lx2,MinNormGradLst_Trans_Lx3,MaxNormGradLst_Trans_Lx3,MeanNormGradLst_Trans_Lx3,MinNormGradLst_Trans_Lx4,MaxNormGradLst_Trans_Lx4,MeanNormGradLst_Trans_Lx4,MinNormGradLst_Trans_Lx5,MaxNormGradLst_Trans_Lx5,MeanNormGradLst_Trans_Lx5,MinNormGradLst_Trans_Lx6,MaxNormGradLst_Trans_Lx6,MeanNormGradLst_Trans_Lx6
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,0.0,0.0,,0.0,,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,0.0,0.0,,0.0,,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2.0,189.625,2438.25,25.576279878616333,2752.0,0.125,0.125,0.0,0.0277044992509694,,0.0121228837152101,0.0355402552672805,,0.0198430546500085,,,,0.1229701405164554,0.5916852082304026,0.3242664350353296,0.19040199436548,0.4888594341542674,0.3089133214113516,0.2228969657301863,0.3895021164180618,0.3001579296370035,0.2570621363381328,0.3423354142048057,0.2995900602596703,0.278330453824608,0.3225910342974886,0.3000043690818095,0.1229701405164554,5.702336503306511,0.9735428778515024,0.0647113599478076,2.618524739669774,0.6579787008127821,0.0356353634520645,1.183585718567426,0.4506728120544138,0.0284023585153638,0.7560829671783165,0.3452758727283638,0.0661768237504182,0.4881435253339491,0.3084630868642474
3.0,739.375,9619.625,159.16302180290222,22016.0,0.0625,0.0625,0.0034423747241197,0.0107099484926555,,0.0033688253131887,0.0137652751701043,,0.0049358764744054,,,,0.1429016099540919,0.9550061081861564,0.3756180961228749,0.1566966552535975,0.5778699341148403,0.318040698600985,0.2193542542160924,0.4148751776948035,0.3018166633941088,0.2518276220875499,0.357934670540734,0.3003997914007385,0.2735348825816159,0.3270908980760979,0.2996788252492392,0.1429016099540919,2.6143528268816127,1.05359671481723,0.0662576030299111,1.5897233343277746,0.6736166556141444,0.0281442509946212,1.2381231531035015,0.443312005258228,0.0302538108337679,0.7557601961660515,0.3420752243425002,0.0587922995065597,0.54942378092569,0.3081377429112533
4.0,2961.484375,28712.1875,1103.668576002121,176128.0,0.03125,0.03125,0.0009723296342006,0.0032818388560027,,0.0009643717143715,0.0050907030730315,,0.0012021727789696,,,,0.1921776673471235,1.3126461274441774,0.5587226463571059,0.1544065122326113,0.5853841659765485,0.3262656450614804,0.2006701501048794,0.4575964859921591,0.3053359038832699,0.242970378925012,0.3760124664417398,0.3003055143533987,0.269381147856051,0.3348668369679127,0.2998061595511176,0.1383311783548702,3.0889657591356,1.1381795022742334,0.0789593501915734,1.9016288363480505,0.723148078106595,0.038127846093357,0.910160206619784,0.4556779474251912,0.0381025466588895,0.5770802446146046,0.347095345157523,0.1372670746795015,0.4542502708880601,0.3113520720719757
5.0,11918.6171875,103434.78125,14053.726636886597,1409024.0,0.015625,0.015625,0.0002398361821815,0.0009075181475045,,0.0002415020725298,0.0009745219623664,,0.0002738608878429,,,,0.2256879670050867,1.9679331939471056,0.6685773143628065,0.1597024912543941,0.7866925604138338,0.3638703073151138,0.1988732148737214,0.4978237659318706,0.3089752439396131,0.2344384761649481,0.3956662962990619,0.3012190100476206,0.2639882329882338,0.3424238060426442,0.2999350445953052,0.2256879670050867,3.0513896200146315,1.2502222666857892,0.0672080775078149,2.1881287637668567,0.775224888503446,0.036297791207429,1.030543836174207,0.4626950430994631,0.0399743042042845,0.6149804860681585,0.3469854623264704,0.1400573855459618,0.4517600667246927,0.3111204477778143
6.0,47784.625,437058.01171875,334495.6587808132,11272192.0,0.0078125,0.0078125,7.274836833885596e-05,0.000756716757755,,7.588186877760488e-05,0.0005189093972234,,7.97476093320785e-05,,,,0.2572663336048122,2.0167079767276364,0.7459957508406644,0.1581804209601518,0.9044756922829388,0.3898818471902557,0.1856189742298389,0.5755883941304185,0.3170122521727056,0.2272749064722228,0.4089210549151693,0.3029715631268778,0.2592283158759423,0.3508393993511959,0.3000331117354916,0.2572663336048122,3.132814148382112,1.361134936494128,0.0635933623459056,3.0173066570465097,0.8721363895997165,0.0357959103728147,1.1117043934934925,0.4733863728881076,0.043156610046001,0.6520193928581755,0.3471441831256798,0.1378409159558108,0.4469146281990451,0.3109741312481872
,,,,,,,,,,,,,,,,,0.185839465231405,2.528511421175985,0.9058636587879846,0.1538725099103823,1.0872028822665234,0.4345914080350149,0.1736633642707872,0.5760617797981152,0.3235113101126215,0.2213221601381009,0.4331836931382887,0.3045732708193927,0.2538601377818413,0.3584096004230899,0.3003083510749859,0.185839465231405,3.337926113967901,1.4262854161514296,0.1014935471752063,3.196907848584574,0.9589405833637658,0.0391275981906515,1.231901216288491,0.4927793119615148,0.0296236241505109,0.6943333693435058,0.3489781914586457,0.1368471090999027,0.4583098874198862,0.3106769188022464
,,,,,,,,,,,,,,,,,0.2223612977185166,2.557530428261915,0.9750439778575786,0.1480078139971727,1.1734791170957783,0.4828279939359609,0.1740846137083743,0.6568571181520162,0.338578925204362,0.2151411697184184,0.4575831489455095,0.3057892090169635,0.2500756137618529,0.3680352975671477,0.3006258810366414,0.1345625582491891,3.458256540968204,1.4582476669581417,0.1057317333250473,3.355342743946167,1.058869583031711,0.0369522359343706,1.3567035325756798,0.5102354099401115,0.039732467314679,0.7415817884033671,0.3509755608542195,0.1359232377069979,0.474346387847138,0.3106826885391044
,,,,,,,,,,,,,,,,,0.1820656579986033,2.542173998062638,0.985600247903428,0.1446902478347397,1.300255432859073,0.5255649141636468,0.1608980515640245,0.6708437372993971,0.3487724566763833,0.2070235851974596,0.477752155804746,0.3089421555905166,0.2446501105773038,0.3769896682225096,0.3011435264487734,0.1450630449993448,3.4660725007933464,1.4679576991400982,0.1147705951202855,3.49770169152982,1.1330868693683,0.0319296000975065,1.4518185530409675,0.5419123868452577,0.0284367648840405,0.757685737999664,0.3523646418556818,0.1355209885933907,0.4892564163561954,0.3108804748455689
,,,,,,,,,,,,,,,,,0.2194679388098208,2.568516273951567,0.969113975660932,0.1496902948938297,1.506185920380117,0.5397405306537841,0.1483902477439169,0.769335875736526,0.3716414520172859,0.2037871581385996,0.4938471568736783,0.3116885925646344,0.2403962542853572,0.3871861444086121,0.3018215710045658,0.1329023814894352,3.472117468809856,1.4504929609299675,0.1219895744048331,3.6654821185511897,1.2084324229237766,0.0334015016722121,1.6685076311154194,0.5694778440682605,0.0298565189628509,0.8095065681980993,0.3573010977360142,0.13364021299397,0.5053143216586256,0.3113130234315024
,,,,,,,,,,,,,,,,,0.229124426645314,2.5883823747772863,0.91260281017514,0.1569291586279255,1.5924544100462783,0.6089399174564797,0.1501192033413764,0.8231991797259451,0.3821165208253813,0.1960801610470522,0.5280926278516084,0.3157844640579456,0.2368618457316839,0.3967206786891154,0.3025482220167673,0.1830466776643749,3.441921844970859,1.4167976245303635,0.1223194560006254,3.923713515028002,1.2817315059872223,0.0323971703231763,1.8458528373810088,0.6091833182692499,0.020310557938162,0.8590393432895662,0.3602639768638745,0.1338229493158281,0.5190378558629452,0.3121217987051407
,,,,,,,,,,,,,,,,,0.2189273682377023,2.135031971471467,0.7571931713054422,0.1470784913166712,1.6240437847904547,0.6285730618446095,0.1384742741217834,0.9016926429635844,0.3988512063185292,0.18908713813196,0.5445592893787072,0.3199208206264209,0.2319853320765312,0.4047820474795655,0.3031931642375836,0.1758404479506091,3.415489722603264,1.3688500434398605,0.1156675443367148,4.130861660042184,1.338927268219008,0.0338354263487637,2.0218553290838392,0.6440823069428492,0.0286743268075659,0.880710401183997,0.366023372202524,0.1335733243294695,0.5371745511001503,0.3128039195428915
,,,,,,,,,,,,,,,,,0.2026600235599503,2.113932880863725,0.6833793632289588,0.1561753263437237,1.690797734773615,0.6530114562752712,0.1387157904627108,0.951874731330597,0.4171326573628585,0.1846765732977085,0.5642097625233121,0.3244532828771453,0.22863699478386,0.4149992847066718,0.304104402570921,0.1935285161469422,3.2562977667819992,1.3133038287503462,0.1153400293416039,4.371186521657785,1.392353247725488,0.0401544080065583,2.2229491692836727,0.6908432382275634,0.033427138843949,0.938501560483304,0.3725967545286466,0.1331257083908084,0.5533107630549161,0.3132972809428421
,,,,,,,,,,,,,,,,,0.171522080430575,1.4395384665759177,0.557637738200058,0.1690277905620611,1.7335306362268357,0.6821640594770111,0.1314509120267225,0.9864349234383684,0.4333357899345594,0.1781840772358534,0.5871464537502264,0.3305018893956155,0.2248302812423826,0.4261178005069215,0.3050144063732126,0.171522080430575,3.154343944140841,1.2205482440244004,0.1034812097950928,4.496160856435748,1.420454156071209,0.0474612714910052,2.432585137349264,0.7302737847231131,0.0295319976025994,0.9617331758076176,0.3791104570299767,0.1318955714733435,0.5708836855956889,0.3143277359965561
,,,,,,,,,,,,,,,,,0.1667652228821402,1.0613731111504725,0.4963447002214159,0.1714180207194432,1.7438867847519848,0.697164932465914,0.1276026910068554,1.030425975327972,0.4436371560633505,0.1724930571852323,0.5949227788377429,0.3351497679380399,0.2206798641938238,0.4335491507689445,0.3061041490646858,0.1506059997850058,3.0363651056677723,1.1110869919969113,0.1034757648984006,4.577770140899905,1.4549307840768082,0.0566591358788064,2.575318199103589,0.7724935053648774,0.0360816648100284,1.022686385853864,0.388598812729979,0.1329391701906513,0.5898796354195865,0.3152930040931832
,,,,,,,,,,,,,,,,,0.2060067002328706,0.6166147175829455,0.4070715456872764,0.1869476989120614,1.7485332481508096,0.7251280602876353,0.1227696766968373,1.1333835419900968,0.4689118554829248,0.1668461407461266,0.6340652549532534,0.3425066956800222,0.2166772020146425,0.4472013455023192,0.30729696373423,0.1060722684924619,2.762331435558417,1.0409116664866325,0.1164949722930862,4.633759424464698,1.4810626804768363,0.0673124908646836,2.7906316881722657,0.8079496679550952,0.0425940967797466,1.041109037324892,0.3956777425146667,0.1344250510100421,0.6102817845242382,0.3162908228912691
,,,,,,,,,,,,,,,,,0.184798669891128,0.8043279257249581,0.4690579562948586,0.1896251418995953,1.750045114909058,0.7320329387725131,0.1217557399196817,1.156318891654086,0.4863987136453932,0.1656991438616656,0.6529107492543588,0.3498595544364167,0.2125362150682544,0.4549633432018285,0.308533192635948,0.1465311990075349,2.739873096769498,0.9566667725752126,0.1163822847417801,4.655398991360079,1.4919482012626253,0.0598716258116893,2.8948246531969843,0.8539675530495751,0.0289952575188245,1.067294123995767,0.4071193221314609,0.132255082057945,0.6319330126972412,0.3175083159085706
,,,,,,,,,,,,,,,,,,,,0.1904475735345027,1.7511955455077863,0.7303058473026051,0.1167533457671257,1.205654096298279,0.5003268524329021,0.1577749010331622,0.6943945796332978,0.3572607977459185,0.2103064396652348,0.4685129346531153,0.3099891319928495,,,,0.1166746367767996,4.646371722942432,1.4863397002930367,0.074392682339755,3.057611820208888,0.8906838761207723,0.0164519116702592,1.1369286032690311,0.4168200473326999,0.1318244362731265,0.6357233555858408,0.3187446865797552
,,,,,,,,,,,,,,,,,,,,0.1865566719850701,1.756993921929641,0.6940108541877679,0.1221856893620431,1.259953406095934,0.5129128831895853,0.1536875418556118,0.7073539412200514,0.3639314000915475,0.2070638787842625,0.4762196545566143,0.3116054505948378,,,,0.1008905420997585,4.606116880975793,1.4701120606917897,0.0748978000992509,3.1448794384654977,0.9178453233092198,0.0202593630690075,1.1832189678678962,0.429405407515271,0.1315838019993113,0.656825068363163,0.3203173820643143
,,,,,,,,,,,,,,,,,,,,0.1476522063827391,1.7664692320216806,0.6846193361209024,0.1215626152913949,1.246666707837665,0.5293801160436122,0.1522393372061062,0.7494614636691231,0.3707958337394979,0.2020108746220275,0.4844321825379452,0.3130840503742714,,,,0.0914472188147239,4.5378256389233735,1.4377856766313768,0.078427411846476,3.2703863371539077,0.9510487280214284,0.0203607861566427,1.228258667595931,0.4402977290270782,0.1296565095786325,0.6807267064054099,0.3220619186189323
,,,,,,,,,,,,,,,,,,,,0.1775211393250715,1.7156861111351227,0.6620081679933131,0.1287627014934626,1.404416812220815,0.5478446992525046,0.1450363369428633,0.7643725937530274,0.3804251134129499,0.1987651439198635,0.4932748098909526,0.315199865485316,,,,0.1077255772174072,4.446778456648699,1.4012899126115674,0.0802240797193532,3.3152195650672454,0.980488819925214,0.0206874865931315,1.3064642483534348,0.4541820559969149,0.1291612800276189,0.6830418956444151,0.3238579511705407
,,,,,,,,,,,,,,,,,,,,0.1656732871367533,1.6682049941662176,0.6329690593409757,0.1265129796080953,1.4433034647576697,0.5605346900096142,0.1446505674789853,0.7841386951057937,0.3863647963426572,0.1968120380534018,0.5072470478823282,0.3170872537595701,,,,0.1027216707153522,4.336531285179783,1.3608222791760043,0.0801231044170824,3.4796657418894306,1.021612641137545,0.0219062912304709,1.377468886119242,0.4672706088791157,0.1240772966590654,0.7083158721974613,0.3260658907522347
,,,,,,,,,,,,,,,,,,,,0.1673251072631788,1.6415669073125123,0.6155278073215327,0.1261463358765949,1.436770513432771,0.5721581352569447,0.1400600364812896,0.8204376349056086,0.3945188437327375,0.1924138685293437,0.5159835137587038,0.3194236071512012,,,,0.1271664233240936,4.208851218694734,1.310125718756683,0.0872000483518726,3.522254236340696,1.049002520321037,0.020648608943936,1.43151528843216,0.4796869048012817,0.1141554807231644,0.7106236049359582,0.328073987158926
,,,,,,,,,,,,,,,,,,,,0.1443915084944021,1.567271946384058,0.549334812660192,0.1221348523892939,1.495562321235644,0.589561104278485,0.13769072969272,0.8465010716645508,0.4036801858962298,0.1892863463057453,0.5252112809558086,0.3215160101954143,,,,0.1177842976938592,3.968409988953149,1.2490496316979671,0.0915805944112052,3.61174844358438,1.071974821031728,0.0204028228789913,1.4944330338200005,0.4947894520042356,0.1099346186809314,0.7375275503289288,0.3306799441993028
,,,,,,,,,,,,,,,,,,,,0.134340805227739,1.4014037955111194,0.5499348482394063,0.129563232569434,1.4860801875521257,0.5936527660347165,0.1335342438152336,0.8735296085039336,0.4104858845814189,0.187532128199045,0.5342427300183241,0.3240663127048622,,,,0.1111436818416025,3.651250828986392,1.1768692269399312,0.0851959605913351,3.6417585686708898,1.0984209764967623,0.0235477427923539,1.5506434288726354,0.5087632100632873,0.1063764181237379,0.7399801915050402,0.3332773094691068
,,,,,,,,,,,,,,,,,,,,0.1385894102403818,1.3099587088557625,0.5093558517480005,0.1328873508107844,1.4743891557806792,0.6014377358974531,0.1300755604948051,0.8980600197154932,0.4176960631777623,0.1832139829663057,0.54400927401471,0.3265296680494076,,,,0.1053792625168389,3.439494601924932,1.1022032139556963,0.0886998047090186,3.753366621122253,1.1105001635950351,0.0230838137471777,1.5789616183780644,0.5228039035005331,0.1070578590529265,0.7687714888901183,0.3357929635639927
,,,,,,,,,,,,,,,,,,,,0.1487955065424585,1.2934233644817754,0.4711556027377425,0.1350058244155945,1.4755887593214556,0.6057088686697785,0.1291668787916903,0.926138236448008,0.4286546346308603,0.1798556586832116,0.5623597934394737,0.3297500604296193,,,,0.0614747327754019,3.307373120727622,1.0358264525696217,0.0818232566295902,3.779038164036826,1.131554041066979,0.0238606668678055,1.6238250282807976,0.5378380121481506,0.107981694458909,0.7718445403482679,0.3389169232130291
,,,,,,,,,,,,,,,,,,,,0.1510653914568785,0.9140137140714344,0.4194941711800245,0.1409527093148287,1.5554731283268868,0.617007168995207,0.1242511103890627,0.9371952369620786,0.4344318259109794,0.1787891967648991,0.5648703250211189,0.3321307708832852,,,,0.0927312519347781,3.1588991355805964,0.96026929163003,0.0789592807901177,3.799060518692564,1.1452283045216205,0.0242706239248073,1.6908931490790189,0.5549025457863819,0.1019087472750906,0.7967354479085796,0.3420693556371812
,,,,,,,,,,,,,,,,,,,,0.1029613096103619,0.860535460838543,0.3974606227452408,0.1352124721617246,1.55947251754748,0.6246351102739601,0.1244699634432721,0.9472918125517756,0.4430123671252159,0.1747784881716801,0.5830858977372724,0.3353111136280597,,,,0.0970675145277307,2.938989602487728,0.8802719470245958,0.081717009198064,3.8157618607812074,1.1602759069887367,0.0234373460007019,1.752768701907779,0.5680448335891608,0.1029970807280869,0.8030784651059372,0.3449453374076834
,,,,,,,,,,,,,,,,,,,,0.1668428621462299,0.6507962777095929,0.3600141033330505,0.1339252461024478,1.553946328161572,0.6290766403741184,0.1231891193051735,1.0052295627023438,0.4514930490180345,0.1709271504396244,0.5850409388357382,0.3386753363467387,,,,0.0791018156924484,2.5608788637312863,0.8158142434474016,0.0805069715503659,3.8221548471011935,1.1680589060473128,0.0210420318779645,1.7792973093572435,0.5834581325184928,0.0976324632449399,0.8065010607048232,0.3484988786912579
,,,,,,,,,,,,,,,,,,,,0.1504224997599406,0.6422903723116091,0.3422985004441558,0.1354273936001176,1.5495512630126065,0.6364895755010781,0.1194688910282403,1.0154350483822787,0.4592969551116435,0.1694059405494376,0.6065134118010035,0.34184824710083,,,,0.0837725899797918,1.9523886116637408,0.7589621577868646,0.0797754371856686,3.82750736440028,1.1777080080328723,0.0227421274714909,1.8353191406571687,0.5994677651633212,0.0949399850200121,0.8387270872564475,0.3519744951474465
,,,,,,,,,,,,,,,,,,,,0.1601203562430536,0.705299535716232,0.3429383893605258,0.1377411951714251,1.5464659956878302,0.6346017396488136,0.1172552432776813,1.025041637891006,0.4673956376936818,0.1675993535764175,0.6132807987713004,0.3451255887848397,,,,0.0751977605589769,1.4412210284264655,0.7094201692643043,0.0794410715157831,3.8277913242434938,1.1890598325894968,0.0247581746550835,1.909021791106931,0.6131629418106482,0.0942637165669387,0.8394875750309155,0.3556802685191083
,,,,,,,,,,,,,,,,,,,,0.173560603010819,0.6034338853685892,0.3341872082215696,0.1392652953981131,1.545105925151015,0.6357600870771507,0.1160849876070155,1.044773681399095,0.474755979040992,0.164029191141856,0.6333891733408739,0.3486153161600093,,,,0.0901985229986969,1.499799365204909,0.6974253984528512,0.0796928529400731,3.823721876126183,1.190484766504879,0.0262712267683648,1.9236705692790332,0.6282270011910837,0.0898911388745673,0.8661180053618323,0.3592927250019244
,,,,,,,,,,,,,,,,,,,,,,,0.1391413730783289,1.546140871910033,0.6345533117757518,0.1151925396075926,1.064968741381763,0.4835834221314207,0.1632100762993286,0.6361387467545463,0.3522954677703818,,,,,,,0.0795173602171902,3.815323554857712,1.190316118142004,0.0250534357261172,1.98706915994247,0.6414074677696936,0.089926450883042,0.8783270784635016,0.3633028119712532
,,,,,,,,,,,,,,,,,,,,,,,0.1374070681596011,1.5500280013851917,0.636422922547105,0.1133705833350336,1.1018155668456613,0.4914095284134893,0.1599806009317948,0.6588132360328784,0.3559645433476708,,,,,,,0.0795299213331444,3.801835738039183,1.1855133431947822,0.0276030484088451,2.0213362390640164,0.6546464602927276,0.0876006009882078,0.8786300667760708,0.3673115919987639
,,,,,,,,,,,,,,,,,,,,,,,0.1350089787741271,1.556718042939771,0.6290472135336324,0.1129243264906666,1.1113223880209722,0.4997275515020784,0.157109733686662,0.6635257043808324,0.3589895037456276,,,,,,,0.0783212722794104,3.783393759285437,1.1791123017136862,0.0308266212743526,2.0803004226503643,0.667588230729283,0.0828282493250538,0.9061910299336374,0.3713534578556881
,,,,,,,,,,,,,,,,,,,,,,,0.133535596649541,1.565446366656895,0.6257073570204114,0.1107607740539311,1.1310626091579823,0.50687787483965,0.1560347033305201,0.6833663449370025,0.3632050141388006,,,,,,,0.0812072342723402,3.760353896805476,1.162844464273957,0.0370505986707,2.1206162540740707,0.6788156728200463,0.0797876340810001,0.9167883975634028,0.3749968929981644
,,,,,,,,,,,,,,,,,,,,,,,0.1346881548665545,1.5631157236153657,0.6174867022444758,0.1075531167675528,1.1520201164132962,0.513583667097858,0.1531125040432151,0.6918302257927905,0.3666251301351954,,,,,,,0.0779846832743432,3.736767628542984,1.1484649884631253,0.034351762680882,2.1804223439035377,0.6910409113347361,0.0760887641280941,0.9211277471355328,0.3795989011916361
,,,,,,,,,,,,,,,,,,,,,,,0.1395424329698816,1.4874653013727168,0.6066061795380367,0.1068215825706901,1.1798634991651966,0.5228748608078574,0.1520907209119358,0.7090642963145283,0.370556682272385,,,,,,,0.0750231247648531,3.7040732971312105,1.1369781066912372,0.0310829245883122,2.2321932744612023,0.703388031885523,0.0732927191866756,0.9463804287953238,0.3835754910662236
,,,,,,,,,,,,,,,,,,,,,,,0.135231163735064,1.4825152755438584,0.6062069632778124,0.1061783955827678,1.172378946983302,0.5300266636960977,0.1494364942838316,0.7163866663491522,0.3742306862344674,,,,,,,0.0789801813142533,3.665707487050122,1.118945725041807,0.0373404938223268,2.2855618038826173,0.7140372353551052,0.0752358644581962,0.9632582158713016,0.3880554831873511
,,,,,,,,,,,,,,,,,,,,,,,0.1310567510978809,1.500547893923034,0.5956147943015019,0.1094126743006107,1.2168950701925758,0.5393084640266426,0.1470390497419044,0.7304434884409138,0.3781316642657529,,,,,,,0.0774578834538193,3.6213630820310976,1.1016302316190738,0.0360241198782085,2.3346870006543146,0.7279514503197202,0.071359047169652,0.9782225461707869,0.3921768806362029
,,,,,,,,,,,,,,,,,,,,,,,0.1200609413703918,1.5157550595772873,0.594495980954444,0.1052245530310187,1.234224593814386,0.5428818230050874,0.1460349731501426,0.7438303378528647,0.3820868839601068,,,,,,,0.0795725258246941,3.570849125273276,1.0780687244546172,0.040202032716056,2.3619363229858705,0.7391215100253012,0.0684666618490611,0.9940328959733024,0.3965164652604039
,,,,,,,,,,,,,,,,,,,,,,,0.1120751910067079,1.454593158760123,0.5756572648032836,0.1006654595155593,1.2605249725150478,0.5484932680055378,0.1433108366340727,0.7580247096301219,0.3859083285294985,,,,,,,0.0759472901650327,3.4482845557157304,1.0658309367820085,0.0456938194235716,2.393620921911773,0.7468055494503356,0.0664815734157947,1.0264770082176822,0.4008738712553472
,,,,,,,,,,,,,,,,,,,,,,,0.128757755675825,1.4611265671679554,0.565906885362812,0.0982625995870124,1.2448242866758668,0.5552474496164254,0.1414429273093842,0.7660107764111979,0.3894704548857721,,,,,,,0.0633492407187928,3.3993913304962464,1.0345605948655847,0.043237828137399,2.4448107122782776,0.7575141294699471,0.0628979578493986,1.042903603914971,0.4052516026910076
,,,,,,,,,,,,,,,,,,,,,,,0.1459517770234156,1.4166360868136132,0.5531151879243159,0.1015048626521899,1.275475216741829,0.5602121522167209,0.1405616790286682,0.7791327768192474,0.3935036880504656,,,,,,,0.0737418538660645,3.337995821475414,1.0117472703764614,0.0439239566412417,2.482354691458754,0.7660461425795368,0.0604032990833291,1.0603412586213794,0.4093374091081024
,,,,,,,,,,,,,,,,,,,,,,,0.1324640862868643,1.2888092577320425,0.5380550048454701,0.1028390710062475,1.2646793509414704,0.5659729870510954,0.1380271443423002,0.7887065796015533,0.3974993212460885,,,,,,,0.0712686468085758,3.273914984573194,0.9839219379830996,0.0436937342771279,2.531861857189374,0.774288759145886,0.0552085018820364,1.0951143971865942,0.4136878740082488
,,,,,,,,,,,,,,,,,,,,,,,0.098011887320268,1.303235608552073,0.5193088258683715,0.1039435503276264,1.303317669971376,0.5719366691334429,0.1371663879295817,0.8017289326437154,0.4015610647522049,,,,,,,0.0708267212673022,3.034743003811855,0.943424513144642,0.0432240269793916,2.562929851930143,0.7862347164625252,0.0518069269467972,1.1131346425426198,0.4180712634291198
,,,,,,,,,,,,,,,,,,,,,,,0.1119578750667061,1.2612186070045777,0.507841412613158,0.0998264405352757,1.2898596769744644,0.5772131467164809,0.1354636263892639,0.8122514086765364,0.4052026815523087,,,,,,,0.0621679117842824,2.9498028642468634,0.9128404445283128,0.0436618396777953,2.597974519399832,0.7948204508442096,0.0494815115242976,1.1170794160885622,0.4226247327586896
,,,,,,,,,,,,,,,,,,,,,,,0.128607623339915,1.21495195475607,0.493680287153115,0.098907978731873,1.2823147042668357,0.5803864960773063,0.1338614710262178,0.8232208995872649,0.4094365688165363,,,,,,,0.0576562803980207,2.8612047488374146,0.8823992147977523,0.0443624232940145,2.644344609283748,0.8002977344200447,0.0480474504389258,1.1331480854412324,0.4267546084139821
,,,,,,,,,,,,,,,,,,,,,,,0.1276550290064561,1.2000126778326825,0.4797107115089913,0.1014213891974012,1.325216590693478,0.5851085589096119,0.1320765384607405,0.8355735172475421,0.4129738742194991,,,,,,,0.0458870310220182,2.7571062249648817,0.8534545216718976,0.0447196261001064,2.649855540308713,0.8072982003787497,0.0469389238005422,1.1690224848801334,0.4314176859588752
,,,,,,,,,,,,,,,,,,,,,,,0.1326978576673271,1.093920274311544,0.4548064564944564,0.102779397340905,1.3445192346633217,0.5906828509648689,0.130412085501077,0.8489864652073638,0.4176928412644519,,,,,,,0.0452179848356258,2.5846184202962283,0.8209873714822777,0.0451894667126255,2.6972295596471008,0.8173593473610304,0.0445944192988552,1.1886891623064488,0.4354104777919756
,,,,,,,,,,,,,,,,,,,,,,,0.09500164529276,1.0389533134229758,0.4413622920252983,0.0974954725587971,1.3353119139349,0.5942796380668075,0.1298066090695842,0.8612531003401701,0.421757615391502,,,,,,,0.0545498687863796,2.4465127058406537,0.7753132325644282,0.0451511432157037,2.702003254572684,0.8254702516335559,0.0411989080323074,1.209580180752853,0.4401235594381342
,,,,,,,,,,,,,,,,,,,,,,,0.1281729907482568,1.0206867015314525,0.4238988300698734,0.0949506946256742,1.3663770447996346,0.5968066972849213,0.1271877584365469,0.8751869248732531,0.4256546150211403,,,,,,,0.0379876632113644,2.2274766206289933,0.7401891024375215,0.0443884237059232,2.7505215849204,0.8319587477517737,0.0401042157778677,1.2308855420768825,0.4449373751850438
,,,,,,,,,,,,,,,,,,,,,,,0.1014786594472888,0.9741513677783332,0.4094578434424851,0.0946183884850771,1.3576916807367678,0.6014747113638192,0.1268316850743497,0.8792319039100658,0.4299066363602878,,,,,,,0.0466245607007535,2.112850417254533,0.6994827634246628,0.0429416394538079,2.7550037369758016,0.8381667692224073,0.0366472748478778,1.249809003067688,0.4492038539659299
,,,,,,,,,,,,,,,,,,,,,,,0.1011455412588206,0.8559235323866967,0.3924749694119239,0.0970197083263925,1.3494311527443172,0.6059340970394163,0.1253716564607935,0.8937619588767497,0.4338170199285637,,,,,,,0.0450363926051387,1.9357418355132745,0.6640229479581539,0.0452687708997394,2.758070094580665,0.8437345073973611,0.0343924880583563,1.2715537360276177,0.4539265242339787
,,,,,,,,,,,,,,,,,,,,,,,0.1166982229076856,0.8040559615635293,0.3793109072263965,0.0999084286886852,1.3860071393665503,0.6080639475331328,0.1247729186031511,0.9072576976479696,0.4381952533806533,,,,,,,0.0410149701817341,1.7848449574929155,0.6220147621944357,0.0459550732896016,2.836555785207528,0.8490879971778789,0.0325735930123294,1.29419544152026,0.4582100126973132
,,,,,,,,,,,,,,,,,,,,,,,0.1067412323929902,0.7257065270746741,0.3582020070411971,0.1025843300129548,1.383188390852747,0.6097995981543776,0.1226050970469659,0.9109330924821114,0.4414317955181435,,,,,,,0.0406596867448461,1.554188449837673,0.5884879346188022,0.0445289258280467,2.84054902309471,0.8532158363405941,0.0332417781956278,1.2965856475968052,0.4629577650855321
,,,,,,,,,,,,,,,,,,,,,,,0.1380298851593794,0.6861115066943375,0.3479875790226598,0.1030475722190229,1.376315501056825,0.6119451635539673,0.1221171764403795,0.918585873341336,0.4459400336395848,,,,,,,0.0439884889036863,1.4343443896671777,0.5575304680008903,0.0454484965769282,2.844438103771004,0.8570964418339618,0.0305919551766407,1.3383444819808574,0.4667890956340725
,,,,,,,,,,,,,,,,,,,,,,,0.1278798954413163,0.5993250091969675,0.3309370401704475,0.1037557949962779,1.3700285371606418,0.6154792780374014,0.1203113665591562,0.9327128828241934,0.4503346298306819,,,,,,,0.0420516278125029,1.254728570404992,0.5343267892463772,0.0486017438592269,2.8844257112803424,0.8618359499080279,0.0262242629002183,1.341841892530873,0.4720247154552421
,,,,,,,,,,,,,,,,,,,,,,,0.1428793069822772,0.5964374190117911,0.3219861102833,0.10498516072328,1.3644269165619691,0.6159951661808813,0.1202287907281073,0.9481340486773574,0.4541234648751414,,,,,,,0.0355618995862935,1.1252366270671672,0.5075535218930716,0.0490823530547283,2.886375382102563,0.8648027014956301,0.0243485872255561,1.3616982571916805,0.4769869436245244
,,,,,,,,,,,,,,,,,,,,,,,0.1581359329023924,0.5525389457789607,0.3189046173975019,0.1064134752564059,1.4151141413431418,0.6185332843166638,0.1177266416063929,0.9530584879233676,0.4579847206996675,,,,,,,0.0340237587083805,1.0436477960019277,0.4920938295299435,0.0477273707608063,2.886522090944521,0.8668133616649476,0.0245006070941177,1.3866659504516268,0.4810811392944736
,,,,,,,,,,,,,,,,,,,,,,,0.1638422710730957,0.489853903203611,0.3113313433009914,0.1077688728136514,1.412044827190845,0.6190354951999701,0.1175891008081466,0.9575537373288444,0.4619286887739008,,,,,,,0.0366564737514334,0.9722824559385492,0.4802693868736574,0.0454920544979684,2.8875197873848144,0.8701308183449944,0.0273108403273965,1.394540708776339,0.4854779882086228
,,,,,,,,,,,,,,,,,,,,,,,0.1743396634300056,0.4664581832803748,0.3074375753861313,0.108259611740754,1.4098753858606266,0.6189472324947849,0.1169201899112993,0.9650597728695904,0.4656963848858008,,,,,,,0.0268067942302438,1.072436636781667,0.4709598842845291,0.0442326591886456,2.888290046380574,0.87075353893855,0.0256583614804599,1.4350838080883217,0.4902542216513976
,,,,,,,,,,,,,,,,,,,,,,,0.186966791443054,0.4734437199791589,0.3038862668621095,0.1082859043874215,1.408555421471239,0.6199217318312863,0.115457443902473,0.9806942078918316,0.4704688729522265,,,,,,,0.032010275109917,1.109565730784541,0.4689625625241157,0.0428192273957737,2.888259216576896,0.8713022332075303,0.0241119643420662,1.4390431526724203,0.4949397301881204
,,,,,,,,,,,,,,,,,,,,,,,0.1996991055709141,0.4494531381880354,0.3054285253634473,0.1083035005557368,1.408119493091926,0.619707848761788,0.1154024093032741,0.985321578812476,0.4738378071798905,,,,,,,0.0312937142305837,1.1801988918350372,0.4695710338469544,0.0422944317877031,2.887685354743594,0.8720703864362942,0.0246770784627628,1.461029466670159,0.4999722571588782
,,,,,,,,,,,,,,,,,,,,,,,,,,0.108274079159996,1.4085907616565956,0.6199250846289693,0.1137212590557816,1.0071360646249314,0.478101140925553,,,,,,,,,,0.0424949511982052,2.88650184152011,0.8718705524183092,0.0262079223739702,1.488173952879562,0.503435025332512
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1082003875106145,1.4099702073549851,0.618948333963642,0.1138268742812615,1.014997176088215,0.4814857181626888,,,,,,,,,,0.0432399575459806,2.88472337056439,0.8714223539874831,0.0260696429891815,1.488076976016815,0.5081127320956087
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1081245131602366,1.4122422663959453,0.6191456105128911,0.1116429481054957,1.0201181801258097,0.485940091040702,,,,,,,,,,0.0439033911342627,2.882364656857136,0.8700085649533726,0.0246273399783603,1.5162578325383542,0.5122388035305735
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1071091765322783,1.415374621417786,0.6185267860956898,0.1116880400228491,1.0242604366010368,0.4895266427599001,,,,,,,,,,0.0456678757949835,2.8795441261928456,0.8690066297942498,0.0247831701395914,1.5420538022418375,0.5174062923622728
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1059756089613842,1.3646219520327507,0.6159441639515054,0.1102458256082811,1.0298793598312197,0.4939210457049536,,,,,,,,,,0.0477214218184715,2.876019205765487,0.8676023842849446,0.0231568206636627,1.546215786288451,0.5213592501482508
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1050516854270732,1.370404653234108,0.6152573465491634,0.1086502707826659,1.0385689769339388,0.4973972069626469,,,,,,,,,,0.0473564614959947,2.8722710461411385,0.8636621203059288,0.0228576866855207,1.5709912893595224,0.5252860862616091
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1022281024823996,1.37697240869713,0.6118766188924886,0.1084781797671158,1.0449750268459232,0.5011571131074168,,,,,,,,,,0.046130499522081,2.8687130663931124,0.8609699860955979,0.0217380997111626,1.5776549920875185,0.52886811983254
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0969819769151622,1.3841426669356955,0.6101259051956771,0.1083862646352744,1.055746218211292,0.5055926461952337,,,,,,,,,,0.0459201735538772,2.8637748093518547,0.8569779447506717,0.0229520626561334,1.601147803861228,0.5329411021411096
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0920979958935039,1.3850072212464704,0.6087786878898606,0.1082142121569904,1.0667376032977298,0.509453104132288,,,,,,,,,,0.0467335136503105,2.8203834064557007,0.8525301849193855,0.0218694454160311,1.6054619065303206,0.537684948882529
,,,,,,,,,,,,,,,,,,,,,,,,,,0.088147917422237,1.3495884405849117,0.6066654916708962,0.1068159381904133,1.079681520120001,0.5131873935333726,,,,,,,,,,0.0455745603345786,2.813730685919791,0.8483962566514017,0.0227265195536092,1.6323514720020087,0.5421710802644938
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0857926003045828,1.359287463537072,0.6024104082105087,0.1051950133649681,1.0760149345300138,0.5165112697669164,,,,,,,,,,0.0474039231298984,2.8065075721481523,0.8436091216248469,0.0228102538931866,1.6610568712910272,0.5458344378341833
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0856475654397794,1.3648326800261634,0.5985308906927979,0.1052861075225825,1.0849580456315262,0.5202526866410516,,,,,,,,,,0.0452749520405656,2.7308075127200686,0.8382341729199863,0.021326398681044,1.6654137476066428,0.5497627091822772
,,,,,,,,,,,,,,,,,,,,,,,,,,0.089572307270071,1.333221395698794,0.5960302709402975,0.1043477103339463,1.0951559741573718,0.5234484773907909,,,,,,,,,,0.0495821692969216,2.724131151668686,0.8321195524944169,0.0247152267526236,1.6929744932528352,0.5532915152040784
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0977153402475585,1.3407728959716718,0.5918132620213999,0.1046378685866973,1.1067593060397052,0.5266264271922498,,,,,,,,,,0.045761117526881,2.716110111598697,0.8259574672678434,0.0228423391509399,1.6937767058078403,0.5568437016216754
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0946411070051333,1.3272973757391011,0.5875163689887346,0.1024822036877237,1.1203438874335874,0.5310774655078168,,,,,,,,,,0.0459420717355882,2.664259100264803,0.8188801390298266,0.0255398808749674,1.7263139463758783,0.5608447432968386
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0867669672207751,1.2862132598592115,0.5828442230395372,0.1016134770180419,1.1109183934634177,0.5345051977418578,,,,,,,,,,0.0471783305361406,2.6548680352472327,0.8115466398847037,0.0229975911265447,1.727053574350101,0.565666693994008
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0950092942328627,1.2898217344630278,0.5801090542933804,0.1016641739709204,1.1266024014862115,0.5376185688047316,,,,,,,,,,0.0463425113018164,2.6030901212483166,0.8010963674654383,0.0239889683985559,1.732027258598852,0.5698431336749641
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1045592934738224,1.3055574006604165,0.5743406869895269,0.1025376488170713,1.124707157188967,0.5411557544275573,,,,,,,,,,0.0449400491205344,2.591235656630423,0.793758037507367,0.0233777846022925,1.7615585902848336,0.5735527296846418
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1134529333046764,1.2650051507193538,0.5687543349993296,0.1008038405403396,1.1355285811261682,0.5438562423414559,,,,,,,,,,0.0466179336820222,2.5386331717332804,0.7876243916039108,0.0241429288059014,1.7935480860672883,0.5771403548746961
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1069236728362821,1.273598494653647,0.563422020237097,0.0991288466296348,1.1490065375547058,0.5466623005309367,,,,,,,,,,0.0440407372838952,2.510987038823672,0.7793519237457146,0.0252135270765396,1.7947911903867717,0.5805203781379559
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1163425104405939,1.23958436702845,0.5580622126865701,0.0977464752582771,1.1457343722901407,0.5501815478532883,,,,,,,,,,0.0449298153307225,2.468453306344671,0.7670429311874485,0.0227884487267659,1.7991046956822918,0.5840452276903585
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1164492792905639,1.2568331998633169,0.551677221795374,0.0975844261887355,1.1548190535814684,0.5527646515871505,,,,,,,,,,0.0433780560308368,2.4210199719445,0.7584131885218406,0.0244574721893125,1.829808004319354,0.5876982763526667
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1159439802429914,1.2296836078883884,0.5462638163470847,0.0981587146741772,1.1707910318245025,0.5557652910790223,,,,,,,,,,0.0409208606811931,2.3849508703573408,0.7502963916367207,0.0249998954279576,1.830947783317324,0.5910509168502508
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0991322207359636,1.2122103702334095,0.5421442544922785,0.0985940278149304,1.1618001787490957,0.558219032888766,,,,,,,,,,0.0377926466183257,2.354049917519425,0.7395560631637736,0.024179493353089,1.834400713241424,0.5947115669881383
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1073495811949957,1.172245102753793,0.5332191723171052,0.0967439763464687,1.1812143395987835,0.5619832536797399,,,,,,,,,,0.0369990983737506,2.288407951019129,0.7312593693240134,0.0232548753133867,1.867842694114504,0.5981927376962226
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1228557239931025,1.184554984872451,0.5270756422205506,0.0973360481510813,1.17298046315481,0.5641722405312684,,,,,,,,,,0.0311613454509363,2.260714692264505,0.7195102578887481,0.0238677772533675,1.8687913120181328,0.6025236732787317
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1067656880130912,1.1556231836393838,0.5170424115121547,0.0955832225694983,1.1744213334289904,0.5661480054566771,,,,,,,,,,0.0361451210885555,2.247994307175658,0.707160771796211,0.0243986744079848,1.8695383317815697,0.6056692183158333
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1091048746794608,1.1303916929596654,0.5105331327653694,0.0938985029662695,1.1895006901516132,0.5695928463244483,,,,,,,,,,0.0366964683401124,2.172142047895508,0.6962067338707522,0.0249395205976834,1.8752025533227563,0.6082853237880649
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1195632035177898,1.1064940334528108,0.5036310197887307,0.0933633005045376,1.1801794923546478,0.5720739093377346,,,,,,,,,,0.0310084952713387,2.1601939768369367,0.6851083764549732,0.0256857265952845,1.907885547790747,0.6118598733625914
,,,,,,,,,,,,,,,,,,,,,,,,,,0.0992461348598006,1.1020889720338534,0.4954691606125908,0.0939409924101473,1.2017111974972776,0.5740312296071989,,,,,,,,,,0.027555172021492,2.069494169619324,0.6720028767304875,0.0259124896002757,1.943950173201992,0.6148659589143104
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1169881050065849,1.0707236449888162,0.4883581351232446,0.0949963414674567,1.194452500602867,0.5764736913673713,,,,,,,,,,0.0240745608088814,2.0542912414095094,0.6610091080831838,0.0253831831311197,1.9452989665437996,0.6174828907744705
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1023005253082323,1.0526070208438467,0.478425284831551,0.0948548240565634,1.2081576038466428,0.5783855452387335,,,,,,,,,,0.0258514485046359,1.9821693105360552,0.6475696207439461,0.0242432511496636,1.946657128823812,0.6202175081850795
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1135385333895446,1.0324759070766194,0.4705586317685336,0.0940989702231114,1.213869087549745,0.5798936502492132,,,,,,,,,,0.023794592278187,1.968293310799102,0.6334371360078468,0.0263920529592572,1.9476588054839148,0.6230597940630991
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1064114564183394,1.0202425466976286,0.4632279025844766,0.0932984953564956,1.2215526241904515,0.5823994083183062,,,,,,,,,,0.0223343105397449,1.9000659602737795,0.6200880559527575,0.0246939614708843,1.9515879163347367,0.6253568713813313
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1150215368117632,1.012096051231299,0.4566088193029059,0.093300854092938,1.2147035678094464,0.5853306630221732,,,,,,,,,,0.0198785935352936,1.8883041869595896,0.6072557213800931,0.0258832139421507,1.9862046195010927,0.6284305491908462
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1053184111456949,0.959016720046433,0.4462946553069407,0.0940260633153538,1.208641053782299,0.5874580028052397,,,,,,,,,,0.0222197821208114,1.8057357299685568,0.5933677062024972,0.0251305808493738,1.9874444438554657,0.6315736878844848
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1127560212161304,0.9545043262740744,0.4377981801096427,0.0922561090469624,1.2317196209655985,0.5896846694800725,,,,,,,,,,0.0217963710575456,1.740943647258616,0.5761924419584807,0.0266255091943232,1.988510071655172,0.6343312911611245
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1067257835583986,0.946460853994932,0.4322053416628175,0.0904114967552296,1.2244636279766326,0.5911982176802617,,,,,,,,,,0.0243044183184235,1.7288232541714283,0.5630976929677988,0.0261969718306208,1.991797006904883,0.6367595051208012
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1120367255707134,0.9090894461599942,0.4207117225624551,0.0883304728611809,1.2188113045919131,0.5931185008461695,,,,,,,,,,0.023086985830643,1.6692631403092495,0.5491864534880876,0.0265094567732098,1.996799685381506,0.6389350642077192
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1098156500640809,0.8857546917496559,0.4131616166734578,0.0884385901750685,1.2453897656663837,0.5946906378620054,,,,,,,,,,0.0204595690499361,1.5900065972803914,0.5324319133999535,0.025353057519802,2.0297465914436743,0.6416786683156936
,,,,,,,,,,,,,,,,,,,,,,,,,,0.118888203956528,0.8696394255166318,0.4068320076802061,0.089211361933815,1.2401065181301016,0.596090542867863,,,,,,,,,,0.0214588074206512,1.5533291170768262,0.5179823937876666,0.0255441786854211,2.030526042989159,0.6439025045206571
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1156416022164428,0.8445810942847413,0.3977320901483038,0.0906132585947725,1.2399588774998578,0.5979696935422326,,,,,,,,,,0.0217371817048981,1.5179046934913374,0.5050785050152226,0.0263060275361621,2.031358643061598,0.6461239760437891
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1265925510787043,0.8050055036357132,0.3882809820207966,0.0925000117101462,1.2348700748253827,0.5996879636997359,,,,,,,,,,0.0218494447803929,1.4643408546244652,0.4924518213114917,0.0261992432198118,2.0319738383929096,0.6487695316428811
,,,,,,,,,,,,,,,,,,,,,,,,,,0.121763794353185,0.7759107743870781,0.3822565198430224,0.0918647938841246,1.2583157171078008,0.601009029916719,,,,,,,,,,0.0210018211219024,1.386406382312332,0.4768539418921978,0.0264688139871484,2.036113252224185,0.6508634348746216
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1251597278098436,0.7711735948889024,0.3727091460173731,0.0905257646191689,1.253723898375865,0.6023426201322815,,,,,,,,,,0.0207352310400273,1.336836253097107,0.4651453966518699,0.0257364021137309,2.04404460901576,0.6525601747767465
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1289833636750444,0.7160988310875183,0.3655724339296251,0.0909994060109849,1.2485295684076565,0.6034502704101757,,,,,,,,,,0.0183827745631206,1.288785319367838,0.4536723326776856,0.026617688011204,2.04819338631049,0.6542855465655545
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1309611150410483,0.7118120619976438,0.3580111594841162,0.091781520501132,1.2502050270464895,0.604484551413763,,,,,,,,,,0.0141098590043192,1.1990165127041694,0.4402545306995754,0.0261040312416744,2.0738928366735125,0.6558250479781842
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1358289404584708,0.6667793311452226,0.3503605288475745,0.0909815942548102,1.2472694190237374,0.6057098674949876,,,,,,,,,,0.0149020263244145,1.1571204127005996,0.4299995539892352,0.0263358846633466,2.075879968688331,0.6572887464282068
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1400794107484908,0.6566923211840955,0.3434514961869522,0.0901654346986336,1.2623200738665012,0.606894867263473,,,,,,,,,,0.0146055260929332,1.0909598826665463,0.4184242261280355,0.0255301574851338,2.076556680821692,0.65870236370704
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1453832598278282,0.6091753784091402,0.3353624682532578,0.0896490632267979,1.2702053466727898,0.6078498258018753,,,,,,,,,,0.0187586953248368,1.047080469815713,0.4097123421707023,0.0242493587734724,2.116883522481281,0.6601450541269959
,,,,,,,,,,,,,,,,,,,,,,,,,,0.15062226956888,0.6121854579773103,0.3304285013022364,0.0893959438049881,1.2663959671023306,0.60876627882365,,,,,,,,,,0.0188426935757955,0.9646388763536954,0.3982683477345202,0.0245278336988535,2.117635733447131,0.6617543744385208
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1536468964981338,0.5728123744637699,0.3234999453917149,0.0893615348638277,1.2642747214143883,0.6101124147731244,,,,,,,,,,0.0151571385814065,0.9287095255130858,0.392463905615608,0.0262452187076602,2.118225746655828,0.6630407346193338
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1597464861728786,0.5585367342442121,0.3194115131224753,0.089220398469433,1.261008827139932,0.6106852665453455,,,,,,,,,,0.0222217690003804,0.880416141496976,0.383652362474753,0.0273668803206442,2.1188593917989977,0.6644757980043584
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1651480536039745,0.5427321916816418,0.3146959873288316,0.0894547698689952,1.2771931249179422,0.6117923735709344,,,,,,,,,,0.0202213305039356,0.8591736152899354,0.3788516651433462,0.0265069811266529,2.119389127546345,0.6653575670951131
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1747678355760653,0.5238099789148829,0.3104994639496514,0.0907999137569229,1.2751868274432283,0.612873128018459,,,,,,,,,,0.0172559049779674,0.8118548023145831,0.3733939966786684,0.0261749411875261,2.1199286864074485,0.6664761016198576
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1803896575978379,0.4922263091843779,0.3078345433843266,0.091223671875607,1.2726181866282806,0.6137939672710823,,,,,,,,,,0.0146027033092543,0.7879191063322256,0.3688090206767801,0.0263841899412708,2.1206849086997965,0.6683428556837739
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1838338155101859,0.4731488115444294,0.3045061695469044,0.090285401514589,1.2703349633332488,0.6142534262385192,,,,,,,,,,0.0181782590603782,0.7484258174911174,0.3659851668753146,0.0265248597819243,2.1210878438045024,0.6693208662845226
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1950240613390505,0.4464810168658326,0.3031979122491032,0.0895456023175065,1.2683458616662326,0.6149247538944965,,,,,,,,,,0.0222984186495619,0.7451808448592944,0.3620105057151261,0.0264847492502494,2.12135100115185,0.6699902984791144
,,,,,,,,,,,,,,,,,,,,,,,,,,0.1993591172767945,0.4291191958131561,0.3012821366158679,0.0889715057741111,1.266653966740657,0.6147993494704537,,,,,,,,,,0.0241600057325435,0.7564505591629321,0.3607750829579212,0.0268958642663746,2.1216328285751564,0.6706669887423998
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2063259519615156,0.4108030515881299,0.2995644010053496,0.0885373710060135,1.2652652999983778,0.6153820220631407,,,,,,,,,,0.0369403077502731,0.788621101685965,0.3583934251142634,0.0268694040075137,2.121834152449547,0.6708361827674743
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2139733288186859,0.390355629325383,0.2985067478507149,0.088160370986885,1.264182017737196,0.6156193120984177,,,,,,,,,,0.0299720567102546,0.7150002610141255,0.3569069518825742,0.0267698821983725,2.1221081757777767,0.6715518519300033
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2220097933935099,0.3794843489071513,0.2986053770084101,0.0879381767126747,1.2634068322366847,0.6158624657916991,,,,,,,,,,0.0458334668089926,0.7077365989771836,0.3563355772545496,0.0266827705287031,2.1223575543744864,0.6718823950616126
,,,,,,,,,,,,,,,,,,,,,,,,,,0.2244239145957701,0.3807918369670814,0.2981773791266069,0.0878250612098895,1.2629407521465703,0.6160405647199617,,,,,,,,,,0.0564424683005253,0.7349444642853079,0.3568738423090448,0.0266704156106982,2.1225504537039845,0.6721445161706282
,,,,,,,,,,,,,,,,,,,,,,,,,,0.226492613746932,0.3806412732893631,0.2982161723295348,0.08781058318053,1.2627846856767104,0.6161047495950769,,,,,,,,,,0.0599445194227759,0.7615424811202127,0.3586781330704137,0.0266441631246958,2.1227115939392225,0.6723201959824628
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0878917078434005,1.262940394601432,0.6160477269714273,,,,,,,,,,,,,0.026598617838575,2.122852712723436,0.6723539240873165
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0880693864547081,1.2634050702300006,0.6158747246644406,,,,,,,,,,,,,0.0265786516435707,2.122969060668489,0.6722732857334713
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0883485962663478,1.2641763690638494,0.6156432843380454,,,,,,,,,,,,,0.0266070948604519,2.1230539327159232,0.6720489861861193
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0887386255140138,1.2652516165282557,0.6154185659473778,,,,,,,,,,,,,0.0267488221553225,2.123143612888488,0.6717480293042443
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0892530977800131,1.2666276513721693,0.6147902415647197,,,,,,,,,,,,,0.0267399662643606,2.1231622432180544,0.6713609030146978
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0899105023122461,1.26830089146578,0.6148973274631557,,,,,,,,,,,,,0.0265347285197063,2.123156187511652,0.6705672698661813
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0907318012231243,1.270266669098778,0.6142784792666534,,,,,,,,,,,,,0.0264864115398869,2.122556762134593,0.6703261731434924
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0917423659626227,1.2725199228027764,0.6136711343001242,,,,,,,,,,,,,0.0263061730354503,2.122422599262354,0.669593824672305
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0913749648733111,1.2750550329200832,0.6127989453759987,,,,,,,,,,,,,0.0259845437301373,2.122308155284829,0.668757833333934
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0907840115362167,1.2770930870611317,0.6118158546633645,,,,,,,,,,,,,0.0265283750057302,2.1221382075813624,0.6678059700148411
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0870618445308568,1.2612560826132484,0.6106227098542778,,,,,,,,,,,,,0.0266575620120524,2.121509787904004,0.6660347992462102
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.087080919674197,1.2646094915857489,0.6100170093461086,,,,,,,,,,,,,0.0261813225654391,2.121228547261736,0.6647964440168795
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0872997831117098,1.267163024644212,0.6087881804054098,,,,,,,,,,,,,0.0259117350991847,2.1209296519202043,0.6638757328235411
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0877810405482235,1.2710870775819068,0.6077884209946435,,,,,,,,,,,,,0.0255957623536804,2.120529345451632,0.6624812234313386
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.088517959102992,1.262187851730434,0.6069472944222271,,,,,,,,,,,,,0.0263657554620151,2.120207017033985,0.6610494884923303
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.089542940982978,1.2484146917252263,0.6057558737969114,,,,,,,,,,,,,0.025663859964518,2.119670352050163,0.6594743463395176
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.090421820029021,1.251881698521806,0.6046564907770092,,,,,,,,,,,,,0.0260959234658759,2.0792621899052355,0.6579846526253595
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0894650375465301,1.2491392748507633,0.6035570661809431,,,,,,,,,,,,,0.0259836834050145,2.078749390941878,0.6565601020832916
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0888795686246819,1.2547420010908483,0.6024200019561505,,,,,,,,,,,,,0.0254582288314683,2.0779568423634585,0.6550394162154364
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0893152225615415,1.2592978874951022,0.6011439116452899,,,,,,,,,,,,,0.0264197156166629,2.052031938575846,0.6534141993792733
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0874449590224691,1.2343824646939412,0.6001566260139438,,,,,,,,,,,,,0.0254865035015634,2.046903419823504,0.6516922841579608
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.088382879549242,1.2390182059873047,0.5982164280849869,,,,,,,,,,,,,0.0254402461487182,2.042075343720704,0.6500771846261197
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0942490379277177,1.2418146210810728,0.596463872554684,,,,,,,,,,,,,0.0257230158146013,2.0353570260080085,0.6478187765054965
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0930957893655586,1.246290266117931,0.5952395632647219,,,,,,,,,,,,,0.0259220644267725,2.034704624105766,0.6452693887678957
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0923818238426895,1.2206862490266757,0.5935042413254725,,,,,,,,,,,,,0.0254253446451068,2.0340376583094173,0.6431085053862882
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.094258709560591,1.2246410318149674,0.5915812650698826,,,,,,,,,,,,,0.0256035763570779,2.033470720719924,0.6407022559324431
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0947517436632535,1.2322511201155453,0.5902725679589124,,,,,,,,,,,,,0.0255766193092708,2.001098464956895,0.6379957715880681
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0944422714705517,1.2112351286160468,0.5882773352949199,,,,,,,,,,,,,0.0244607466176309,1.9969120310632664,0.6359061501128355
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0913752211252238,1.215112227752033,0.5858712426573714,,,,,,,,,,,,,0.0250781548834099,1.992680819087151,0.63359573619294
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0886818585219096,1.221094271667389,0.5830250778056254,,,,,,,,,,,,,0.0238037306611473,1.9916760156226203,0.6305320338994838
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0947202123120955,1.217406966105106,0.5808733693362857,,,,,,,,,,,,,0.0253190272052143,1.9906194209470711,0.6274499996348533
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0921791685576857,1.2077958956205972,0.579296052293199,,,,,,,,,,,,,0.0238407232758417,1.9559422186637367,0.6244853005123772
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0941086108715573,1.197466053905653,0.5773406539978121,,,,,,,,,,,,,0.023980436828037,1.952760145716828,0.6221784289481124
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0964939046545718,1.202964494355649,0.574872552960584,,,,,,,,,,,,,0.0246250803679763,1.950946115848692,0.6192005501419586
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0941327547677615,1.1824043049094084,0.5728757584879725,,,,,,,,,,,,,0.0253053100298941,1.949880230395049,0.6164738429040691
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0976575487046871,1.1895476828092215,0.5705278370768916,,,,,,,,,,,,,0.024139494438137,1.913072087822861,0.6137676026737283
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0968213039005473,1.1720856714780874,0.5673019821200503,,,,,,,,,,,,,0.0232224027150815,1.9120525742276857,0.6108724264563163
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0969322998207499,1.1730025309304877,0.5653183023412065,,,,,,,,,,,,,0.0226384794054648,1.880164098081452,0.6073480170138994
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0980728963688541,1.1790172654083249,0.5630917500678096,,,,,,,,,,,,,0.0225513454504289,1.8736422864505096,0.6046646382363818
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0934117435756642,1.1595556614811635,0.5594755835377901,,,,,,,,,,,,,0.0234382225459954,1.8728305947777169,0.6014896010990602
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0954507095432345,1.1680057496706924,0.5568632176656576,,,,,,,,,,,,,0.0230542470480904,1.8435031200151613,0.5971838571730407
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0981676459703998,1.152261445212677,0.553940304620578,,,,,,,,,,,,,0.0218816871065749,1.8392102370797745,0.593792159456776
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0970699325447327,1.1478670175872252,0.5516281827660319,,,,,,,,,,,,,0.02187344305086,1.8361120343664,0.5900880044005713
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0972571121116818,1.1458070777699878,0.5480244210355502,,,,,,,,,,,,,0.0233330988072642,1.8351304401226205,0.5868340422263182
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0979963566639547,1.1386200814872562,0.5452920021196724,,,,,,,,,,,,,0.0187303630467949,1.8036240851717056,0.5831368376760814
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1005121015314557,1.1194514316356945,0.542532984524566,,,,,,,,,,,,,0.0206586622606918,1.8013012026388555,0.5796531116894327
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.095804938178367,1.1263520555913855,0.5390560690309202,,,,,,,,,,,,,0.0230541284992063,1.800295403442996,0.5762937067764369
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.097101086097891,1.1076905293772306,0.5358652247062067,,,,,,,,,,,,,0.0207664719643022,1.766725360708726,0.5726358460751761
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0982304170269462,1.115359765887337,0.5325625028879599,,,,,,,,,,,,,0.0229830711770401,1.737289450549974,0.5689406148767977
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0971505150303624,1.099216538667216,0.5280829496887969,,,,,,,,,,,,,0.0215359383106271,1.7331812557996282,0.5648413869455179
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0987771154070387,1.0895009568935443,0.5247927645233434,,,,,,,,,,,,,0.0220605320978699,1.732705160499604,0.5599902462124448
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1014395080118441,1.086235878241725,0.5217656324650848,,,,,,,,,,,,,0.020878535748629,1.7012410674690128,0.556085228597916
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0965512277659614,1.0767621181702152,0.517963158636144,,,,,,,,,,,,,0.0206878141715126,1.700875076290965,0.5526213453444058
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0996708350446756,1.0812089507889464,0.5147156967740393,,,,,,,,,,,,,0.0220759401165146,1.671648992681762,0.5490554419074057
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.099346157060163,1.064937376855187,0.5110919942886694,,,,,,,,,,,,,0.0204863533600502,1.6717459321324617,0.545223392409753
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0992504285049059,1.0525414711243013,0.506872441649603,,,,,,,,,,,,,0.0218579084033561,1.6403912445649214,0.5415853584260164
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1029729676879776,1.0416122826462586,0.5027644497029993,,,,,,,,,,,,,0.0205496743818557,1.613374999653685,0.5369453883092102
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1015070008056399,1.04204139333278,0.4988760764523216,,,,,,,,,,,,,0.0190620733431266,1.6105947957310365,0.5323601743350986
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1042860196827813,1.0321980789296643,0.4954297224355137,,,,,,,,,,,,,0.0213336422342458,1.584297700422826,0.528421026297256
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1008044649977007,1.0204322291666847,0.4911028362898648,,,,,,,,,,,,,0.0204033279960758,1.583108695762432,0.5249324531575927
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0995183167092431,1.0192008650955044,0.4872699973428973,,,,,,,,,,,,,0.0230753258937572,1.556933021756952,0.5211953524267641
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1024866088482222,1.013613431400909,0.48303598327333,,,,,,,,,,,,,0.0224129129933572,1.5569477948459431,0.5172587257918431
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1029607966309577,1.0038914407932324,0.4797389340819243,,,,,,,,,,,,,0.0255778952887149,1.5282985319485425,0.5123922899471625
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1045101002360091,0.988886440869972,0.4752525586076454,,,,,,,,,,,,,0.0269866371495812,1.5009122811320288,0.5082491602021265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1045185975577056,0.9753055434023956,0.4718581040404203,,,,,,,,,,,,,0.0319236456859017,1.5015203631637726,0.5036489900003128
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1069472430571538,0.9632937039453324,0.4669791068688391,,,,,,,,,,,,,0.0349054449061926,1.476687381479841,0.5001185780044944
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1055114532686253,0.95573344965216,0.4633638361608552,,,,,,,,,,,,,0.0324073926769606,1.4531916489294443,0.495313119568362
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1053637826826172,0.9530151656472732,0.4594141156309962,,,,,,,,,,,,,0.0385038802762287,1.4544968549372488,0.4906992884677878
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1075436439800427,0.951045607843406,0.4553896583813215,,,,,,,,,,,,,0.0418152344465451,1.4089558107913216,0.4858978473146542
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1069880364994037,0.9381186641852506,0.4517338279825746,,,,,,,,,,,,,0.0412956750318675,1.4061543742852916,0.4815516892833562
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1097621837896765,0.9231070136128818,0.4472466665648589,,,,,,,,,,,,,0.034462692271271,1.3820683430922165,0.4775130031617101
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1102045436644103,0.9146581403021043,0.4425975272523417,,,,,,,,,,,,,0.0279949807906174,1.3637622699036331,0.4726399039443217
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1099391542681755,0.9116334996149832,0.4393647807219862,,,,,,,,,,,,,0.0317139872995114,1.3624338347130014,0.4672781874448639
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1116312221623867,0.9030894067999636,0.4351197518450132,,,,,,,,,,,,,0.0300976715704694,1.3243435697180768,0.4635614357268671
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1124188934313862,0.901684131324692,0.4311610324888708,,,,,,,,,,,,,0.0326229294119404,1.3220539603124808,0.4588227706217848
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1136881925466166,0.8756403346182029,0.4267558033162497,,,,,,,,,,,,,0.0444895561342597,1.3004517828221054,0.4547636325882526
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115704701522949,0.8725506672697526,0.4228603015407495,,,,,,,,,,,,,0.0435200535001014,1.276863833423307,0.4499160837403989
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1148205217558155,0.8639425402846783,0.418394117800981,,,,,,,,,,,,,0.0444629607896611,1.2620772068403203,0.4457578927373071
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1175076011390397,0.8550965336719994,0.4134600854617272,,,,,,,,,,,,,0.0476339358016389,1.239170351560806,0.4408155732598108
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1188980336624312,0.8593305767671526,0.4097215493582971,,,,,,,,,,,,,0.0641912885273682,1.2150141728159978,0.4361024036995939
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.121350813954445,0.8281076286116343,0.405596680340423,,,,,,,,,,,,,0.0680015721436459,1.1937891559867544,0.4321558779884693
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1233494124260994,0.8290836484504065,0.4018816157057674,,,,,,,,,,,,,0.0690303454451148,1.1718003086735271,0.4278240184725489
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1248355936293763,0.8169407214084121,0.3976054409750315,,,,,,,,,,,,,0.0711942517907744,1.1568045922434764,0.4238125125415155
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1254567105588404,0.814059105716953,0.3934397179620207,,,,,,,,,,,,,0.074061366531691,1.1332817705151657,0.4193883704466132
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.126226341561167,0.7871801700744023,0.3894411726202989,,,,,,,,,,,,,0.0763137494765437,1.1100103733741395,0.4151853628774755
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1284421718565492,0.7924612827596387,0.3856105172336003,,,,,,,,,,,,,0.079422641005454,1.090279828671447,0.4110629911796205
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1305456233783564,0.7853939989072158,0.3820161037768581,,,,,,,,,,,,,0.0783744342344314,1.069598986093758,0.407033863980937
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1315679897802398,0.7552871441718886,0.3778813857405355,,,,,,,,,,,,,0.0837824342386815,1.0499339785986532,0.4029493721315845
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1341567828959215,0.7528634812996965,0.3737356195102617,,,,,,,,,,,,,0.0856937616190423,1.0317496959858743,0.3986837249697093
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1314963059643021,0.749577599160394,0.3701440159439968,,,,,,,,,,,,,0.0868212500266745,1.0137590074526328,0.394572663905585
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1321132014892208,0.7337610735360519,0.3663164431433263,,,,,,,,,,,,,0.0874407965703563,0.9950747619612802,0.3904778930298197
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1355355476300793,0.7196748008852144,0.362958128567331,,,,,,,,,,,,,0.0889605639628955,0.9787154311815291,0.3860496284597726
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1260015144890269,0.7035512438092462,0.3586964937199342,,,,,,,,,,,,,0.0920659020714372,0.943859301972814,0.3820900261877113
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1218773866668782,0.7003174342743532,0.3555569723758667,,,,,,,,,,,,,0.096238384449562,0.9108704089072924,0.3776156048540312
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1139870137529184,0.6753040467443783,0.3517190102272909,,,,,,,,,,,,,0.0947842274096182,0.8889419909860102,0.3739085106457888
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1150751935254874,0.6696296860001457,0.3482212578728325,,,,,,,,,,,,,0.0977149629945487,0.8701038423778347,0.3698176430553366
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1040493616339246,0.6425583907233285,0.3447712008298925,,,,,,,,,,,,,0.0903541653839345,0.8352116745588404,0.3655159811894334
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1037556436746547,0.6434237733740783,0.341218587979597,,,,,,,,,,,,,0.0790575887927259,0.8256316431583951,0.3615387726203923
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0926756875805948,0.6147322445890855,0.3381139447209081,,,,,,,,,,,,,0.0791932819155705,0.8019281425984175,0.357766325196341
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1005888778378272,0.6212878023346946,0.3347793285600184,,,,,,,,,,,,,0.0713877180203927,0.8005378823244599,0.3539997323517849
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.087259344075369,0.5936165490873251,0.3315798079199363,,,,,,,,,,,,,0.0698233360454277,0.7731979650444143,0.3505493435243506
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0997374612254768,0.5882535809521703,0.3291719374388713,,,,,,,,,,,,,0.0645707067236792,0.7712184732634881,0.3472040198674289
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0830846282091712,0.5818717706175001,0.3260654876608422,,,,,,,,,,,,,0.0572851234047293,0.765044519353879,0.3445223314067523
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0991374704982967,0.5534162205233425,0.3235475119914403,,,,,,,,,,,,,0.0573483811784496,0.7427913177091839,0.3417770180395125
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0855487201713795,0.5558008504066378,0.3209736493294578,,,,,,,,,,,,,0.0555772741275492,0.7394208570092583,0.3388854020125834
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0975958580565565,0.5451769974673322,0.3189694421979618,,,,,,,,,,,,,0.0542160011733471,0.7139558684601732,0.3365861276969931
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1269037270362491,0.532942529157708,0.3168281200518535,,,,,,,,,,,,,0.053412110616108,0.707603606516645,0.3342788910793699
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1065606038620659,0.5252093866258635,0.3148807992201294,,,,,,,,,,,,,0.0528816204097494,0.6842974075074589,0.3318349156403
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1108867355518813,0.5060191813940517,0.3130785420559757,,,,,,,,,,,,,0.0533277657088815,0.6739588086963844,0.3301917260485822
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1321849805035322,0.4996222777240223,0.3113266265169018,,,,,,,,,,,,,0.0556837032689375,0.6499709651419603,0.3281455741170328
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1441194656725564,0.4866980246242249,0.3097568334633384,,,,,,,,,,,,,0.053059045569267,0.640455961411133,0.3265274256393642
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1539062636718976,0.4790655408163025,0.3084465714506442,,,,,,,,,,,,,0.0536450932770108,0.6110406860414294,0.3251161319180051
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1394903071020601,0.4611970932129408,0.3070141954622264,,,,,,,,,,,,,0.0574155502060799,0.6132716285452462,0.3237454620061886
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1821208578526865,0.452773301276535,0.305936164558434,,,,,,,,,,,,,0.0563690129120923,0.6369292447355194,0.3226961327055286
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1854101725198902,0.4471029020407087,0.3049817971526017,,,,,,,,,,,,,0.059191208298546,0.6684446704105743,0.3217597473123281
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1521156710422916,0.4463803034132955,0.3041060543402087,,,,,,,,,,,,,0.0601241881523031,0.7133687035308857,0.3210738485556789
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.170308751201556,0.4532939335133564,0.3032101699475277,,,,,,,,,,,,,0.0628013076243656,0.745229847584384,0.3204529230709658
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1600888611568043,0.4479513731058334,0.3026389421919077,,,,,,,,,,,,,0.0644033515251066,0.7586335502563344,0.3196483704011857
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1588004682365342,0.4623314411571821,0.3018087228818349,,,,,,,,,,,,,0.0730212711394073,0.7888482644349899,0.319481766804888
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1801166207284464,0.4565759934741968,0.3012148101343911,,,,,,,,,,,,,0.0700824211811748,0.8167749962312423,0.3190974580429866
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1934287969316547,0.4590067366091952,0.3008209248054227,,,,,,,,,,,,,0.0723693414448417,0.8405472613069906,0.318582519509467
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.171987123656776,0.471113401547291,0.3003816693811261,,,,,,,,,,,,,0.0754705141706284,0.8788722290153271,0.3181064762319366
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1784799106746259,0.4821371174447017,0.300211820484326,,,,,,,,,,,,,0.0786556961755627,0.8976392791576038,0.3181483664041705
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.196542449464238,0.4800318474484393,0.3000948726324011,,,,,,,,,,,,,0.087425258182028,0.9437622224500516,0.3182892936216392
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1989560865098172,0.4813637393424989,0.2999275169096575,,,,,,,,,,,,,0.0707351953651398,0.9657623065941688,0.3188872866927474
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1923835873719766,0.4811800857957305,0.2998674465528417,,,,,,,,,,,,,0.0606881524675978,1.0109072014133418,0.3192991827434879
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1950991000801004,0.4815645290029374,0.300326291758699,,,,,,,,,,,,,0.0711677801569237,1.041703736019246,0.3195044966094261
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.2144228408559941,0.4914976017050602,0.3004094997612452,,,,,,,,,,,,,0.0564162454863005,1.0957039640338782,0.3206581926347337


==> errors/GPExtension_Kite/iterativ_order1_errors.dat <==
Lx    Iterations   L2OnProjElem_Lx3   L2OnExtElem_Lx3   EnergyErr_Lx3   
 0    0.0000e+00   0.0000e+00         0.0000e+00        0.0000e+00      
 1    1.0000e+00   2.6262e-03         4.3726e-02        4.9133e-03      
 2    2.0000e+00   3.9687e-03         4.9925e-02        4.5931e-03      
 3    3.0000e+00   4.8888e-03         5.3366e-02        4.4356e-03      
 4    4.0000e+00   5.6151e-03         5.5700e-02        4.3318e-03      
 5    5.0000e+00   6.2330e-03         5.7485e-02        4.2536e-03      
 6    6.0000e+00   6.7819e-03         5.8956e-02        4.1902e-03      
 7    7.0000e+00   7.2826e-03         6.0229e-02        4.1365e-03      
 8    8.0000e+00   7.7475e-03         6.1368e-02        4.0898e-03      
 9    9.0000e+00   8.1842e-03         6.2410e-02        4.0482e-03      
 10    1.0000e+01   8.5981e-03         6.3378e-02        4.0106e-03      
 11    1.1000e+01   8.9929e-03         6.4290e-02        3.9763e-03      
 12    1.2000e+01   9.3715e-03         6.5156e-02        3.9446e-03      
 13    1.3000e+01   9.7360e-03         6.5983e-02        3.9152e-03      
 14    1.4000e+01   1.0088e-02         6.6779e-02        3.8876e-03      
 15    1.5000e+01   1.0429e-02         6.7548e-02        3.8616e-03      
 16    1.6000e+01   1.0761e-02         6.8293e-02        3.8371e-03      
 17    1.7000e+01   1.1084e-02         6.9018e-02        3.8138e-03      
 18    1.8000e+01   1.1398e-02         6.9724e-02        3.7915e-03      
 19    1.9000e+01   1.1706e-02         7.0414e-02        3.7703e-03      
 20    2.0000e+01   1.2006e-02         7.1089e-02        3.7499e-03      
 21    2.1000e+01   1.2301e-02         7.1751e-02        3.7303e-03      
 22    2.2000e+01   1.2589e-02         7.2401e-02        3.7114e-03      
 23    2.3000e+01   1.2873e-02         7.3040e-02        3.6931e-03      
 24    2.4000e+01   1.3151e-02         7.3668e-02        3.6755e-03      
 25    2.5000e+01   1.3425e-02         7.4288e-02        3.6584e-03      
 26    2.6000e+01   1.3695e-02         7.4898e-02        3.6418e-03      
 27    2.7000e+01   1.3960e-02         7.5501e-02        3.6257e-03      
 28    2.8000e+01   1.4222e-02         7.6096e-02        3.6100e-03      
 29    2.9000e+01   1.4480e-02         7.6684e-02        3.5947e-03      
 30    3.0000e+01   1.4734e-02         7.7266e-02        3.5798e-03      
 31    3.1000e+01   1.4986e-02         7.7841e-02        3.5652e-03      
 32    3.2000e+01   1.5234e-02         7.8411e-02        3.5510e-03      
 33    3.3000e+01   1.5479e-02         7.8975e-02        3.5370e-03      
 34    3.4000e+01   1.5722e-02         7.9533e-02        3.5234e-03      
 35    3.5000e+01   1.5961e-02         8.0087e-02        3.5101e-03      
 36    3.6000e+01   1.6198e-02         8.0635e-02        3.4970e-03      
 37    3.7000e+01   1.6433e-02         8.1180e-02        3.4842e-03      
 38    3.8000e+01   1.6665e-02         8.1720e-02        3.4716e-03      
 39    3.9000e+01   1.6895e-02         8.2255e-02        3.4592e-03      
 40    4.0000e+01   1.7123e-02         8.2787e-02        3.4471e-03      
 41    4.1000e+01   1.7349e-02         8.3315e-02        3.4351e-03      
 42    4.2000e+01   1.7573e-02         8.3839e-02        3.4234e-03      
 43    4.3000e+01   1.7794e-02         8.4359e-02        3.4118e-03      
 44    4.4000e+01   1.8014e-02         8.4876e-02        3.4004e-03      
 45    4.5000e+01   1.8232e-02         8.5390e-02        3.3892e-03      
 46    4.6000e+01   1.8448e-02         8.5900e-02        3.3782e-03      
 47    4.7000e+01   1.8663e-02         8.6408e-02        3.3673e-03      
 48    4.8000e+01   1.8876e-02         8.6912e-02        3.3566e-03      
 49    4.9000e+01   1.9087e-02         8.7413e-02        3.3460e-03      
 50    5.0000e+01   1.9296e-02         8.7912e-02        3.3355e-03      
 51    5.1000e+01   1.9504e-02         8.8407e-02        3.3252e-03      
 52    5.2000e+01   1.9711e-02         8.8900e-02        3.3150e-03      
 53    5.3000e+01   1.9916e-02         8.9391e-02        3.3050e-03      
 54    5.4000e+01   2.0120e-02         8.9878e-02        3.2951e-03      
 55    5.5000e+01   2.0322e-02         9.0364e-02        3.2852e-03      
 56    5.6000e+01   2.0523e-02         9.0846e-02        3.2755e-03      
 57    5.7000e+01   2.0723e-02         9.1327e-02        3.2660e-03      
 58    5.8000e+01   2.0921e-02         9.1804e-02        3.2565e-03      
 59    5.9000e+01   2.1119e-02         9.2280e-02        3.2471e-03      
 60    6.0000e+01   2.1315e-02         9.2753e-02        3.2378e-03      
 61    6.1000e+01   2.1509e-02         9.3225e-02        3.2287e-03      
 62    6.2000e+01   2.1703e-02         9.3694e-02        3.2196e-03      
 63    6.3000e+01   2.1895e-02         9.4160e-02        3.2106e-03      
 64    6.4000e+01   2.2087e-02         9.4625e-02        3.2017e-03      
 65    6.5000e+01   2.2277e-02         9.5088e-02        3.1929e-03      
 66    6.6000e+01   2.2466e-02         9.5549e-02        3.1841e-03      
 67    6.7000e+01   2.2655e-02         9.6007e-02        3.1755e-03      
 68    6.8000e+01   2.2842e-02         9.6464e-02        3.1669e-03      
 69    6.9000e+01   2.3028e-02         9.6919e-02        3.1585e-03      
 70    7.0000e+01   2.3213e-02         9.7372e-02        3.1501e-03      
 71    7.1000e+01   2.3397e-02         9.7823e-02        3.1417e-03      
 72    7.2000e+01   2.3580e-02         9.8272e-02        3.1335e-03      
 73    7.3000e+01   2.3763e-02         9.8720e-02        3.1253e-03      
 74    7.4000e+01   2.3944e-02         9.9165e-02        3.1172e-03      
 75    7.5000e+01   2.4125e-02         9.9609e-02        3.1091e-03      
 76    7.6000e+01   2.4304e-02         1.0005e-01        3.1011e-03      
 77    7.7000e+01   2.4483e-02         1.0049e-01        3.0932e-03      
 78    7.8000e+01   2.4661e-02         1.0093e-01        3.0854e-03      
 79    7.9000e+01   2.4838e-02         1.0137e-01        3.0776e-03      
 80    8.0000e+01   2.5014e-02         1.0180e-01        3.0698e-03      
 81    8.1000e+01   2.5190e-02         1.0224e-01        3.0622e-03      
 82    8.2000e+01   2.5364e-02         1.0267e-01        3.0545e-03      
 83    8.3000e+01   2.5538e-02         1.0310e-01        3.0470e-03      
 84    8.4000e+01   2.5711e-02         1.0353e-01        3.0395e-03      
 85    8.5000e+01   2.5883e-02         1.0396e-01        3.0320e-03      
 86    8.6000e+01   2.6055e-02         1.0438e-01        3.0246e-03      
 87    8.7000e+01   2.6225e-02         1.0481e-01        3.0173e-03      
 88    8.8000e+01   2.6395e-02         1.0523e-01        3.0100e-03      
 89    8.9000e+01   2.6565e-02         1.0565e-01        3.0028e-03      
 90    9.0000e+01   2.6733e-02         1.0607e-01        2.9956e-03      
 91    9.1000e+01   2.6901e-02         1.0649e-01        2.9885e-03      
 92    9.2000e+01   2.7068e-02         1.0691e-01        2.9814e-03      
 93    9.3000e+01   2.7235e-02         1.0733e-01        2.9743e-03      
 94    9.4000e+01   2.7401e-02         1.0774e-01        2.9673e-03      
 95    9.5000e+01   2.7566e-02         1.0815e-01        2.9604e-03      
 96    9.6000e+01   2.7730e-02         1.0856e-01        2.9535e-03      
 97    9.7000e+01   2.7894e-02         1.0898e-01        2.9466e-03      
 98    9.8000e+01   2.8057e-02         1.0938e-01        2.9398e-03      
 99    9.9000e+01   2.8220e-02         1.0979e-01        2.9330e-03      
 100    1.0000e+02   2.8382e-02         1.1020e-01        2.9263e-03      
 101    1.0100e+02   2.8543e-02         1.1060e-01        2.9196e-03      
 102    1.0200e+02   2.8704e-02         1.1101e-01        2.9130e-03      
 103    1.0300e+02   2.8864e-02         1.1141e-01        2.9063e-03      
 104    1.0400e+02   2.9024e-02         1.1181e-01        2.8998e-03      
 105    1.0500e+02   2.9182e-02         1.1221e-01        2.8932e-03      
 106    1.0600e+02   2.9341e-02         1.1261e-01        2.8867e-03      
 107    1.0700e+02   2.9498e-02         1.1301e-01        2.8803e-03      
 108    1.0800e+02   2.9656e-02         1.1340e-01        2.8739e-03      
 109    1.0900e+02   2.9812e-02         1.1380e-01        2.8675e-03      
 110    1.1000e+02   2.9968e-02         1.1419e-01        2.8611e-03      
 111    1.1100e+02   3.0124e-02         1.1459e-01        2.8548e-03      
 112    1.1200e+02   3.0279e-02         1.1498e-01        2.8486e-03      
 113    1.1300e+02   3.0433e-02         1.1537e-01        2.8423e-03      
 114    1.1400e+02   3.0587e-02         1.1576e-01        2.8361e-03      
 115    1.1500e+02   3.0740e-02         1.1615e-01        2.8299e-03      
 116    1.1600e+02   3.0893e-02         1.1653e-01        2.8238e-03      
 117    1.1700e+02   3.1045e-02         1.1692e-01        2.8177e-03      
 118    1.1800e+02   3.1197e-02         1.1730e-01        2.8116e-03      
 119    1.1900e+02   3.1348e-02         1.1769e-01        2.8056e-03      
 120    1.2000e+02   3.1499e-02         1.1807e-01        2.7996e-03      
 121    1.2100e+02   3.1649e-02         1.1845e-01        2.7936e-03      
 122    1.2200e+02   3.1798e-02         1.1883e-01        2.7876e-03      
 123    1.2300e+02   3.1948e-02         1.1921e-01        2.7817e-03      
 124    1.2400e+02   3.2096e-02         1.1959e-01        2.7758e-03      
 125    1.2500e+02   3.2245e-02         1.1996e-01        2.7700e-03      
 126    1.2600e+02   3.2392e-02         1.2034e-01        2.7641e-03      
 127    1.2700e+02   3.2540e-02         1.2072e-01        2.7583e-03      
 128    1.2800e+02   3.2686e-02         1.2109e-01        2.7526e-03      
 129    1.2900e+02   3.2833e-02         1.2146e-01        2.7468e-03      
 130    1.3000e+02   3.2978e-02         1.2183e-01        2.7411e-03      
 131    1.3100e+02   3.3124e-02         1.2220e-01        2.7354e-03      
 132    1.3200e+02   3.3269e-02         1.2257e-01        2.7298e-03      
 133    1.3300e+02   3.3413e-02         1.2294e-01        2.7241e-03      
 134    1.3400e+02   3.3557e-02         1.2331e-01        2.7185e-03      
 135    1.3500e+02   3.3701e-02         1.2368e-01        2.7129e-03      
 136    1.3600e+02   3.3844e-02         1.2404e-01        2.7074e-03      
 137    1.3700e+02   3.3986e-02         1.2441e-01        2.7019e-03      
 138    1.3800e+02   3.4129e-02         1.2477e-01        2.6964e-03      
 139    1.3900e+02   3.4270e-02         1.2513e-01        2.6909e-03      
 140    1.4000e+02   3.4412e-02         1.2549e-01        2.6854e-03      
 141    1.4100e+02   3.4553e-02         1.2585e-01        2.6800e-03      
 142    1.4200e+02   3.4693e-02         1.2621e-01        2.6746e-03      
 143    1.4300e+02   3.4833e-02         1.2657e-01        2.6692e-03      
 144    1.4400e+02   3.4973e-02         1.2693e-01        2.6639e-03      
 145    1.4500e+02   3.5112e-02         1.2729e-01        2.6586e-03      
 146    1.4600e+02   3.5251e-02         1.2764e-01        2.6532e-03      
 147    1.4700e+02   3.5389e-02         1.2800e-01        2.6480e-03      
 148    1.4800e+02   3.5527e-02         1.2835e-01        2.6427e-03      
 149    1.4900e+02   3.5665e-02         1.2871e-01        2.6375e-03      
 150    1.5000e+02   3.5802e-02         1.2906e-01        2.6323e-03      
 151    1.5100e+02   3.5939e-02         1.2941e-01        2.6271e-03      
 152    1.5200e+02   3.6075e-02         1.2976e-01        2.6219e-03      
 153    1.5300e+02   3.6212e-02         1.3011e-01        2.6167e-03      
 154    1.5400e+02   3.6347e-02         1.3046e-01        2.6116e-03      
 155    1.5500e+02   3.6482e-02         1.3080e-01        2.6065e-03      
 156    1.5600e+02   3.6617e-02         1.3115e-01        2.6014e-03      
 157    1.5700e+02   3.6752e-02         1.3150e-01        2.5964e-03      
 158    1.5800e+02   3.6886e-02         1.3184e-01        2.5913e-03      
 159    1.5900e+02   3.7019e-02         1.3219e-01        2.5863e-03      
 160    1.6000e+02   3.7153e-02         1.3253e-01        2.5813e-03      
 161    1.6100e+02   3.7286e-02         1.3287e-01        2.5763e-03      
 162    1.6200e+02   3.7418e-02         1.3321e-01        2.5714e-03      
 163    1.6300e+02   3.7551e-02         1.3355e-01        2.5665e-03      
 164    1.6400e+02   3.7682e-02         1.3389e-01        2.5615e-03      
 165    1.6500e+02   3.7814e-02         1.3423e-01        2.5566e-03      
 166    1.6600e+02   3.7945e-02         1.3457e-01        2.5518e-03      
 167    1.6700e+02   3.8076e-02         1.3491e-01        2.5469e-03      
 168    1.6800e+02   3.8206e-02         1.3524e-01        2.5421e-03      
 169    1.6900e+02   3.8336e-02         1.3558e-01        2.5373e-03      
 170    1.7000e+02   3.8466e-02         1.3591e-01        2.5325e-03      
 171    1.7100e+02   3.8595e-02         1.3625e-01        2.5277e-03      
 172    1.7200e+02   3.8724e-02         1.3658e-01        2.5229e-03      
 173    1.7300e+02   3.8853e-02         1.3691e-01        2.5182e-03      
 174    1.7400e+02   3.8981e-02         1.3724e-01        2.5134e-03      
 175    1.7500e+02   3.9109e-02         1.3757e-01        2.5087e-03      
 176    1.7600e+02   3.9237e-02         1.3790e-01        2.5040e-03      
 177    1.7700e+02   3.9364e-02         1.3823e-01        2.4994e-03      
 178    1.7800e+02   3.9491e-02         1.3856e-01        2.4947e-03      
 179    1.7900e+02   3.9617e-02         1.3889e-01        2.4901e-03      
 180    1.8000e+02   3.9744e-02         1.3921e-01        2.4855e-03      
 181    1.8100e+02   3.9869e-02         1.3954e-01        2.4809e-03      
 182    1.8200e+02   3.9995e-02         1.3986e-01        2.4763e-03      
 183    1.8300e+02   4.0120e-02         1.4019e-01        2.4717e-03      
 184    1.8400e+02   4.0245e-02         1.4051e-01        2.4672e-03      
 185    1.8500e+02   4.0370e-02         1.4083e-01        2.4626e-03      
 186    1.8600e+02   4.0494e-02         1.4115e-01        2.4581e-03      
 187    1.8700e+02   4.0618e-02         1.4147e-01        2.4536e-03      
 188    1.8800e+02   4.0742e-02         1.4179e-01        2.4492e-03      
 189    1.8900e+02   4.0865e-02         1.4211e-01        2.4447e-03      
 190    1.9000e+02   4.0988e-02         1.4243e-01        2.4402e-03      
 191    1.9100e+02   4.1111e-02         1.4275e-01        2.4358e-03      
 192    1.9200e+02   4.1233e-02         1.4307e-01        2.4314e-03      
 193    1.9300e+02   4.1355e-02         1.4338e-01        2.4270e-03      
 194    1.9400e+02   4.1477e-02         1.4370e-01        2.4226e-03      
 195    1.9500e+02   4.1598e-02         1.4401e-01        2.4182e-03      
 196    1.9600e+02   4.1719e-02         1.4433e-01        2.4139e-03      
 197    1.9700e+02   4.1840e-02         1.4464e-01        2.4096e-03      
 198    1.9800e+02   4.1960e-02         1.4495e-01        2.4052e-03      
 199    1.9900e+02   4.2081e-02         1.4527e-01        2.4009e-03      
 200    2.0000e+02   4.2201e-02         1.4558e-01        2.3966e-03      
 201    2.0100e+02   4.2320e-02         1.4589e-01        2.3924e-03      
 202    2.0200e+02   4.2439e-02         1.4620e-01        2.3881e-03      
 203    2.0300e+02   4.2558e-02         1.4651e-01        2.3839e-03      
 204    2.0400e+02   4.2677e-02         1.4681e-01        2.3796e-03      
 205    2.0500e+02   4.2796e-02         1.4712e-01        2.3754e-03      
 206    2.0600e+02   4.2914e-02         1.4743e-01        2.3712e-03      
 207    2.0700e+02   4.3031e-02         1.4773e-01        2.3670e-03      
 208    2.0800e+02   4.3149e-02         1.4804e-01        2.3629e-03      
 209    2.0900e+02   4.3266e-02         1.4834e-01        2.3587e-03      
 210    2.1000e+02   4.3383e-02         1.4865e-01        2.3546e-03      
 211    2.1100e+02   4.3500e-02         1.4895e-01        2.3504e-03      
 212    2.1200e+02   4.3616e-02         1.4925e-01        2.3463e-03      
 213    2.1300e+02   4.3732e-02         1.4956e-01        2.3422e-03      
 214    2.1400e+02   4.3848e-02         1.4986e-01        2.3381e-03      
 215    2.1500e+02   4.3963e-02         1.5016e-01        2.3340e-03      
 216    2.1600e+02   4.4079e-02         1.5046e-01        2.3300e-03      
 217    2.1700e+02   4.4194e-02         1.5076e-01        2.3259e-03      
 218    2.1800e+02   4.4308e-02         1.5105e-01        2.3219e-03      
 219    2.1900e+02   4.4423e-02         1.5135e-01        2.3179e-03      
 220    2.2000e+02   4.4537e-02         1.5165e-01        2.3139e-03      
 221    2.2100e+02   4.4651e-02         1.5195e-01        2.3099e-03      
 222    2.2200e+02   4.4764e-02         1.5224e-01        2.3059e-03      
 223    2.2300e+02   4.4878e-02         1.5254e-01        2.3019e-03      
 224    2.2400e+02   4.4991e-02         1.5283e-01        2.2980e-03      
 225    2.2500e+02   4.5103e-02         1.5312e-01        2.2941e-03      
 226    2.2600e+02   4.5216e-02         1.5342e-01        2.2901e-03      
 227    2.2700e+02   4.5328e-02         1.5371e-01        2.2862e-03      
 228    2.2800e+02   4.5440e-02         1.5400e-01        2.2823e-03      
 229    2.2900e+02   4.5552e-02         1.5429e-01        2.2784e-03      
 230    2.3000e+02   4.5663e-02         1.5458e-01        2.2746e-03      
 231    2.3100e+02   4.5774e-02         1.5487e-01        2.2707e-03      
 232    2.3200e+02   4.5885e-02         1.5516e-01        2.2668e-03      
 233    2.3300e+02   4.5996e-02         1.5545e-01        2.2630e-03      
 234    2.3400e+02   4.6106e-02         1.5574e-01        2.2592e-03      
 235    2.3500e+02   4.6216e-02         1.5602e-01        2.2554e-03      
 236    2.3600e+02   4.6326e-02         1.5631e-01        2.2516e-03      
 237    2.3700e+02   4.6436e-02         1.5660e-01        2.2478e-03      
 238    2.3800e+02   4.6545e-02         1.5688e-01        2.2440e-03      
 239    2.3900e+02   4.6654e-02         1.5717e-01        2.2402e-03      
 240    2.4000e+02   4.6763e-02         1.5745e-01        2.2365e-03      
 241    2.4100e+02   4.6872e-02         1.5773e-01        2.2327e-03      
 242    2.4200e+02   4.6980e-02         1.5802e-01        2.2290e-03      
 243    2.4300e+02   4.7088e-02         1.5830e-01        2.2253e-03      
 244    2.4400e+02   4.7196e-02         1.5858e-01        2.2216e-03      
 245    2.4500e+02   4.7303e-02         1.5886e-01        2.2179e-03      
 246    2.4600e+02   4.7411e-02         1.5914e-01        2.2142e-03      
 247    2.4700e+02   4.7518e-02         1.5942e-01        2.2105e-03      
 248    2.4800e+02   4.7625e-02         1.5970e-01        2.2069e-03      
 249    2.4900e+02   4.7731e-02         1.5998e-01        2.2032e-03      
 250    2.5000e+02   4.7838e-02         1.6026e-01        2.1996e-03      
 251    2.5100e+02   4.7944e-02         1.6053e-01        2.1960e-03      
 252    2.5200e+02   4.8050e-02         1.6081e-01        2.1923e-03      
 253    2.5300e+02   4.8155e-02         1.6109e-01        2.1887e-03      
 254    2.5400e+02   4.8261e-02         1.6136e-01        2.1851e-03      
 255    2.5500e+02   4.8366e-02         1.6164e-01        2.1816e-03      
 256    2.5600e+02   4.8471e-02         1.6191e-01        2.1780e-03      
 257    2.5700e+02   4.8575e-02         1.6218e-01        2.1744e-03      
 258    2.5800e+02   4.8680e-02         1.6246e-01        2.1709e-03      
 259    2.5900e+02   4.8784e-02         1.6273e-01        2.1673e-03      
 260    2.6000e+02   4.8888e-02         1.6300e-01        2.1638e-03      
 261    2.6100e+02   4.8991e-02         1.6327e-01        2.1603e-03      
 262    2.6200e+02   4.9095e-02         1.6354e-01        2.1568e-03      
 263    2.6300e+02   4.9198e-02         1.6381e-01        2.1533e-03      
 264    2.6400e+02   4.9301e-02         1.6408e-01        2.1498e-03      
 265    2.6500e+02   4.9404e-02         1.6435e-01        2.1463e-03      
 266    2.6600e+02   4.9507e-02         1.6462e-01        2.1429e-03      
 267    2.6700e+02   4.9609e-02         1.6489e-01        2.1394e-03      
 268    2.6800e+02   4.9711e-02         1.6515e-01        2.1360e-03      
 269    2.6900e+02   4.9813e-02         1.6542e-01        2.1325e-03      
 270    2.7000e+02   4.9915e-02         1.6569e-01        2.1291e-03      
 271    2.7100e+02   5.0016e-02         1.6595e-01        2.1257e-03      
 272    2.7200e+02   5.0117e-02         1.6622e-01        2.1223e-03      
 273    2.7300e+02   5.0218e-02         1.6648e-01        2.1189e-03      
 274    2.7400e+02   5.0319e-02         1.6675e-01        2.1155e-03      
 275    2.7500e+02   5.0419e-02         1.6701e-01        2.1122e-03      
 276    2.7600e+02   5.0520e-02         1.6727e-01        2.1088e-03      
 277    2.7700e+02   5.0620e-02         1.6753e-01        2.1054e-03      
 278    2.7800e+02   5.0720e-02         1.6779e-01        2.1021e-03      
 279    2.7900e+02   5.0819e-02         1.6806e-01        2.0988e-03      
 280    2.8000e+02   5.0919e-02         1.6832e-01        2.0954e-03      
 281    2.8100e+02   5.1018e-02         1.6858e-01        2.0921e-03      
 282    2.8200e+02   5.1117e-02         1.6884e-01        2.0888e-03      
 283    2.8300e+02   5.1216e-02         1.6909e-01        2.0855e-03      
 284    2.8400e+02   5.1314e-02         1.6935e-01        2.0822e-03      
 285    2.8500e+02   5.1413e-02         1.6961e-01        2.0790e-03      
 286    2.8600e+02   5.1511e-02         1.6987e-01        2.0757e-03      
 287    2.8700e+02   5.1609e-02         1.7012e-01        2.0724e-03      
 288    2.8800e+02   5.1706e-02         1.7038e-01        2.0692e-03      
 289    2.8900e+02   5.1804e-02         1.7064e-01        2.0659e-03      
 290    2.9000e+02   5.1901e-02         1.7089e-01        2.0627e-03      
 291    2.9100e+02   5.1998e-02         1.7114e-01        2.0595e-03      
 292    2.9200e+02   5.2095e-02         1.7140e-01        2.0563e-03      
 293    2.9300e+02   5.2192e-02         1.7165e-01        2.0531e-03      
 294    2.9400e+02   5.2288e-02         1.7191e-01        2.0499e-03      
 295    2.9500e+02   5.2384e-02         1.7216e-01        2.0467e-03      
 296    2.9600e+02   5.2480e-02         1.7241e-01        2.0435e-03      
 297    2.9700e+02   5.2576e-02         1.7266e-01        2.0404e-03      
 298    2.9800e+02   5.2672e-02         1.7291e-01        2.0372e-03      
 299    2.9900e+02   5.2767e-02         1.7316e-01        2.0341e-03      
 300    3.0000e+02   5.2862e-02         1.7341e-01        2.0309e-03      
 301    3.0100e+02   5.2957e-02         1.7366e-01        2.0278e-03      
 302    3.0200e+02   5.3052e-02         1.7391e-01        2.0247e-03      
 303    3.0300e+02   5.3147e-02         1.7416e-01        2.0215e-03      
 304    3.0400e+02   5.3241e-02         1.7441e-01        2.0184e-03      
 305    3.0500e+02   5.3336e-02         1.7465e-01        2.0153e-03      
 306    3.0600e+02   5.3430e-02         1.7490e-01        2.0123e-03      
 307    3.0700e+02   5.3523e-02         1.7515e-01        2.0092e-03      
 308    3.0800e+02   5.3617e-02         1.7539e-01        2.0061e-03      
 309    3.0900e+02   5.3710e-02         1.7564e-01        2.0030e-03      
 310    3.1000e+02   5.3804e-02         1.7588e-01        2.0000e-03      
 311    3.1100e+02   5.3897e-02         1.7613e-01        1.9969e-03      
 312    3.1200e+02   5.3989e-02         1.7637e-01        1.9939e-03      
 313    3.1300e+02   5.4082e-02         1.7661e-01        1.9909e-03      
 314    3.1400e+02   5.4174e-02         1.7685e-01        1.9879e-03      
 315    3.1500e+02   5.4267e-02         1.7710e-01        1.9848e-03      
 316    3.1600e+02   5.4359e-02         1.7734e-01        1.9818e-03      
 317    3.1700e+02   5.4450e-02         1.7758e-01        1.9788e-03      
 318    3.1800e+02   5.4542e-02         1.7782e-01        1.9759e-03      
 319    3.1900e+02   5.4634e-02         1.7806e-01        1.9729e-03      
 320    3.2000e+02   5.4725e-02         1.7830e-01        1.9699e-03      
 321    3.2100e+02   5.4816e-02         1.7854e-01        1.9669e-03      
 322    3.2200e+02   5.4907e-02         1.7878e-01        1.9640e-03      
 323    3.2300e+02   5.4998e-02         1.7902e-01        1.9610e-03      
 324    3.2400e+02   5.5088e-02         1.7925e-01        1.9581e-03      
 325    3.2500e+02   5.5178e-02         1.7949e-01        1.9552e-03      
 326    3.2600e+02   5.5268e-02         1.7973e-01        1.9522e-03      
 327    3.2700e+02   5.5358e-02         1.7997e-01        1.9493e-03      
 328    3.2800e+02   5.5448e-02         1.8020e-01        1.9464e-03      
 329    3.2900e+02   5.5538e-02         1.8044e-01        1.9435e-03      
 330    3.3000e+02   5.5627e-02         1.8067e-01        1.9406e-03      
 331    3.3100e+02   5.5716e-02         1.8091e-01        1.9377e-03      
 332    3.3200e+02   5.5805e-02         1.8114e-01        1.9349e-03      
 333    3.3300e+02   5.5894e-02         1.8137e-01        1.9320e-03      
 334    3.3400e+02   5.5983e-02         1.8161e-01        1.9291e-03      
 335    3.3500e+02   5.6071e-02         1.8184e-01        1.9263e-03      
 336    3.3600e+02   5.6160e-02         1.8207e-01        1.9234e-03      
 337    3.3700e+02   5.6248e-02         1.8230e-01        1.9206e-03      
 338    3.3800e+02   5.6336e-02         1.8253e-01        1.9178e-03      
 339    3.3900e+02   5.6423e-02         1.8277e-01        1.9149e-03      
 340    3.4000e+02   5.6511e-02         1.8300e-01        1.9121e-03      
 341    3.4100e+02   5.6598e-02         1.8323e-01        1.9093e-03      
 342    3.4200e+02   5.6686e-02         1.8345e-01        1.9065e-03      
 343    3.4300e+02   5.6773e-02         1.8368e-01        1.9037e-03      
 344    3.4400e+02   5.6860e-02         1.8391e-01        1.9009e-03      
 345    3.4500e+02   5.6946e-02         1.8414e-01        1.8981e-03      
 346    3.4600e+02   5.7033e-02         1.8437e-01        1.8954e-03      
 347    3.4700e+02   5.7119e-02         1.8459e-01        1.8926e-03      
 348    3.4800e+02   5.7205e-02         1.8482e-01        1.8898e-03      
 349    3.4900e+02   5.7291e-02         1.8505e-01        1.8871e-03      
 350    3.5000e+02   5.7377e-02         1.8527e-01        1.8843e-03      
 351    3.5100e+02   5.7463e-02         1.8550e-01        1.8816e-03      
 352    3.5200e+02   5.7548e-02         1.8572e-01        1.8789e-03      
 353    3.5300e+02   5.7633e-02         1.8595e-01        1.8761e-03      
 354    3.5400e+02   5.7718e-02         1.8617e-01        1.8734e-03      
 355    3.5500e+02   5.7803e-02         1.8640e-01        1.8707e-03      
 356    3.5600e+02   5.7888e-02         1.8662e-01        1.8680e-03      
 357    3.5700e+02   5.7973e-02         1.8684e-01        1.8653e-03      
 358    3.5800e+02   5.8057e-02         1.8706e-01        1.8626e-03      
 359    3.5900e+02   5.8142e-02         1.8729e-01        1.8600e-03      
 360    3.6000e+02   5.8226e-02         1.8751e-01        1.8573e-03      
 361    3.6100e+02   5.8310e-02         1.8773e-01        1.8546e-03      
 362    3.6200e+02   5.8393e-02         1.8795e-01        1.8519e-03      
 363    3.6300e+02   5.8477e-02         1.8817e-01        1.8493e-03      
 364    3.6400e+02   5.8560e-02         1.8839e-01        1.8466e-03      
 365    3.6500e+02   5.8644e-02         1.8861e-01        1.8440e-03      
 366    3.6600e+02   5.8727e-02         1.8883e-01        1.8414e-03      
 367    3.6700e+02   5.8810e-02         1.8904e-01        1.8387e-03      
 368    3.6800e+02   5.8892e-02         1.8926e-01        1.8361e-03      
 369    3.6900e+02   5.8975e-02         1.8948e-01        1.8335e-03      
 370    3.7000e+02   5.9057e-02         1.8970e-01        1.8309e-03      
 371    3.7100e+02   5.9140e-02         1.8991e-01        1.8283e-03      
 372    3.7200e+02   5.9222e-02         1.9013e-01        1.8257e-03      
 373    3.7300e+02   5.9304e-02         1.9035e-01        1.8231e-03      
 374    3.7400e+02   5.9386e-02         1.9056e-01        1.8205e-03      
 375    3.7500e+02   5.9467e-02         1.9078e-01        1.8179e-03      
 376    3.7600e+02   5.9549e-02         1.9099e-01        1.8154e-03      
 377    3.7700e+02   5.9630e-02         1.9121e-01        1.8128e-03      
 378    3.7800e+02   5.9711e-02         1.9142e-01        1.8103e-03      
 379    3.7900e+02   5.9792e-02         1.9163e-01        1.8077e-03      
 380    3.8000e+02   5.9873e-02         1.9185e-01        1.8052e-03      
 381    3.8100e+02   5.9954e-02         1.9206e-01        1.8026e-03      
 382    3.8200e+02   6.0034e-02         1.9227e-01        1.8001e-03      
 383    3.8300e+02   6.0114e-02         1.9248e-01        1.7976e-03      
 384    3.8400e+02   6.0195e-02         1.9269e-01        1.7951e-03      
 385    3.8500e+02   6.0275e-02         1.9290e-01        1.7925e-03      
 386    3.8600e+02   6.0355e-02         1.9312e-01        1.7900e-03      
 387    3.8700e+02   6.0434e-02         1.9333e-01        1.7875e-03      
 388    3.8800e+02   6.0514e-02         1.9354e-01        1.7850e-03      
 389    3.8900e+02   6.0593e-02         1.9374e-01        1.7825e-03      
 390    3.9000e+02   6.0673e-02         1.9395e-01        1.7801e-03      
 391    3.9100e+02   6.0752e-02         1.9416e-01        1.7776e-03      
 392    3.9200e+02   6.0831e-02         1.9437e-01        1.7751e-03      
 393    3.9300e+02   6.0909e-02         1.9458e-01        1.7727e-03      
 394    3.9400e+02   6.0988e-02         1.9479e-01        1.7702e-03      
 395    3.9500e+02   6.1067e-02         1.9499e-01        1.7677e-03      
 396    3.9600e+02   6.1145e-02         1.9520e-01        1.7653e-03      
 397    3.9700e+02   6.1223e-02         1.9541e-01        1.7629e-03      
 398    3.9800e+02   6.1301e-02         1.9561e-01        1.7604e-03      
 399    3.9900e+02   6.1379e-02         1.9582e-01        1.7580e-03      
 400    4.0000e+02   6.1457e-02         1.9602e-01        1.7556e-03      
 401    4.0100e+02   6.1534e-02         1.9623e-01        1.7532e-03      
 402    4.0200e+02   6.1612e-02         1.9643e-01        1.7507e-03      
 403    4.0300e+02   6.1689e-02         1.9663e-01        1.7483e-03      
 404    4.0400e+02   6.1766e-02         1.9684e-01        1.7459e-03      
 405    4.0500e+02   6.1843e-02         1.9704e-01        1.7435e-03      
 406    4.0600e+02   6.1920e-02         1.9724e-01        1.7412e-03      
 407    4.0700e+02   6.1997e-02         1.9745e-01        1.7388e-03      
 408    4.0800e+02   6.2073e-02         1.9765e-01        1.7364e-03      
 409    4.0900e+02   6.2150e-02         1.9785e-01        1.7340e-03      
 410    4.1000e+02   6.2226e-02         1.9805e-01        1.7317e-03      
 411    4.1100e+02   6.2302e-02         1.9825e-01        1.7293e-03      
 412    4.1200e+02   6.2378e-02         1.9845e-01        1.7270e-03      
 413    4.1300e+02   6.2454e-02         1.9865e-01        1.7246e-03      
 414    4.1400e+02   6.2530e-02         1.9885e-01        1.7223e-03      
 415    4.1500e+02   6.2605e-02         1.9905e-01        1.7199e-03      
 416    4.1600e+02   6.2681e-02         1.9925e-01        1.7176e-03      
 417    4.1700e+02   6.2756e-02         1.9945e-01        1.7153e-03      
 418    4.1800e+02   6.2831e-02         1.9965e-01        1.7129e-03      
 419    4.1900e+02   6.2906e-02         1.9984e-01        1.7106e-03      
 420    4.2000e+02   6.2981e-02         2.0004e-01        1.7083e-03      
 421    4.2100e+02   6.3056e-02         2.0024e-01        1.7060e-03      
 422    4.2200e+02   6.3130e-02         2.0044e-01        1.7037e-03      
 423    4.2300e+02   6.3204e-02         2.0063e-01        1.7014e-03      
 424    4.2400e+02   6.3279e-02         2.0083e-01        1.6991e-03      
 425    4.2500e+02   6.3353e-02         2.0102e-01        1.6969e-03      
 426    4.2600e+02   6.3427e-02         2.0122e-01        1.6946e-03      
 427    4.2700e+02   6.3501e-02         2.0141e-01        1.6923e-03      
 428    4.2800e+02   6.3574e-02         2.0161e-01        1.6900e-03      
 429    4.2900e+02   6.3648e-02         2.0180e-01        1.6878e-03      
 430    4.3000e+02   6.3721e-02         2.0200e-01        1.6855e-03      
 431    4.3100e+02   6.3795e-02         2.0219e-01        1.6833e-03      
 432    4.3200e+02   6.3868e-02         2.0238e-01        1.6810e-03      
 433    4.3300e+02   6.3941e-02         2.0258e-01        1.6788e-03      
 434    4.3400e+02   6.4014e-02         2.0277e-01        1.6766e-03      
 435    4.3500e+02   6.4087e-02         2.0296e-01        1.6743e-03      
 436    4.3600e+02   6.4159e-02         2.0315e-01        1.6721e-03      
 437    4.3700e+02   6.4232e-02         2.0334e-01        1.6699e-03      
 438    4.3800e+02   6.4304e-02         2.0353e-01        1.6677e-03      
 439    4.3900e+02   6.4376e-02         2.0372e-01        1.6655e-03      
 440    4.4000e+02   6.4448e-02         2.0391e-01        1.6633e-03      
 441    4.4100e+02   6.4520e-02         2.0410e-01        1.6611e-03      
 442    4.4200e+02   6.4592e-02         2.0429e-01        1.6589e-03      
 443    4.4300e+02   6.4664e-02         2.0448e-01        1.6567e-03      
 444    4.4400e+02   6.4735e-02         2.0467e-01        1.6545e-03      
 445    4.4500e+02   6.4807e-02         2.0486e-01        1.6523e-03      
 446    4.4600e+02   6.4878e-02         2.0505e-01        1.6501e-03      
 447    4.4700e+02   6.4949e-02         2.0524e-01        1.6480e-03      
 448    4.4800e+02   6.5020e-02         2.0542e-01        1.6458e-03      
 449    4.4900e+02   6.5091e-02         2.0561e-01        1.6436e-03      
 450    4.5000e+02   6.5162e-02         2.0580e-01        1.6415e-03      
 451    4.5100e+02   6.5232e-02         2.0599e-01        1.6393e-03      
 452    4.5200e+02   6.5303e-02         2.0617e-01        1.6372e-03      
 453    4.5300e+02   6.5373e-02         2.0636e-01        1.6351e-03      
 454    4.5400e+02   6.5443e-02         2.0654e-01        1.6329e-03      
 455    4.5500e+02   6.5513e-02         2.0673e-01        1.6308e-03      
 456    4.5600e+02   6.5583e-02         2.0691e-01        1.6287e-03      
 457    4.5700e+02   6.5653e-02         2.0710e-01        1.6265e-03      
 458    4.5800e+02   6.5723e-02         2.0728e-01        1.6244e-03      
 459    4.5900e+02   6.5793e-02         2.0747e-01        1.6223e-03      
 460    4.6000e+02   6.5862e-02         2.0765e-01        1.6202e-03      
 461    4.6100e+02   6.5931e-02         2.0783e-01        1.6181e-03      
 462    4.6200e+02   6.6000e-02         2.0801e-01        1.6160e-03      
 463    4.6300e+02   6.6070e-02         2.0820e-01        1.6139e-03      
 464    4.6400e+02   6.6139e-02         2.0838e-01        1.6118e-03      
 465    4.6500e+02   6.6207e-02         2.0856e-01        1.6098e-03      
 466    4.6600e+02   6.6276e-02         2.0874e-01        1.6077e-03      
 467    4.6700e+02   6.6345e-02         2.0892e-01        1.6056e-03      
 468    4.6800e+02   6.6413e-02         2.0911e-01        1.6035e-03      
 469    4.6900e+02   6.6481e-02         2.0929e-01        1.6015e-03      
 470    4.7000e+02   6.6550e-02         2.0947e-01        1.5994e-03      
 471    4.7100e+02   6.6618e-02         2.0965e-01        1.5974e-03      
 472    4.7200e+02   6.6686e-02         2.0983e-01        1.5953e-03      
 473    4.7300e+02   6.6753e-02         2.1000e-01        1.5933e-03      
 474    4.7400e+02   6.6821e-02         2.1018e-01        1.5912e-03      
 475    4.7500e+02   6.6889e-02         2.1036e-01        1.5892e-03      
 476    4.7600e+02   6.6956e-02         2.1054e-01        1.5871e-03      
 477    4.7700e+02   6.7024e-02         2.1072e-01        1.5851e-03      
 478    4.7800e+02   6.7091e-02         2.1090e-01        1.5831e-03      
 479    4.7900e+02   6.7158e-02         2.1107e-01        1.5811e-03      
 480    4.8000e+02   6.7225e-02         2.1125e-01        1.5791e-03      
 481    4.8100e+02   6.7292e-02         2.1143e-01        1.5771e-03      
 482    4.8200e+02   6.7358e-02         2.1160e-01        1.5751e-03      
 483    4.8300e+02   6.7425e-02         2.1178e-01        1.5730e-03      
 484    4.8400e+02   6.7492e-02         2.1196e-01        1.5711e-03      
 485    4.8500e+02   6.7558e-02         2.1213e-01        1.5691e-03      
 486    4.8600e+02   6.7624e-02         2.1231e-01        1.5671e-03      
 487    4.8700e+02   6.7690e-02         2.1248e-01        1.5651e-03      
 488    4.8800e+02   6.7756e-02         2.1266e-01        1.5631e-03      
 489    4.8900e+02   6.7822e-02         2.1283e-01        1.5611e-03      
 490    4.9000e+02   6.7888e-02         2.1300e-01        1.5592e-03      
 491    4.9100e+02   6.7954e-02         2.1318e-01        1.5572e-03      
 492    4.9200e+02   6.8019e-02         2.1335e-01        1.5552e-03      
 493    4.9300e+02   6.8085e-02         2.1352e-01        1.5533e-03      
 494    4.9400e+02   6.8150e-02         2.1370e-01        1.5513e-03      
 495    4.9500e+02   6.8215e-02         2.1387e-01        1.5494e-03      
 496    4.9600e+02   6.8280e-02         2.1404e-01        1.5474e-03      
 497    4.9700e+02   6.8345e-02         2.1421e-01        1.5455e-03      
 498    4.9800e+02   6.8410e-02         2.1438e-01        1.5436e-03      
 499    4.9900e+02   6.8475e-02         2.1455e-01        1.5416e-03      
 500    5.0000e+02   6.8539e-02         2.1473e-01        1.5397e-03      
 501    5.0100e+02   6.8604e-02         2.1490e-01        1.5378e-03      
 502    5.0200e+02   6.8668e-02         2.1507e-01        1.5359e-03      
 503    5.0300e+02   6.8733e-02         2.1524e-01        1.5339e-03      
 504    5.0400e+02   6.8797e-02         2.1541e-01        1.5320e-03      
 505    5.0500e+02   6.8861e-02         2.1558e-01        1.5301e-03      
 506    5.0600e+02   6.8925e-02         2.1574e-01        1.5282e-03      
 507    5.0700e+02   6.8989e-02         2.1591e-01        1.5263e-03      
 508    5.0800e+02   6.9052e-02         2.1608e-01        1.5244e-03      
 509    5.0900e+02   6.9116e-02         2.1625e-01        1.5225e-03      
 510    5.1000e+02   6.9179e-02         2.1642e-01        1.5206e-03      
 511    5.1100e+02   6.9243e-02         2.1659e-01        1.5188e-03      
 512    5.1200e+02   6.9306e-02         2.1675e-01        1.5169e-03      
 513    5.1300e+02   6.9369e-02         2.1692e-01        1.5150e-03      
 514    5.1400e+02   6.9432e-02         2.1709e-01        1.5131e-03      
 515    5.1500e+02   6.9495e-02         2.1725e-01        1.5113e-03      
 516    5.1600e+02   6.9558e-02         2.1742e-01        1.5094e-03      
 517    5.1700e+02   6.9621e-02         2.1759e-01        1.5076e-03      
 518    5.1800e+02   6.9683e-02         2.1775e-01        1.5057e-03      
 519    5.1900e+02   6.9746e-02         2.1792e-01        1.5038e-03      
 520    5.2000e+02   6.9808e-02         2.1808e-01        1.5020e-03      
 521    5.2100e+02   6.9871e-02         2.1825e-01        1.5002e-03      
 522    5.2200e+02   6.9933e-02         2.1841e-01        1.4983e-03      
 523    5.2300e+02   6.9995e-02         2.1857e-01        1.4965e-03      
 524    5.2400e+02   7.0057e-02         2.1874e-01        1.4947e-03      
 525    5.2500e+02   7.0119e-02         2.1890e-01        1.4928e-03      
 526    5.2600e+02   7.0180e-02         2.1907e-01        1.4910e-03      
 527    5.2700e+02   7.0242e-02         2.1923e-01        1.4892e-03      
 528    5.2800e+02   7.0303e-02         2.1939e-01        1.4874e-03      
 529    5.2900e+02   7.0365e-02         2.1955e-01        1.4856e-03      
 530    5.3000e+02   7.0426e-02         2.1972e-01        1.4837e-03      
 531    5.3100e+02   7.0487e-02         2.1988e-01        1.4819e-03      
 532    5.3200e+02   7.0548e-02         2.2004e-01        1.4801e-03      
 533    5.3300e+02   7.0609e-02         2.2020e-01        1.4783e-03      
 534    5.3400e+02   7.0670e-02         2.2036e-01        1.4765e-03      
 535    5.3500e+02   7.0731e-02         2.2052e-01        1.4748e-03      
 536    5.3600e+02   7.0792e-02         2.2068e-01        1.4730e-03      
 537    5.3700e+02   7.0852e-02         2.2084e-01        1.4712e-03      
 538    5.3800e+02   7.0913e-02         2.2100e-01        1.4694e-03      
 539    5.3900e+02   7.0973e-02         2.2116e-01        1.4676e-03      
 540    5.4000e+02   7.1033e-02         2.2132e-01        1.4659e-03      
 541    5.4100e+02   7.1094e-02         2.2148e-01        1.4641e-03      
 542    5.4200e+02   7.1154e-02         2.2164e-01        1.4623e-03      
 543    5.4300e+02   7.1214e-02         2.2180e-01        1.4606e-03      
 544    5.4400e+02   7.1273e-02         2.2196e-01        1.4588e-03      
 545    5.4500e+02   7.1333e-02         2.2211e-01        1.4571e-03      
 546    5.4600e+02   7.1393e-02         2.2227e-01        1.4553e-03      
 547    5.4700e+02   7.1452e-02         2.2243e-01        1.4536e-03      
 548    5.4800e+02   7.1512e-02         2.2259e-01        1.4518e-03      
 549    5.4900e+02   7.1571e-02         2.2274e-01        1.4501e-03      
 550    5.5000e+02   7.1630e-02         2.2290e-01        1.4484e-03      
 551    5.5100e+02   7.1689e-02         2.2306e-01        1.4466e-03      
 552    5.5200e+02   7.1748e-02         2.2321e-01        1.4449e-03      
 553    5.5300e+02   7.1807e-02         2.2337e-01        1.4432e-03      
 554    5.5400e+02   7.1866e-02         2.2353e-01        1.4415e-03      
 555    5.5500e+02   7.1925e-02         2.2368e-01        1.4397e-03      
 556    5.5600e+02   7.1984e-02         2.2384e-01        1.4380e-03      
 557    5.5700e+02   7.2042e-02         2.2399e-01        1.4363e-03      
 558    5.5800e+02   7.2100e-02         2.2415e-01        1.4346e-03      
 559    5.5900e+02   7.2159e-02         2.2430e-01        1.4329e-03      
 560    5.6000e+02   7.2217e-02         2.2445e-01        1.4312e-03      
 561    5.6100e+02   7.2275e-02         2.2461e-01        1.4295e-03      
 562    5.6200e+02   7.2333e-02         2.2476e-01        1.4278e-03      
 563    5.6300e+02   7.2391e-02         2.2491e-01        1.4261e-03      
 564    5.6400e+02   7.2449e-02         2.2507e-01        1.4244e-03      
 565    5.6500e+02   7.2507e-02         2.2522e-01        1.4228e-03      
 566    5.6600e+02   7.2564e-02         2.2537e-01        1.4211e-03      
 567    5.6700e+02   7.2622e-02         2.2552e-01        1.4194e-03      
 568    5.6800e+02   7.2679e-02         2.2568e-01        1.4177e-03      
 569    5.6900e+02   7.2737e-02         2.2583e-01        1.4161e-03      
 570    5.7000e+02   7.2794e-02         2.2598e-01        1.4144e-03      
 571    5.7100e+02   7.2851e-02         2.2613e-01        1.4127e-03      
 572    5.7200e+02   7.2908e-02         2.2628e-01        1.4111e-03      
 573    5.7300e+02   7.2965e-02         2.2643e-01        1.4094e-03      
 574    5.7400e+02   7.3022e-02         2.2658e-01        1.4078e-03      
 575    5.7500e+02   7.3079e-02         2.2673e-01        1.4061e-03      
 576    5.7600e+02   7.3135e-02         2.2688e-01        1.4045e-03      
 577    5.7700e+02   7.3192e-02         2.2703e-01        1.4028e-03      
 578    5.7800e+02   7.3248e-02         2.2718e-01        1.4012e-03      
 579    5.7900e+02   7.3305e-02         2.2733e-01        1.3996e-03      
 580    5.8000e+02   7.3361e-02         2.2748e-01        1.3979e-03      
 581    5.8100e+02   7.3417e-02         2.2763e-01        1.3963e-03      
 582    5.8200e+02   7.3473e-02         2.2778e-01        1.3947e-03      
 583    5.8300e+02   7.3529e-02         2.2793e-01        1.3931e-03      
 584    5.8400e+02   7.3585e-02         2.2807e-01        1.3915e-03      
 585    5.8500e+02   7.3641e-02         2.2822e-01        1.3898e-03      
 586    5.8600e+02   7.3697e-02         2.2837e-01        1.3882e-03      
 587    5.8700e+02   7.3753e-02         2.2852e-01        1.3866e-03      
 588    5.8800e+02   7.3808e-02         2.2866e-01        1.3850e-03      
 589    5.8900e+02   7.3864e-02         2.2881e-01        1.3834e-03      
 590    5.9000e+02   7.3919e-02         2.2896e-01        1.3818e-03      
 591    5.9100e+02   7.3974e-02         2.2910e-01        1.3802e-03      
 592    5.9200e+02   7.4029e-02         2.2925e-01        1.3786e-03      
 593    5.9300e+02   7.4084e-02         2.2940e-01        1.3770e-03      
 594    5.9400e+02   7.4139e-02         2.2954e-01        1.3754e-03      
 595    5.9500e+02   7.4194e-02         2.2969e-01        1.3739e-03      
 596    5.9600e+02   7.4249e-02         2.2983e-01        1.3723e-03      
 597    5.9700e+02   7.4304e-02         2.2998e-01        1.3707e-03      
 598    5.9800e+02   7.4358e-02         2.3012e-01        1.3691e-03      
 599    5.9900e+02   7.4413e-02         2.3027e-01        1.3676e-03      
 600    6.0000e+02   7.4467e-02         2.3041e-01        1.3660e-03      
 601    6.0100e+02   7.4522e-02         2.3055e-01        1.3644e-03      
 602    6.0200e+02   7.4576e-02         2.3070e-01        1.3629e-03      
 603    6.0300e+02   7.4630e-02         2.3084e-01        1.3613e-03      
 604    6.0400e+02   7.4684e-02         2.3098e-01        1.3597e-03      
 605    6.0500e+02   7.4738e-02         2.3113e-01        1.3582e-03      
 606    6.0600e+02   7.4792e-02         2.3127e-01        1.3566e-03      
 607    6.0700e+02   7.4846e-02         2.3141e-01        1.3551e-03      
 608    6.0800e+02   7.4900e-02         2.3155e-01        1.3536e-03      
 609    6.0900e+02   7.4953e-02         2.3170e-01        1.3520e-03      
 610    6.1000e+02   7.5007e-02         2.3184e-01        1.3505e-03      
 611    6.1100e+02   7.5060e-02         2.3198e-01        1.3489e-03      
 612    6.1200e+02   7.5114e-02         2.3212e-01        1.3474e-03      
 613    6.1300e+02   7.5167e-02         2.3226e-01        1.3459e-03      
 614    6.1400e+02   7.5220e-02         2.3240e-01        1.3444e-03      
 615    6.1500e+02   7.5273e-02         2.3254e-01        1.3428e-03      
 616    6.1600e+02   7.5326e-02         2.3268e-01        1.3413e-03      
 617    6.1700e+02   7.5379e-02         2.3282e-01        1.3398e-03      
 618    6.1800e+02   7.5432e-02         2.3296e-01        1.3383e-03      
 619    6.1900e+02   7.5485e-02         2.3310e-01        1.3368e-03      
 620    6.2000e+02   7.5538e-02         2.3324e-01        1.3353e-03      
 621    6.2100e+02   7.5590e-02         2.3338e-01        1.3338e-03      
 622    6.2200e+02   7.5643e-02         2.3352e-01        1.3323e-03      
 623    6.2300e+02   7.5695e-02         2.3366e-01        1.3308e-03      
 624    6.2400e+02   7.5748e-02         2.3380e-01        1.3293e-03      
 625    6.2500e+02   7.5800e-02         2.3394e-01        1.3278e-03      
 626    6.2600e+02   7.5852e-02         2.3407e-01        1.3263e-03      
 627    6.2700e+02   7.5904e-02         2.3421e-01        1.3248e-03      
 628    6.2800e+02   7.5956e-02         2.3435e-01        1.3233e-03      
 629    6.2900e+02   7.6008e-02         2.3449e-01        1.3218e-03      
 630    6.3000e+02   7.6060e-02         2.3462e-01        1.3204e-03      
 631    6.3100e+02   7.6112e-02         2.3476e-01        1.3189e-03      
 632    6.3200e+02   7.6163e-02         2.3490e-01        1.3174e-03      
 633    6.3300e+02   7.6215e-02         2.3503e-01        1.3159e-03      
 634    6.3400e+02   7.6266e-02         2.3517e-01        1.3145e-03      
 635    6.3500e+02   7.6318e-02         2.3531e-01        1.3130e-03      
 636    6.3600e+02   7.6369e-02         2.3544e-01        1.3116e-03      
 637    6.3700e+02   7.6420e-02         2.3558e-01        1.3101e-03      
 638    6.3800e+02   7.6472e-02         2.3571e-01        1.3086e-03      
 639    6.3900e+02   7.6523e-02         2.3585e-01        1.3072e-03      
 640    6.4000e+02   7.6574e-02         2.3598e-01        1.3057e-03      
 641    6.4100e+02   7.6625e-02         2.3612e-01        1.3043e-03      
 642    6.4200e+02   7.6675e-02         2.3625e-01        1.3028e-03      
 643    6.4300e+02   7.6726e-02         2.3639e-01        1.3014e-03      
 644    6.4400e+02   7.6777e-02         2.3652e-01        1.3000e-03      
 645    6.4500e+02   7.6827e-02         2.3666e-01        1.2985e-03      
 646    6.4600e+02   7.6878e-02         2.3679e-01        1.2971e-03      
 647    6.4700e+02   7.6928e-02         2.3692e-01        1.2957e-03      
 648    6.4800e+02   7.6979e-02         2.3706e-01        1.2942e-03      
 649    6.4900e+02   7.7029e-02         2.3719e-01        1.2928e-03      
 650    6.5000e+02   7.7079e-02         2.3732e-01        1.2914e-03      
 651    6.5100e+02   7.7129e-02         2.3746e-01        1.2900e-03      
 652    6.5200e+02   7.7179e-02         2.3759e-01        1.2885e-03      
 653    6.5300e+02   7.7229e-02         2.3772e-01        1.2871e-03      
 654    6.5400e+02   7.7279e-02         2.3785e-01        1.2857e-03      
 655    6.5500e+02   7.7329e-02         2.3798e-01        1.2843e-03      
 656    6.5600e+02   7.7379e-02         2.3812e-01        1.2829e-03      
 657    6.5700e+02   7.7428e-02         2.3825e-01        1.2815e-03      
 658    6.5800e+02   7.7478e-02         2.3838e-01        1.2801e-03      
 659    6.5900e+02   7.7527e-02         2.3851e-01        1.2787e-03      
 660    6.6000e+02   7.7577e-02         2.3864e-01        1.2773e-03      
 661    6.6100e+02   7.7626e-02         2.3877e-01        1.2759e-03      
 662    6.6200e+02   7.7675e-02         2.3890e-01        1.2745e-03      
 663    6.6300e+02   7.7724e-02         2.3903e-01        1.2731e-03      
 664    6.6400e+02   7.7773e-02         2.3916e-01        1.2717e-03      
 665    6.6500e+02   7.7822e-02         2.3929e-01        1.2704e-03      
 666    6.6600e+02   7.7871e-02         2.3942e-01        1.2690e-03      
 667    6.6700e+02   7.7920e-02         2.3955e-01        1.2676e-03      
 668    6.6800e+02   7.7969e-02         2.3968e-01        1.2662e-03      
 669    6.6900e+02   7.8018e-02         2.3981e-01        1.2649e-03      
 670    6.7000e+02   7.8066e-02         2.3994e-01        1.2635e-03      
 671    6.7100e+02   7.8115e-02         2.4006e-01        1.2621e-03      
 672    6.7200e+02   7.8163e-02         2.4019e-01        1.2608e-03      
 673    6.7300e+02   7.8212e-02         2.4032e-01        1.2594e-03      
 674    6.7400e+02   7.8260e-02         2.4045e-01        1.2580e-03      
 675    6.7500e+02   7.8308e-02         2.4058e-01        1.2567e-03      
 676    6.7600e+02   7.8356e-02         2.4070e-01        1.2553e-03      
 677    6.7700e+02   7.8404e-02         2.4083e-01        1.2540e-03      
 678    6.7800e+02   7.8452e-02         2.4096e-01        1.2526e-03      
 679    6.7900e+02   7.8500e-02         2.4108e-01        1.2513e-03      
 680    6.8000e+02   7.8548e-02         2.4121e-01        1.2499e-03      
 681    6.8100e+02   7.8596e-02         2.4134e-01        1.2486e-03      
 682    6.8200e+02   7.8644e-02         2.4146e-01        1.2472e-03      
 683    6.8300e+02   7.8691e-02         2.4159e-01        1.2459e-03      
 684    6.8400e+02   7.8739e-02         2.4172e-01        1.2446e-03      
 685    6.8500e+02   7.8786e-02         2.4184e-01        1.2432e-03      
 686    6.8600e+02   7.8834e-02         2.4197e-01        1.2419e-03      
 687    6.8700e+02   7.8881e-02         2.4209e-01        1.2406e-03      
 688    6.8800e+02   7.8928e-02         2.4222e-01        1.2393e-03      
 689    6.8900e+02   7.8975e-02         2.4234e-01        1.2379e-03      
 690    6.9000e+02   7.9023e-02         2.4247e-01        1.2366e-03      
 691    6.9100e+02   7.9070e-02         2.4259e-01        1.2353e-03      
 692    6.9200e+02   7.9117e-02         2.4271e-01        1.2340e-03      
 693    6.9300e+02   7.9163e-02         2.4284e-01        1.2327e-03      
 694    6.9400e+02   7.9210e-02         2.4296e-01        1.2314e-03      
 695    6.9500e+02   7.9257e-02         2.4309e-01        1.2301e-03      
 696    6.9600e+02   7.9304e-02         2.4321e-01        1.2287e-03      
 697    6.9700e+02   7.9350e-02         2.4333e-01        1.2274e-03      
 698    6.9800e+02   7.9397e-02         2.4346e-01        1.2261e-03      
 699    6.9900e+02   7.9443e-02         2.4358e-01        1.2248e-03      
 700    7.0000e+02   7.9490e-02         2.4370e-01        1.2235e-03      
 701    7.0100e+02   7.9536e-02         2.4382e-01        1.2223e-03      
 702    7.0200e+02   7.9582e-02         2.4395e-01        1.2210e-03      
 703    7.0300e+02   7.9628e-02         2.4407e-01        1.2197e-03      
 704    7.0400e+02   7.9674e-02         2.4419e-01        1.2184e-03      
 705    7.0500e+02   7.9720e-02         2.4431e-01        1.2171e-03      
 706    7.0600e+02   7.9766e-02         2.4443e-01        1.2158e-03      
 707    7.0700e+02   7.9812e-02         2.4456e-01        1.2145e-03      
 708    7.0800e+02   7.9858e-02         2.4468e-01        1.2133e-03      
 709    7.0900e+02   7.9904e-02         2.4480e-01        1.2120e-03      
 710    7.1000e+02   7.9949e-02         2.4492e-01        1.2107e-03      
 711    7.1100e+02   7.9995e-02         2.4504e-01        1.2094e-03      
 712    7.1200e+02   8.0041e-02         2.4516e-01        1.2082e-03      
 713    7.1300e+02   8.0086e-02         2.4528e-01        1.2069e-03      
 714    7.1400e+02   8.0131e-02         2.4540e-01        1.2057e-03      
 715    7.1500e+02   8.0177e-02         2.4552e-01        1.2044e-03      
 716    7.1600e+02   8.0222e-02         2.4564e-01        1.2031e-03      
 717    7.1700e+02   8.0267e-02         2.4576e-01        1.2019e-03      
 718    7.1800e+02   8.0312e-02         2.4588e-01        1.2006e-03      
 719    7.1900e+02   8.0357e-02         2.4600e-01        1.1994e-03      
 720    7.2000e+02   8.0402e-02         2.4612e-01        1.1981e-03      
 721    7.2100e+02   8.0447e-02         2.4624e-01        1.1969e-03      
 722    7.2200e+02   8.0492e-02         2.4635e-01        1.1956e-03      
 723    7.2300e+02   8.0537e-02         2.4647e-01        1.1944e-03      
 724    7.2400e+02   8.0581e-02         2.4659e-01        1.1931e-03      
 725    7.2500e+02   8.0626e-02         2.4671e-01        1.1919e-03      
 726    7.2600e+02   8.0671e-02         2.4683e-01        1.1907e-03      
 727    7.2700e+02   8.0715e-02         2.4694e-01        1.1894e-03      
 728    7.2800e+02   8.0759e-02         2.4706e-01        1.1882e-03      
 729    7.2900e+02   8.0804e-02         2.4718e-01        1.1870e-03      
 730    7.3000e+02   8.0848e-02         2.4730e-01        1.1857e-03      
 731    7.3100e+02   8.0892e-02         2.4741e-01        1.1845e-03      
 732    7.3200e+02   8.0936e-02         2.4753e-01        1.1833e-03      
 733    7.3300e+02   8.0981e-02         2.4765e-01        1.1821e-03      
 734    7.3400e+02   8.1025e-02         2.4776e-01        1.1809e-03      
 735    7.3500e+02   8.1068e-02         2.4788e-01        1.1796e-03      
 736    7.3600e+02   8.1112e-02         2.4800e-01        1.1784e-03      
 737    7.3700e+02   8.1156e-02         2.4811e-01        1.1772e-03      
 738    7.3800e+02   8.1200e-02         2.4823e-01        1.1760e-03      
 739    7.3900e+02   8.1244e-02         2.4834e-01        1.1748e-03      
 740    7.4000e+02   8.1287e-02         2.4846e-01        1.1736e-03      
 741    7.4100e+02   8.1331e-02         2.4857e-01        1.1724e-03      
 742    7.4200e+02   8.1374e-02         2.4869e-01        1.1712e-03      
 743    7.4300e+02   8.1418e-02         2.4880e-01        1.1700e-03      
 744    7.4400e+02   8.1461e-02         2.4892e-01        1.1688e-03      
 745    7.4500e+02   8.1504e-02         2.4903e-01        1.1676e-03      
 746    7.4600e+02   8.1547e-02         2.4915e-01        1.1664e-03      
 747    7.4700e+02   8.1591e-02         2.4926e-01        1.1652e-03      
 748    7.4800e+02   8.1634e-02         2.4937e-01        1.1640e-03      
 749    7.4900e+02   8.1677e-02         2.4949e-01        1.1628e-03      
 750    7.5000e+02   8.1720e-02         2.4960e-01        1.1617e-03      
 751    7.5100e+02   8.1763e-02         2.4972e-01        1.1605e-03      
 752    7.5200e+02   8.1805e-02         2.4983e-01        1.1593e-03      
 753    7.5300e+02   8.1848e-02         2.4994e-01        1.1581e-03      
 754    7.5400e+02   8.1891e-02         2.5005e-01        1.1569e-03      
 755    7.5500e+02   8.1934e-02         2.5017e-01        1.1558e-03      
 756    7.5600e+02   8.1976e-02         2.5028e-01        1.1546e-03      
 757    7.5700e+02   8.2019e-02         2.5039e-01        1.1534e-03      
 758    7.5800e+02   8.2061e-02         2.5050e-01        1.1523e-03      
 759    7.5900e+02   8.2103e-02         2.5062e-01        1.1511e-03      
 760    7.6000e+02   8.2146e-02         2.5073e-01        1.1499e-03      
 761    7.6100e+02   8.2188e-02         2.5084e-01        1.1488e-03      
 762    7.6200e+02   8.2230e-02         2.5095e-01        1.1476e-03      
 763    7.6300e+02   8.2272e-02         2.5106e-01        1.1465e-03      
 764    7.6400e+02   8.2314e-02         2.5117e-01        1.1453e-03      
 765    7.6500e+02   8.2356e-02         2.5129e-01        1.1441e-03      
 766    7.6600e+02   8.2398e-02         2.5140e-01        1.1430e-03      
 767    7.6700e+02   8.2440e-02         2.5151e-01        1.1418e-03      
 768    7.6800e+02   8.2482e-02         2.5162e-01        1.1407e-03      
 769    7.6900e+02   8.2524e-02         2.5173e-01        1.1396e-03      
 770    7.7000e+02   8.2565e-02         2.5184e-01        1.1384e-03      
 771    7.7100e+02   8.2607e-02         2.5195e-01        1.1373e-03      
 772    7.7200e+02   8.2649e-02         2.5206e-01        1.1361e-03      
 773    7.7300e+02   8.2690e-02         2.5217e-01        1.1350e-03      
 774    7.7400e+02   8.2731e-02         2.5228e-01        1.1339e-03      
 775    7.7500e+02   8.2773e-02         2.5239e-01        1.1327e-03      
 776    7.7600e+02   8.2814e-02         2.5250e-01        1.1316e-03      
 777    7.7700e+02   8.2855e-02         2.5260e-01        1.1305e-03      
 778    7.7800e+02   8.2897e-02         2.5271e-01        1.1293e-03      
 779    7.7900e+02   8.2938e-02         2.5282e-01        1.1282e-03      
 780    7.8000e+02   8.2979e-02         2.5293e-01        1.1271e-03      
 781    7.8100e+02   8.3020e-02         2.5304e-01        1.1260e-03      
 782    7.8200e+02   8.3061e-02         2.5315e-01        1.1249e-03      
 783    7.8300e+02   8.3102e-02         2.5326e-01        1.1237e-03      
 784    7.8400e+02   8.3142e-02         2.5336e-01        1.1226e-03      
 785    7.8500e+02   8.3183e-02         2.5347e-01        1.1215e-03      
 786    7.8600e+02   8.3224e-02         2.5358e-01        1.1204e-03      
 787    7.8700e+02   8.3265e-02         2.5369e-01        1.1193e-03      
 788    7.8800e+02   8.3305e-02         2.5379e-01        1.1182e-03      
 789    7.8900e+02   8.3346e-02         2.5390e-01        1.1171e-03      
 790    7.9000e+02   8.3386e-02         2.5401e-01        1.1160e-03      
 791    7.9100e+02   8.3427e-02         2.5411e-01        1.1149e-03      
 792    7.9200e+02   8.3467e-02         2.5422e-01        1.1138e-03      
 793    7.9300e+02   8.3507e-02         2.5433e-01        1.1127e-03      
 794    7.9400e+02   8.3547e-02         2.5443e-01        1.1116e-03      
 795    7.9500e+02   8.3588e-02         2.5454e-01        1.1105e-03      
 796    7.9600e+02   8.3628e-02         2.5465e-01        1.1094e-03      
 797    7.9700e+02   8.3668e-02         2.5475e-01        1.1083e-03      
 798    7.9800e+02   8.3708e-02         2.5486e-01        1.1072e-03      
 799    7.9900e+02   8.3748e-02         2.5496e-01        1.1061e-03      
 800    8.0000e+02   8.3787e-02         2.5507e-01        1.1050e-03      
 801    8.0100e+02   8.3827e-02         2.5517e-01        1.1039e-03      
 802    8.0200e+02   8.3867e-02         2.5528e-01        1.1029e-03      
 803    8.0300e+02   8.3907e-02         2.5538e-01        1.1018e-03      
 804    8.0400e+02   8.3946e-02         2.5549e-01        1.1007e-03      
 805    8.0500e+02   8.3986e-02         2.5559e-01        1.0996e-03      
 806    8.0600e+02   8.4025e-02         2.5570e-01        1.0986e-03      
 807    8.0700e+02   8.4065e-02         2.5580e-01        1.0975e-03      
 808    8.0800e+02   8.4104e-02         2.5591e-01        1.0964e-03      
 809    8.0900e+02   8.4144e-02         2.5601e-01        1.0953e-03      
 810    8.1000e+02   8.4183e-02         2.5611e-01        1.0943e-03      
 811    8.1100e+02   8.4222e-02         2.5622e-01        1.0932e-03      
 812    8.1200e+02   8.4261e-02         2.5632e-01        1.0922e-03      
 813    8.1300e+02   8.4301e-02         2.5642e-01        1.0911e-03      
 814    8.1400e+02   8.4340e-02         2.5653e-01        1.0900e-03      
 815    8.1500e+02   8.4379e-02         2.5663e-01        1.0890e-03      
 816    8.1600e+02   8.4418e-02         2.5673e-01        1.0879e-03      
 817    8.1700e+02   8.4456e-02         2.5684e-01        1.0869e-03      
 818    8.1800e+02   8.4495e-02         2.5694e-01        1.0858e-03      
 819    8.1900e+02   8.4534e-02         2.5704e-01        1.0848e-03      
 820    8.2000e+02   8.4573e-02         2.5714e-01        1.0837e-03      
 821    8.2100e+02   8.4611e-02         2.5724e-01        1.0827e-03      
 822    8.2200e+02   8.4650e-02         2.5735e-01        1.0816e-03      
 823    8.2300e+02   8.4689e-02         2.5745e-01        1.0806e-03      
 824    8.2400e+02   8.4727e-02         2.5755e-01        1.0795e-03      
 825    8.2500e+02   8.4766e-02         2.5765e-01        1.0785e-03      
 826    8.2600e+02   8.4804e-02         2.5775e-01        1.0775e-03      
 827    8.2700e+02   8.4842e-02         2.5785e-01        1.0764e-03      
 828    8.2800e+02   8.4880e-02         2.5796e-01        1.0754e-03      
 829    8.2900e+02   8.4919e-02         2.5806e-01        1.0744e-03      
 830    8.3000e+02   8.4957e-02         2.5816e-01        1.0733e-03      
 831    8.3100e+02   8.4995e-02         2.5826e-01        1.0723e-03      
 832    8.3200e+02   8.5033e-02         2.5836e-01        1.0713e-03      
 833    8.3300e+02   8.5071e-02         2.5846e-01        1.0702e-03      
 834    8.3400e+02   8.5109e-02         2.5856e-01        1.0692e-03      
 835    8.3500e+02   8.5147e-02         2.5866e-01        1.0682e-03      
 836    8.3600e+02   8.5185e-02         2.5876e-01        1.0672e-03      
 837    8.3700e+02   8.5222e-02         2.5886e-01        1.0662e-03      
 838    8.3800e+02   8.5260e-02         2.5896e-01        1.0651e-03      
 839    8.3900e+02   8.5298e-02         2.5906e-01        1.0641e-03      
 840    8.4000e+02   8.5335e-02         2.5916e-01        1.0631e-03      
 841    8.4100e+02   8.5373e-02         2.5926e-01        1.0621e-03      
 842    8.4200e+02   8.5411e-02         2.5936e-01        1.0611e-03      
 843    8.4300e+02   8.5448e-02         2.5945e-01        1.0601e-03      
 844    8.4400e+02   8.5485e-02         2.5955e-01        1.0591e-03      
 845    8.4500e+02   8.5523e-02         2.5965e-01        1.0581e-03      
 846    8.4600e+02   8.5560e-02         2.5975e-01        1.0571e-03      
 847    8.4700e+02   8.5597e-02         2.5985e-01        1.0561e-03      
 848    8.4800e+02   8.5634e-02         2.5995e-01        1.0551e-03      
 849    8.4900e+02   8.5672e-02         2.6004e-01        1.0541e-03      
 850    8.5000e+02   8.5709e-02         2.6014e-01        1.0531e-03      
 851    8.5100e+02   8.5746e-02         2.6024e-01        1.0521e-03      
 852    8.5200e+02   8.5783e-02         2.6034e-01        1.0511e-03      
 853    8.5300e+02   8.5820e-02         2.6044e-01        1.0501e-03      
 854    8.5400e+02   8.5856e-02         2.6053e-01        1.0491e-03      
 855    8.5500e+02   8.5893e-02         2.6063e-01        1.0481e-03      
 856    8.5600e+02   8.5930e-02         2.6073e-01        1.0471e-03      
 857    8.5700e+02   8.5967e-02         2.6082e-01        1.0461e-03      
 858    8.5800e+02   8.6003e-02         2.6092e-01        1.0452e-03      
 859    8.5900e+02   8.6040e-02         2.6102e-01        1.0442e-03      
 860    8.6000e+02   8.6077e-02         2.6111e-01        1.0432e-03      
 861    8.6100e+02   8.6113e-02         2.6121e-01        1.0422e-03      
 862    8.6200e+02   8.6150e-02         2.6131e-01        1.0412e-03      
 863    8.6300e+02   8.6186e-02         2.6140e-01        1.0403e-03      
 864    8.6400e+02   8.6222e-02         2.6150e-01        1.0393e-03      
 865    8.6500e+02   8.6259e-02         2.6159e-01        1.0383e-03      
 866    8.6600e+02   8.6295e-02         2.6169e-01        1.0373e-03      
 867    8.6700e+02   8.6331e-02         2.6178e-01        1.0364e-03      
 868    8.6800e+02   8.6367e-02         2.6188e-01        1.0354e-03      
 869    8.6900e+02   8.6403e-02         2.6198e-01        1.0344e-03      
 870    8.7000e+02   8.6439e-02         2.6207e-01        1.0335e-03      
 871    8.7100e+02   8.6475e-02         2.6217e-01        1.0325e-03      
 872    8.7200e+02   8.6511e-02         2.6226e-01        1.0315e-03      
 873    8.7300e+02   8.6547e-02         2.6235e-01        1.0306e-03      
 874    8.7400e+02   8.6583e-02         2.6245e-01        1.0296e-03      
 875    8.7500e+02   8.6619e-02         2.6254e-01        1.0287e-03      
 876    8.7600e+02   8.6654e-02         2.6264e-01        1.0277e-03      
 877    8.7700e+02   8.6690e-02         2.6273e-01        1.0268e-03      
 878    8.7800e+02   8.6726e-02         2.6283e-01        1.0258e-03      
 879    8.7900e+02   8.6761e-02         2.6292e-01        1.0249e-03      
 880    8.8000e+02   8.6797e-02         2.6301e-01        1.0239e-03      
 881    8.8100e+02   8.6832e-02         2.6311e-01        1.0230e-03      
 882    8.8200e+02   8.6868e-02         2.6320e-01        1.0220e-03      
 883    8.8300e+02   8.6903e-02         2.6329e-01        1.0211e-03      
 884    8.8400e+02   8.6938e-02         2.6339e-01        1.0201e-03      
 885    8.8500e+02   8.6974e-02         2.6348e-01        1.0192e-03      
 886    8.8600e+02   8.7009e-02         2.6357e-01        1.0183e-03      
 887    8.8700e+02   8.7044e-02         2.6367e-01        1.0173e-03      
 888    8.8800e+02   8.7079e-02         2.6376e-01        1.0164e-03      
 889    8.8900e+02   8.7114e-02         2.6385e-01        1.0154e-03      
 890    8.9000e+02   8.7149e-02         2.6394e-01        1.0145e-03      
 891    8.9100e+02   8.7184e-02         2.6404e-01        1.0136e-03      
 892    8.9200e+02   8.7219e-02         2.6413e-01        1.0127e-03      
 893    8.9300e+02   8.7254e-02         2.6422e-01        1.0117e-03      
 894    8.9400e+02   8.7289e-02         2.6431e-01        1.0108e-03      
 895    8.9500e+02   8.7324e-02         2.6440e-01        1.0099e-03      
 896    8.9600e+02   8.7359e-02         2.6449e-01        1.0089e-03      
 897    8.9700e+02   8.7393e-02         2.6459e-01        1.0080e-03      
 898    8.9800e+02   8.7428e-02         2.6468e-01        1.0071e-03      
 899    8.9900e+02   8.7463e-02         2.6477e-01        1.0062e-03      
 900    9.0000e+02   8.7497e-02         2.6486e-01        1.0053e-03      
 901    9.0100e+02   8.7532e-02         2.6495e-01        1.0043e-03      
 902    9.0200e+02   8.7566e-02         2.6504e-01        1.0034e-03      
 903    9.0300e+02   8.7600e-02         2.6513e-01        1.0025e-03      
 904    9.0400e+02   8.7635e-02         2.6522e-01        1.0016e-03      
 905    9.0500e+02   8.7669e-02         2.6531e-01        1.0007e-03      
 906    9.0600e+02   8.7703e-02         2.6540e-01        9.9979e-04      
 907    9.0700e+02   8.7738e-02         2.6549e-01        9.9888e-04      
 908    9.0800e+02   8.7772e-02         2.6558e-01        9.9797e-04      
 909    9.0900e+02   8.7806e-02         2.6567e-01        9.9707e-04      
 910    9.1000e+02   8.7840e-02         2.6576e-01        9.9617e-04      
 911    9.1100e+02   8.7874e-02         2.6585e-01        9.9526e-04      
 912    9.1200e+02   8.7908e-02         2.6594e-01        9.9436e-04      
 913    9.1300e+02   8.7942e-02         2.6603e-01        9.9347e-04      
 914    9.1400e+02   8.7976e-02         2.6612e-01        9.9257e-04      
 915    9.1500e+02   8.8010e-02         2.6621e-01        9.9167e-04      
 916    9.1600e+02   8.8043e-02         2.6630e-01        9.9078e-04      
 917    9.1700e+02   8.8077e-02         2.6639e-01        9.8988e-04      
 918    9.1800e+02   8.8111e-02         2.6648e-01        9.8899e-04      
 919    9.1900e+02   8.8144e-02         2.6657e-01        9.8810e-04      
 920    9.2000e+02   8.8178e-02         2.6665e-01        9.8721e-04      
 921    9.2100e+02   8.8212e-02         2.6674e-01        9.8633e-04      
 922    9.2200e+02   8.8245e-02         2.6683e-01        9.8544e-04      
 923    9.2300e+02   8.8279e-02         2.6692e-01        9.8455e-04      
 924    9.2400e+02   8.8312e-02         2.6701e-01        9.8367e-04      
 925    9.2500e+02   8.8345e-02         2.6710e-01        9.8279e-04      
 926    9.2600e+02   8.8379e-02         2.6718e-01        9.8191e-04      
 927    9.2700e+02   8.8412e-02         2.6727e-01        9.8103e-04      
 928    9.2800e+02   8.8445e-02         2.6736e-01        9.8015e-04      
 929    9.2900e+02   8.8478e-02         2.6745e-01        9.7928e-04      
 930    9.3000e+02   8.8512e-02         2.6753e-01        9.7840e-04      
 931    9.3100e+02   8.8545e-02         2.6762e-01        9.7753e-04      
 932    9.3200e+02   8.8578e-02         2.6771e-01        9.7666e-04      
 933    9.3300e+02   8.8611e-02         2.6779e-01        9.7579e-04      
 934    9.3400e+02   8.8644e-02         2.6788e-01        9.7492e-04      
 935    9.3500e+02   8.8677e-02         2.6797e-01        9.7405e-04      
 936    9.3600e+02   8.8709e-02         2.6805e-01        9.7318e-04      
 937    9.3700e+02   8.8742e-02         2.6814e-01        9.7232e-04      
 938    9.3800e+02   8.8775e-02         2.6823e-01        9.7145e-04      
 939    9.3900e+02   8.8808e-02         2.6831e-01        9.7059e-04      
 940    9.4000e+02   8.8840e-02         2.6840e-01        9.6973e-04      
 941    9.4100e+02   8.8873e-02         2.6848e-01        9.6887e-04      
 942    9.4200e+02   8.8906e-02         2.6857e-01        9.6801e-04      
 943    9.4300e+02   8.8938e-02         2.6866e-01        9.6716e-04      
 944    9.4400e+02   8.8971e-02         2.6874e-01        9.6630e-04      
 945    9.4500e+02   8.9003e-02         2.6883e-01        9.6545e-04      
 946    9.4600e+02   8.9036e-02         2.6891e-01        9.6459e-04      
 947    9.4700e+02   8.9068e-02         2.6900e-01        9.6374e-04      
 948    9.4800e+02   8.9100e-02         2.6908e-01        9.6289e-04      
 949    9.4900e+02   8.9133e-02         2.6917e-01        9.6204e-04      
 950    9.5000e+02   8.9165e-02         2.6925e-01        9.6120e-04      
 951    9.5100e+02   8.9197e-02         2.6934e-01        9.6035e-04      
 952    9.5200e+02   8.9229e-02         2.6942e-01        9.5951e-04      
 953    9.5300e+02   8.9261e-02         2.6951e-01        9.5866e-04      
 954    9.5400e+02   8.9293e-02         2.6959e-01        9.5782e-04      
 955    9.5500e+02   8.9325e-02         2.6968e-01        9.5698e-04      
 956    9.5600e+02   8.9357e-02         2.6976e-01        9.5614e-04      
 957    9.5700e+02   8.9389e-02         2.6984e-01        9.5530e-04      
 958    9.5800e+02   8.9421e-02         2.6993e-01        9.5447e-04      
 959    9.5900e+02   8.9453e-02         2.7001e-01        9.5363e-04      
 960    9.6000e+02   8.9485e-02         2.7010e-01        9.5280e-04      
 961    9.6100e+02   8.9517e-02         2.7018e-01        9.5196e-04      
 962    9.6200e+02   8.9548e-02         2.7026e-01        9.5113e-04      
 963    9.6300e+02   8.9580e-02         2.7035e-01        9.5030e-04      
 964    9.6400e+02   8.9612e-02         2.7043e-01        9.4947e-04      
 965    9.6500e+02   8.9643e-02         2.7051e-01        9.4865e-04      
 966    9.6600e+02   8.9675e-02         2.7059e-01        9.4782e-04      
 967    9.6700e+02   8.9706e-02         2.7068e-01        9.4699e-04      
 968    9.6800e+02   8.9738e-02         2.7076e-01        9.4617e-04      
 969    9.6900e+02   8.9769e-02         2.7084e-01        9.4535e-04      
 970    9.7000e+02   8.9801e-02         2.7093e-01        9.4453e-04      
 971    9.7100e+02   8.9832e-02         2.7101e-01        9.4371e-04      
 972    9.7200e+02   8.9863e-02         2.7109e-01        9.4289e-04      
 973    9.7300e+02   8.9895e-02         2.7117e-01        9.4207e-04      
 974    9.7400e+02   8.9926e-02         2.7125e-01        9.4126e-04      
 975    9.7500e+02   8.9957e-02         2.7134e-01        9.4044e-04      
 976    9.7600e+02   8.9988e-02         2.7142e-01        9.3963e-04      
 977    9.7700e+02   9.0019e-02         2.7150e-01        9.3882e-04      
 978    9.7800e+02   9.0050e-02         2.7158e-01        9.3800e-04      
 979    9.7900e+02   9.0081e-02         2.7166e-01        9.3719e-04      
 980    9.8000e+02   9.0112e-02         2.7174e-01        9.3639e-04      
 981    9.8100e+02   9.0143e-02         2.7183e-01        9.3558e-04      
 982    9.8200e+02   9.0174e-02         2.7191e-01        9.3477e-04      
 983    9.8300e+02   9.0205e-02         2.7199e-01        9.3397e-04      
 984    9.8400e+02   9.0236e-02         2.7207e-01        9.3317e-04      
 985    9.8500e+02   9.0266e-02         2.7215e-01        9.3236e-04      
 986    9.8600e+02   9.0297e-02         2.7223e-01        9.3156e-04      
 987    9.8700e+02   9.0328e-02         2.7231e-01        9.3076e-04      
 988    9.8800e+02   9.0358e-02         2.7239e-01        9.2997e-04      
 989    9.8900e+02   9.0389e-02         2.7247e-01        9.2917e-04      
 990    9.9000e+02   9.0419e-02         2.7255e-01        9.2837e-04      
 991    9.9100e+02   9.0450e-02         2.7263e-01        9.2758e-04      
 992    9.9200e+02   9.0480e-02         2.7271e-01        9.2678e-04      
 993    9.9300e+02   9.0511e-02         2.7279e-01        9.2599e-04      
 994    9.9400e+02   9.0541e-02         2.7287e-01        9.2520e-04      
 995    9.9500e+02   9.0572e-02         2.7295e-01        9.2441e-04      
 996    9.9600e+02   9.0602e-02         2.7303e-01        9.2362e-04      
 997    9.9700e+02   9.0632e-02         2.7311e-01        9.2284e-04      
 998    9.9800e+02   9.0662e-02         2.7319e-01        9.2205e-04      
 999    9.9900e+02   9.0693e-02         2.7327e-01        9.2126e-04      
 1000    1.0000e+03   9.0723e-02         2.7335e-01        9.2048e-04      



==> errors/GPExtension_Kite/iterativ_order1_summary.txt <==
File generated at 21.03.2024, 14:04:30 and solved with /home/data/schwering/code/LevelSetTransport/GhostPenaltyExtension_iterativ.py



Used parameters:
	kg = 1, layers_proj = 2, layers_ext = 2, c_ext_gamma_ghost = 1, power_ext_gamma_ghost = 0, h0 = 0.5, use_sign_dist = False

-----------------   Used time:    ----------------- 
Step 0: 1:26:18

Total time: 1:26:18


-----------------------------------------------------   Quantities   -----------------------------------------------------
 Lx   #ProjElem   mult      #ExtElem    mult      #OnlyExtElem   mult      SecondsPerStep   mult      MeshElements   mult    
 3    1.211e+05   ----      2.268e+05   ----      1.058e+05      ----      5.178e+03        ----      1.172e+06      ----    


----------------------   Energy errors at fix iteration points n in [1,5,10,20]   ----------------------
 Lx   EnergyErr_n1   eoc       EnergyErr_n5   eoc       EnergyErr_n10   eoc       EnergyErr_n20   eoc     
 3    4.913e-03      ----      4.254e-03      ----      4.011e-03       ----      3.750e-03       ----    


-------------------------------------------------------------------------------------   L2 errors at fix iteration points n in [1,5,10,20]   -------------------------------------------------------------------------------------
 Lx   L2OnProjElem_n1   eoc       L2OnProjElem_n5   eoc       L2OnProjElem_n10   eoc       L2OnProjElem_n20   eoc       L2OnExtElem_n1   eoc       L2OnExtElem_n5   eoc       L2OnExtElem_n10   eoc       L2OnExtElem_n20   eoc     
 3    2.626e-03         ----      6.233e-03         ----      8.598e-03          ----      1.201e-02          ----      4.373e-02        ----      5.748e-02        ----      6.338e-02         ----      7.109e-02         ----    

Lx = 3
	L2OnProjElem : [0, 0.0026261790053079734, 0.003968671180472857, 0.004888836405113088, 0.005615090194529429, 0.006232979560284621, 0.006781877278767501, 0.007282629041419538, 0.007747472332673201, 0.008184193891860763, 0.008598079178838548, 0.00899290813181479, 0.00937150020709951, 0.009736030748590007, 0.010088224312502392, 0.010429478324614851, 0.010760945458288738, 0.011083590523822264, 0.011398231015338404, 0.01170556681380987, 0.012006202468038678, 0.012300664252357683, 0.012589413456412695, 0.01287285689688106, 0.013151355341261266, 0.01342523033579645, 0.013694769795491977, 0.01396023262135559, 0.014221852544400821, 0.014479841348747195, 0.014734391591600587, 0.014985678912216631, 0.01523386400261321, 0.015479094298038999, 0.0157215054338321, 0.01596122250643433, 0.016198361169361256, 0.016433028589407886, 0.016665324283947066, 0.016895340856640576, 0.017123164646006713, 0.0173488762989425, 0.01757255127939435, 0.01779426032078814, 0.01801406982952408, 0.018232042245768403, 0.018448236366857274, 0.01866270763788348, 0.018875508413392316, 0.01908668819357953, 0.019296293837927223, 0.01950436975882706, 0.019710958097413488, 0.019916098883541754, 0.020119830181610527, 0.02032218822371513, 0.020523207531441334, 0.02072292102745351, 0.02092136013789571, 0.021118554886508805, 0.021314533981264896, 0.02150932489422623, 0.02170295393526811, 0.02189544632022836, 0.022086826233984815, 0.022277116888922754, 0.022466340579187914, 0.022654518731095818, 0.022841671950023394, 0.023027820064080145, 0.0232129821648231, 0.02339717664526025, 0.023580421235357616, 0.0237627330352496, 0.023944128546333623, 0.024124623700409593, 0.02430423388701546, 0.024482973979092104, 0.024660858357104545, 0.024837900931729228, 0.025014115165210963, 0.025189514091488955, 0.025364110335169977, 0.025537916129436438, 0.025710943332959365, 0.025883203445883515, 0.026054707624944454, 0.02622546669778034, 0.026395491176484865, 0.026564791270454656, 0.026733376898574638, 0.026901257700778863, 0.027068443049034736, 0.027234942057777566, 0.027400763593830015, 0.02756591628584326, 0.027730408533281698, 0.027894248514977866, 0.02805744419729115, 0.028220003341879105, 0.02838193351311771, 0.028543242085178746, 0.028703936248788125, 0.02886402301768768, 0.029023509234802916, 0.029182401578148415, 0.029340706566473796, 0.02949843056466679, 0.02965557978892805, 0.029812160311727995, 0.02996817806655681, 0.030123638852477035, 0.030278548338491227, 0.03043291206772939, 0.03058673546147378, 0.030740023823014898, 0.030892782341362966, 0.031045016094808222, 0.031196730054345458, 0.03134792908696575, 0.031498617958821216, 0.03164880133827389, 0.03179848379882236, 0.031947669821926185, 0.03209636379972215, 0.032244570037641265, 0.032392292756929966, 0.03253953609707972, 0.03268630411817159, 0.03283260080313281, 0.03297843005991702, 0.03312379572360747, 0.03326870155844303, 0.03341315125977924, 0.03355714845597779, 0.03370069671023292, 0.03384379952233595, 0.033986460330377825, 0.03412868251239929, 0.034270469387980555, 0.03441182421978204, 0.03455275021503298, 0.03469325052697227, 0.03483332825624016, 0.03497298645222892, 0.035112228114385344, 0.03525105619347639, 0.03538947359281093, 0.03552748316942597, 0.03566508773523279, 0.03580229005812978, 0.035939092863079225, 0.0360754988331525, 0.03621151061054111, 0.03634713079753872, 0.03648236195749323, 0.036617206615729654, 0.03675166726044414, 0.036885746343575276, 0.037019446281645135, 0.03715276945657727, 0.037285718216492035, 0.03741829487647844, 0.037550501719340254, 0.03768234099632454, 0.03781381492782798, 0.037944925704083865, 0.03807567548582581, 0.038206066404939336, 0.03833610056508761, 0.038465780042326835, 0.03859510688569932, 0.038724083117811704, 0.03885271073539847, 0.03898099170986969, 0.03910892798784189, 0.039236521491654984, 0.039363774119879506, 0.039490687747803316, 0.03961726422791185, 0.03974350539035051, 0.039869413043375726, 0.039994988973799626, 0.04012023494741443, 0.04024515270941208, 0.040369743984791255, 0.04049401047875205, 0.04061795387708265, 0.040741575846536746, 0.040864878035198775, 0.040987862072839956, 0.04111052957127062, 0.0412328821246747, 0.04135492130994531, 0.041476648687002286, 0.0415980657991143, 0.04171917417319783, 0.04183997532012224, 0.04196047073500138, 0.04208066189747448, 0.042200550271990066, 0.042320137308073026, 0.04243942444059303, 0.042558413090019495, 0.042677104662676976, 0.04279550055099167, 0.042913602133729106, 0.0430314107762328, 0.04314892783065349, 0.04326615463616986, 0.04338309251921244, 0.043499742793673926, 0.04361610676112053, 0.043732185710996435, 0.043847980920820276, 0.043963493656385376, 0.04407872517194763, 0.04419367671041205, 0.04430834950351572, 0.0444227447720064, 0.044536863725817236, 0.044650707564236856, 0.044764277476075004, 0.04487757463982922, 0.044990600223840084, 0.0451033553864527, 0.04521584127616325, 0.045328059031775225, 0.04544000978254114, 0.04555169464830779, 0.04566311473965793, 0.045774271158042286, 0.04588516499592138, 0.04599579733689252, 0.04610616925581985, 0.04621628181896067, 0.04632613608408906, 0.046435733100618035, 0.04654507390971822, 0.04665415954443131, 0.04676299102978783, 0.04687156938291778, 0.04697989561315752, 0.04708797072216297, 0.047195795704006734, 0.04730337154528844, 0.04741069922523102, 0.047517779715784164, 0.04762461398171644, 0.0477312029807142, 0.047837547663474936, 0.04794364897379676, 0.04804950784867005, 0.04815512521836763, 0.04826050200652503, 0.048365639130232264, 0.04847053750011363, 0.048575198020409216, 0.04867962158905831, 0.048783809097774196, 0.04888776143212422, 0.048991479471605204, 0.04909496408971613, 0.04919821615403551, 0.049301236526288365, 0.04940402606241898, 0.04950658561266267, 0.04960891602160904, 0.04971101812827202, 0.04981289276615689, 0.04991454076331974, 0.050015962942437, 0.050117160120862064, 0.05021813311069145, 0.050318882718821616, 0.050419409747009564, 0.05051971499193, 0.05061979924523656, 0.050719663293609364, 0.05081930791881992, 0.050918733897779345, 0.05101794200259308, 0.05111693300061537, 0.0512157076544991, 0.051314266722244734, 0.051412610957255876, 0.05151074110838331, 0.05160865791997477, 0.05170636213192464, 0.051803854479716215, 0.05190113569447416, 0.05199820650300428, 0.05209506762783891, 0.05219171978728491, 0.05228816369546269, 0.052384400062350435, 0.05248042959382517, 0.0525762529917059, 0.05267187095379049, 0.052767284173901176, 0.05286249334191951, 0.05295749914382574, 0.053052302261737266, 0.05314690337395072, 0.053241303154968875, 0.05333550227554957, 0.0534295014027305, 0.05352330119987242, 0.053616902326690356, 0.0537103054392885, 0.053803511190195656, 0.053896520228396465, 0.05398933319936552, 0.05408195074509898, 0.05417437350414998, 0.05426660211165319, 0.054358637199363735, 0.0544504793956828, 0.05454212932568839, 0.054633587611167794, 0.054724854870644504, 0.05481593171940722, 0.05490681876953927, 0.054997516629948395, 0.055088025906389476, 0.05517834720149849, 0.05526848111481417, 0.05535842824280887, 0.055448189178910375, 0.0555377645135309, 0.05562715483409484, 0.05571636072505827, 0.05580538276793819, 0.05589422154133717, 0.055982877620963864, 0.056071351579661574, 0.05615964398743118, 0.056247755411450565, 0.056335686416101906, 0.05642343756299296, 0.056511009410980195, 0.056598402516189195, 0.05668561743203899, 0.05677265470926243, 0.05685951489592787, 0.05694619853745899, 0.057032706176657705, 0.05711903835372454, 0.05720519560627736, 0.057291178469373386, 0.05737698747552758, 0.05746262315473276, 0.057548086034478946, 0.057633376639772756, 0.05771849549315715, 0.05780344311472827, 0.057888220022155636, 0.057972826730697535, 0.05805726375322373, 0.058141531600229654, 0.058225630779855105, 0.058309561797901956, 0.05839332515785084, 0.05847692136087847, 0.05856035090587567, 0.05864361428946114, 0.05872671200600026, 0.05880964454762097, 0.05889241240422836, 0.05897501606352516, 0.059057456011020415, 0.05913973273005052, 0.059221846701792584, 0.05930379840528097, 0.059385588317418914, 0.0594672169129986, 0.05954868466471145, 0.05962999204316454, 0.059711139516894454, 0.05979212755238285, 0.059872956614069876, 0.059953627164367154, 0.06003413966367278, 0.060114494570383606, 0.06019469234091103, 0.06027473342969123, 0.06035461828920371, 0.060434347369975945, 0.060513921120606676, 0.06059333998776892, 0.06067260441622972, 0.06075171484885966, 0.06083067172664522, 0.06090947548870264, 0.06098812657228891, 0.06106662541281407, 0.06114497244385291, 0.061223168097156735, 0.061301212802667364, 0.06137910698852457, 0.0614568510810821, 0.06153444550491467, 0.06161189068283361, 0.061689187035893274, 0.061766334983406855, 0.06184333494295499, 0.061920187330394075, 0.061996892559873, 0.0620734510438399, 0.06214986319304967, 0.06222612941658457, 0.06230225012185121, 0.06237822571460093, 0.0624540565989369, 0.06252974317732246, 0.06260528585059402, 0.0626806850179679, 0.06275594107705118, 0.06283105442385492, 0.06290602545279754, 0.0629808545567181, 0.06305554212688638, 0.06313008855300847, 0.06320449422324163, 0.06327875952419743, 0.06335288484095573, 0.06342687055707112, 0.06350071705458234, 0.06357442471402026, 0.06364799391441876, 0.06372142503332313, 0.06379471844679632, 0.06386787452942937, 0.06394089365434966, 0.06401377619322957, 0.06408652251629442, 0.06415913299232973, 0.06423160798869387, 0.06430394787131771, 0.06437615300472001, 0.06444822375201549, 0.06452016047491704, 0.06459196353374871, 0.06466363328745013, 0.06473517009358912, 0.06480657430836163, 0.06487784628660714, 0.06494898638181236, 0.06501999494611614, 0.0650908723303241, 0.06516161888390906, 0.06523223495502205, 0.06530272089049863, 0.06537307703586535, 0.065443303735348, 0.0655134013318776, 0.06558337016709892, 0.06565321058137527, 0.06572292291379751, 0.06579250750218923, 0.06586196468311467, 0.06593129479188722, 0.06600049816256945, 0.06606957512798686, 0.0661385260197313, 0.0662073511681692, 0.06627605090244527, 0.06634462555049174, 0.06641307543903287, 0.06648140089359048, 0.06654960223849417, 0.06661767979688425, 0.06668563389071704, 0.06675346484077604, 0.06682117296667157, 0.0668887585868511, 0.06695622201860434, 0.06702356357806707, 0.06709078358023271, 0.0671578823389501, 0.06722486016693618, 0.06729171737577863, 0.06735845427594134, 0.06742507117677266, 0.06749156838650762, 0.06755794621227627, 0.0676242049601076, 0.06769034493493621, 0.06775636644060619, 0.06782226977988019, 0.06788805525443985, 0.06795372316489338, 0.0680192738107844, 0.06808470749059052, 0.06815002450173442, 0.06821522514058465, 0.068280309702465, 0.06834527848165581, 0.06841013177140286, 0.06847486986391854, 0.06853949305038946, 0.0686040016209817, 0.06866839586484301, 0.06873267607011078, 0.06879684252391559, 0.06886089551238814, 0.06892483532065848, 0.06898866223286657, 0.06905237653216603, 0.06911597850072673, 0.06917946841973961, 0.06924284656942632, 0.06930611322903527, 0.06936926867685289, 0.06943231319020765, 0.06949524704547143, 0.06955807051806727, 0.06962078388247012, 0.06968338741221546, 0.06974588137990263, 0.0698082660571969, 0.06987054171483609, 0.06993270862263393, 0.06999476704948464, 0.07005671726336903, 0.07011855953135525, 0.07018029411960565, 0.0702419212933789, 0.07030344131703671, 0.07036485445404743, 0.07042616096698692, 0.07048736111754848, 0.07054845516654117, 0.07060944337389595, 0.07067032599867273, 0.07073110329905923, 0.0707917755323796, 0.07085234295509425, 0.07091280582280558, 0.07097316439026491, 0.07103341891137109, 0.07109356963917558, 0.07115361682589169, 0.07121356072288948, 0.07127340158070625, 0.07133313964904953, 0.07139277517679736, 0.07145230841200502, 0.07151173960190782, 0.0715710689929257, 0.07163029683066392, 0.07168942335992026, 0.07174844882468617, 0.0718073734681529, 0.07186619753271255, 0.07192492125996079, 0.07198354489070376, 0.07204206866496013, 0.072100492821963, 0.0721588176001668, 0.07221704323724674, 0.07227516997010237, 0.07233319803486664, 0.07239112766690342, 0.0724489591008113, 0.07250669257042941, 0.0725643283088416, 0.0726218665483736, 0.07267930752060296, 0.07273665145636223, 0.07279389858573372, 0.0728510491380625, 0.0729081033419565, 0.07296506142528814, 0.0730219236151958, 0.07307869013809362, 0.07313536121966767, 0.07319193708488261, 0.07324841795798595, 0.07330480406250499, 0.07336109562125813, 0.07341729285635105, 0.07347339598918569, 0.07352940524045666, 0.07358532083015966, 0.07364114297759132, 0.07369687190135477, 0.0737525078193596, 0.07380805094882757, 0.0738635015062923, 0.07391885970760709, 0.073974125767939, 0.0740292999017859, 0.07408438232296194, 0.07413937324461567, 0.0741942728792228, 0.07424908143859524, 0.07430379913387924, 0.07435842617556061, 0.07441296277346722, 0.07446740913677165, 0.0745217654739931, 0.07457603199300109, 0.07463020890101818, 0.07468429640462154, 0.07473829470974665, 0.07479220402168975, 0.07484602454510955, 0.0748997564840309, 0.07495340004184707, 0.07500695542132342, 0.07506042282459684, 0.07511380245318229, 0.07516709450797172, 0.07522029918923905, 0.0752734166966417, 0.07532644722922296, 0.07537939098541611, 0.07543224816304392, 0.07548501895932373, 0.07553770357086753, 0.07559030219368879, 0.07564281502319808, 0.07569524225421123, 0.07574758408095165, 0.07579984069704605, 0.07585201229553502, 0.07590409906887234, 0.07595610120892457, 0.07600801890697749, 0.07605985235373504, 0.07611160173932631, 0.07616326725330112, 0.07621484908463845, 0.07626634742174458, 0.0763177624524583, 0.07636909436405141, 0.07642034334323008, 0.0764715095761418, 0.07652259324837032, 0.07657359454494353, 0.07662451365033507, 0.07667535074846177, 0.07672610602269254, 0.07677677965584642, 0.07682737183019471, 0.07687788272746567, 0.07692831252884334, 0.07697866141497127, 0.07702892956595739, 0.0770791171613701, 0.07712922438024493, 0.07717925140108511, 0.07722919840186461, 0.077279065560028, 0.07732885305249512, 0.07737856105566195, 0.07742818974540035, 0.0774777392970656, 0.07752720988549376, 0.07757660168500384, 0.07762591486940165, 0.07767514961198102, 0.07772430608552691, 0.07777338446231473, 0.07782238491411436, 0.07787130761219269, 0.07792015272731091, 0.07796892042973436, 0.07801761088922628, 0.0780662242750558, 0.0781147607559973, 0.07816322050032977, 0.0782116036758437, 0.0782599104498406, 0.0783081409891343, 0.0783562954600519, 0.07840437402843915, 0.0784523768596593, 0.07850030411859493, 0.07854815596965169, 0.07859593257675891, 0.07864363410336943, 0.07869126071246706, 0.07873881256656115, 0.07878628982769313, 0.07883369265743735, 0.07888102121690226, 0.07892827566673194, 0.0789754561671095, 0.07902256287775707, 0.07906959595793504, 0.0791165555664519, 0.07916344186165755, 0.07921025500144753, 0.07925699514326691, 0.07930366244411145, 0.07935025706052533, 0.0793967791486086, 0.07944322886401357, 0.07948960636195039, 0.07953591179718476, 0.07958214532404498, 0.07962830709642008, 0.07967439726775825, 0.07972041599107708, 0.07976636341895774, 0.0798122397035461, 0.07985804499656275, 0.07990377944929422, 0.07994944321260257, 0.07999503643692123, 0.08004055927225878, 0.080086011868206, 0.08013139437392382, 0.08017670693815965, 0.08022194970923868, 0.08026712283507231, 0.0803122264631537, 0.08035726074056235, 0.08040222581396592, 0.08044712182962156, 0.08049194893337633, 0.08053670727067036, 0.08058139698653402, 0.0806260182255966, 0.08067057113207961, 0.08071505584980729, 0.08075947252219857, 0.08080382129227394, 0.08084810230265901, 0.08089231569558011, 0.08093646161286878, 0.08098054019596262, 0.08102455158590885, 0.08106849592336303, 0.08111237334858956, 0.08115618400146637, 0.08119992802148472, 0.08124360554774913, 0.08128721671898245, 0.08133076167352184, 0.08137424054932646, 0.08141765348397419, 0.08146100061466338, 0.0815042820782162, 0.08154749801107841, 0.08159064854932335, 0.08163373382864687, 0.08167675398437535, 0.08171970915146638, 0.08176259946450579, 0.08180542505770931, 0.08184818606493031, 0.08189088261965574, 0.08193351485500533, 0.08197608290373912, 0.0820185868982534, 0.08206102697058609, 0.08210340325241394, 0.08214571587505624, 0.08218796496947767, 0.0822301506662854, 0.08227227309573173, 0.08231433238771846, 0.08235632867179317, 0.08239826207715606, 0.0824401327326538, 0.0824819407667896, 0.08252368630771571, 0.08256536948324074, 0.08260699042083014, 0.0826485492476028, 0.0826900460903371, 0.08273148107547154, 0.0827728543291032, 0.08281416597699097, 0.08285541614455587, 0.08289660495688517, 0.08293773253872694, 0.08297879901449808, 0.08301980450828145, 0.08306074914382908, 0.08310163304456247, 0.08314245633357226, 0.08318321913362142, 0.08322392156714686, 0.08326456375625725, 0.08330514582273787, 0.08334566788804917, 0.0833861300733306, 0.08342653249939685, 0.08346687528674461, 0.08350715855555042, 0.0835473824256713, 0.08358754701664836, 0.08362765244770455, 0.08366769883774981, 0.08370768630537781, 0.08374761496887077, 0.08378748494619775, 0.0838272963550179, 0.08386704931267867, 0.08390674393622116, 0.08394638034237512, 0.08398595864756633, 0.08402547896791397, 0.08406494141923139, 0.08410434611702915, 0.08414369317651534, 0.0841829827125936, 0.0842222148398724, 0.08426138967265395, 0.0843005073249457, 0.08433956791045738, 0.08437857154259841, 0.08441751833448709, 0.08445640839894379, 0.08449524184849587, 0.0845340187953767, 0.08457273935153185, 0.08461140362861222, 0.0846500117379759, 0.08468856379069888, 0.08472705989756664, 0.08476550016907472, 0.08480388471543593, 0.08484221364657368, 0.08488048707213162, 0.08491870510146884, 0.08495686784366127, 0.0849949754075042, 0.0850330279015091, 0.08507102543391151, 0.08510896811266846, 0.0851468560454553, 0.08518468933967449, 0.08522246810245004, 0.08526019244063231, 0.08529786246079721, 0.08533547826924585, 0.0853730399720094, 0.08541054767484464, 0.08544800148323789, 0.08548540150241056, 0.08552274783730907, 0.0855600405926136, 0.0855972798727402, 0.08563446578183463, 0.08567159842377914, 0.08570867790218968, 0.08574570432042239, 0.08578267778156666, 0.08581959838844991, 0.08585646624364146, 0.08589328144944776, 0.08593004410791645, 0.08596675432083721, 0.08600341218973981, 0.08604001781589804, 0.08607657130033183, 0.08611307274380324, 0.08614952224681725, 0.08618591990963269, 0.08622226583224624, 0.08625856011441174, 0.0862948028556245, 0.08633099415513092, 0.08636713411193184, 0.0864032228247738, 0.086439260392159, 0.08647524691233767, 0.08651118248331938, 0.08654706720286574, 0.08658290116848981, 0.08661868447746561, 0.08665441722682111, 0.08669009951334307, 0.08672573143357305, 0.08676131308381613, 0.08679684456013372, 0.0868323259583472, 0.08686775737404413, 0.08690313890256639, 0.08693847063902452, 0.08697375267829105, 0.08700898511500106, 0.08704416804355462, 0.08707930155812078, 0.08711438575263034, 0.0871494207207847, 0.0871844065560511, 0.08721934335166612, 0.08725423120063679, 0.08728907019573716, 0.08732386042951275, 0.08735860199428475, 0.08739329498214021, 0.08742793948494428, 0.08746253559433366, 0.0874970834017168, 0.08753158299827954, 0.08756603447498797, 0.0876004379225743, 0.087634793431556, 0.08766910109222655, 0.0877033609946558, 0.087737573228695, 0.08777173788397244, 0.08780585504990006, 0.087839924815671, 0.0878739472702568, 0.08790792250241605, 0.08794185060068441, 0.0879757316533894, 0.0880095657486365, 0.08804335297432096, 0.08807709341811892, 0.08811078716749739, 0.08814443430970856, 0.08817803493179395, 0.08821158912058212, 0.0882450969626901, 0.08827855854452873, 0.08831197395229227, 0.08834534327197457, 0.08837866658935406, 0.08841194399000556, 0.08844517555929353, 0.08847836138238013, 0.08851150154422016, 0.08854459612956112, 0.08857764522294884, 0.08861064890872347, 0.0886436072710245, 0.08867652039378376, 0.0887093883607378, 0.08874221125541491, 0.08877498916114772, 0.08880772216106642, 0.08884041033810175, 0.08887305377498565, 0.08890565255425226, 0.08893820675823805, 0.08897071646907767, 0.0890031817687187, 0.08903560273890435, 0.0890679794611855, 0.08910031201691823, 0.08913260048726533, 0.08916484495319249, 0.08919704549547558, 0.08922920219469754, 0.08926131513124859, 0.08929338438532916, 0.08932541003694593, 0.08935739216591664, 0.08938933085187273, 0.08942122617425412, 0.08945307821230752, 0.08948488704510092, 0.08951665275150754, 0.08954837541021718, 0.08958005509973437, 0.08961169189837338, 0.08964328588426772, 0.08967483713536661, 0.08970634572943055, 0.08973781174404188, 0.08976923525659805, 0.08980061634431125, 0.0898319550842143, 0.08986325155316238, 0.0898945058278233, 0.08992571798468824, 0.08995688810006801, 0.08998801625009553, 0.09001910251072162, 0.0900501469577222, 0.09008114966669642, 0.09011211071306148, 0.09014303017206232, 0.09017390811876703, 0.09020474462806863, 0.0902355397746829, 0.09026629363315401, 0.09029700627784928, 0.09032767778296387, 0.09035830822252151, 0.09038889767037145, 0.09041944620019271, 0.09044995388548961, 0.09048042079960081, 0.09051084701569007, 0.09054123260675294, 0.09057157764561526, 0.09060188220493384, 0.09063214635719781, 0.09066237017472631, 0.09069255372967484, 0.09072269709402929]
	L2OnExtElem : [0, 0.043725891842644006, 0.0499254173483113, 0.05336570799845117, 0.05569998673131236, 0.05748495195905545, 0.05895610449625236, 0.060229261404256114, 0.06136785553350353, 0.062409571671805227, 0.06337828244219097, 0.06428992672228619, 0.06515562590259023, 0.06598343608250108, 0.06677938242118055, 0.06754809566373411, 0.06829321844428107, 0.06901767328800326, 0.06972384473294273, 0.07041370649694387, 0.07108891249475512, 0.07175086346003853, 0.07240075671008221, 0.07303962400341979, 0.07366836081475565, 0.07428774930700914, 0.07489847659500087, 0.07550114943660198, 0.07609630617442247, 0.07668442653398651, 0.07726593973110316, 0.07784123123128886, 0.07841064842411632, 0.07897450541646091, 0.07953308710447633, 0.08008665265087896, 0.08063543846859328, 0.08117966079216148, 0.08171951790294216, 0.08225519206205792, 0.08278685119545075, 0.08331465036774316, 0.08383873307542071, 0.08435923238485298, 0.0848762719365774, 0.08538996683394066, 0.0859004244313868, 0.0864077450354413, 0.08691202252948974, 0.08741334493189533, 0.08791179489560681, 0.08840745015632967, 0.0889003839353489, 0.08939066530228486, 0.08987835950237262, 0.09036352825226161, 0.09084623000784323, 0.09132652020713321, 0.0918044514909317, 0.09228007390357926, 0.09275343507590451, 0.09322458039221015, 0.09369355314288044, 0.09416039466408997, 0.09462514446584419, 0.09508784034952894, 0.0955485185159367, 0.09600721366470198, 0.09646395908592827, 0.09691878674473085, 0.09737172735935017, 0.09782281047339522, 0.09827206452275204, 0.09871951689761613, 0.09916519400007397, 0.09960912129760825, 0.10005132337287516, 0.10049182397005978, 0.10093064603809503, 0.1013678117709934, 0.10180334264552302, 0.10223725945644306, 0.10266958234948637, 0.10310033085226258, 0.10352952390323178, 0.10395717987892039, 0.10438331661947453, 0.1048079514526975, 0.10523110121667996, 0.10565278228111123, 0.10607301056737092, 0.10649180156749226, 0.10690917036207535, 0.10732513163719816, 0.10773969970043787, 0.10815288849601135, 0.10856471161913499, 0.10897518232962923, 0.1093843135648214, 0.10979211795180482, 0.11019860781907222, 0.11060379520758343, 0.11100769188128509, 0.11141030933712566, 0.11181165881460496, 0.11221175130485234, 0.11261059755929549, 0.11300820809794325, 0.11340459321726476, 0.11379976299774043, 0.11419372731106218, 0.11458649582702718, 0.11497807802013293, 0.11536848317587668, 0.11575772039680737, 0.11614579860831392, 0.11653272656416429, 0.116918512851839, 0.1173031658976256, 0.11768669397152723, 0.11806910519196245, 0.11845040753028667, 0.11883060881513134, 0.11920971673658981, 0.11958773885022257, 0.11996468258093049, 0.12034055522666029, 0.1207153639620066, 0.12108911584163962, 0.12146181780364533, 0.12183347667270958, 0.12220409916322383, 0.12257369188225994, 0.12294226133243429, 0.12330981391468872, 0.12367635593096046, 0.12404189358677795, 0.12440643299374467, 0.12476998017196038, 0.12513254105234808, 0.12549412147890904, 0.12585472721089538, 0.1262143639249289, 0.12657303721703447, 0.12693075260460665, 0.12728751552832665, 0.12764333135401318, 0.12799820537440548, 0.12835214281090068, 0.12870514881523648, 0.1290572284711081, 0.12940838679576264, 0.1297586287415193, 0.13010795919724627, 0.13045638298980722, 0.13080390488546212, 0.1311505295912044, 0.13149626175609136, 0.1318411059725008, 0.1321850667773918, 0.13252814865348134, 0.1328703560304319, 0.1332116932859682, 0.1335521647469968, 0.13389177469065563, 0.13423052734536678, 0.13456842689184514, 0.13490547746407688, 0.13524168315027496, 0.13557704799381579, 0.135911575994128, 0.13624527110758775, 0.1365781372483601, 0.13691017828923566, 0.13724139806244323, 0.13757180036043132, 0.1379013889366439, 0.13823016750625788, 0.13855813974691444, 0.1388853092994278, 0.13921167976848017, 0.1395372547232821, 0.13986203769822952, 0.14018603219356135, 0.14050924167594453, 0.14083166957912044, 0.14115331930446445, 0.14147419422158022, 0.14179429766885454, 0.14211363295400797, 0.14243220335462245, 0.14275001211866872, 0.14306706246501932, 0.14338335758393356, 0.14369890063755142, 0.14401369476035825, 0.14432774305964935, 0.1446410486159883, 0.14495361448363492, 0.14526544369097616, 0.145576539240955, 0.1458869041114655, 0.1461965412557649, 0.1465054536028654, 0.14681364405789757, 0.1471211155025097, 0.14742787079521238, 0.14773391277174697, 0.14803924424542375, 0.14834386800746924, 0.14864778682736143, 0.14895100345314555, 0.14925352061176517, 0.1495553410093597, 0.14985646733158683, 0.15015690224389747, 0.1504566483918507, 0.15075570840138702, 0.1510540848791012, 0.15135178041253466, 0.15164879757042077, 0.15194513890296704, 0.1522408069420971, 0.152535804201706, 0.1528301331779173, 0.15312379634929302, 0.15341679617710935, 0.153709135105561, 0.15400081556198664, 0.15429183995711518, 0.15458221068524886, 0.15487193012450562, 0.15516100063700916, 0.15544942456910307, 0.155737204251549, 0.15602434199971915, 0.15631084011379306, 0.15659670087895192, 0.1568819265655454, 0.15716651942929327, 0.15745048171145895, 0.15773381563901698, 0.15801652342482828, 0.158298607267811, 0.15858006935310545, 0.15886091185223242, 0.15914113692325715, 0.15942074671093936, 0.1596997433468935, 0.15997812894973318, 0.16025590562522896, 0.16053307546643295, 0.1608096405538469, 0.16108560295553848, 0.1613609647273094, 0.1616357279127844, 0.16190989454359506, 0.1621834666394726, 0.16245644620838615, 0.16272883524668652, 0.16300063573920262, 0.16327184965937508, 0.16354247896938315, 0.16381252562025075, 0.16408199155196954, 0.16435087869360468, 0.16461918896341016, 0.16488692426894994, 0.1651540865071836, 0.16542067756459122, 0.16568669931727154, 0.16595215363103885, 0.16621704236153606, 0.16648136735432428, 0.16674513044498585, 0.1670083334592192, 0.16727097821293643, 0.16753306651235103, 0.16779460015407108, 0.16805558092519507, 0.16831601060340187, 0.16857589095702147, 0.16883522374514282, 0.1690940107176952, 0.16935225361551687, 0.16960995417044947, 0.1698671141054256, 0.17012373513452975, 0.1703798189630945, 0.17063536728777778, 0.1708903817966178, 0.17114486416914015, 0.17139881607640564, 0.1716522391811066, 0.17190513513761616, 0.17215750559207868, 0.17240935218246373, 0.17266067653864678, 0.17291148028248424, 0.1731617650278517, 0.1734115323807501, 0.1736607839393302, 0.17390952129399717, 0.17415774602744144, 0.17440545971471627, 0.17465266392330847, 0.17489936021317662, 0.17514555013683625, 0.1753912352393953, 0.17563641705863148, 0.17588109712505187, 0.1761252769619288, 0.17636895808537434, 0.1766121420043986, 0.17685483022094525, 0.17709702422997417, 0.17733872551948332, 0.17757993557059068, 0.17782065585756524, 0.17806088784789834, 0.17830063300232799, 0.1785398927749149, 0.17877866861309094, 0.17901696195767836, 0.1792547742429774, 0.17949210689679365, 0.17972896134048263, 0.17996533898900688, 0.18020124125097808, 0.18043666952870502, 0.18067162521823332, 0.1809061097093936, 0.18114012438584903, 0.18137367062512924, 0.1816067497986874, 0.18183936327192948, 0.1820715124042704, 0.18230319854915525, 0.18253442305412457, 0.1827651872608381, 0.18299549250511887, 0.18322534011699862, 0.18345473142075563, 0.18368366773494382, 0.1839121503724476, 0.18414018064050325, 0.1843677598407549, 0.1845948892692678, 0.18482157021660087, 0.18504780396779208, 0.18527359180245545, 0.18549893499476444, 0.1857238348135139, 0.18594829252216102, 0.1861723093788305, 0.18639588663638254, 0.1866190255424203, 0.1868417273393472, 0.18706399326437095, 0.18728582454957438, 0.18750722242190795, 0.1877281881032528, 0.18794872281043298, 0.18816882775526367, 0.1883885041445727, 0.1886077531802244, 0.18882657605916797, 0.18904497397345874, 0.18926294811027833, 0.18948049965198552, 0.1896976297761317, 0.18991433965549218, 0.1901306304580968, 0.19034650334725547, 0.19056195948159707, 0.19077700001508208, 0.19099162609704196, 0.19120583887220152, 0.1914196394807122, 0.19163302905817042, 0.19184600873564694, 0.19205857963972103, 0.1922707428925052, 0.19248249961165667, 0.19269385091042307, 0.19290479789766066, 0.1931153416778472, 0.19332548335113162, 0.19353522401334033, 0.19374456475600482, 0.1939535066663973, 0.19416205082754406, 0.19437019831824726, 0.19457795021312338, 0.1947853075826086, 0.19499227149299472, 0.19519884300645823, 0.1954050231810655, 0.19561081307080586, 0.1958162137256138, 0.19602122619139206, 0.1962258515100356, 0.19643009071944798, 0.19663394485357027, 0.1968374149423914, 0.1970405020119912, 0.19724320708453558, 0.19744553117832273, 0.19764747530777477, 0.19784904048350424, 0.1980502277122754, 0.1982510379970776, 0.1984514723371147, 0.19865153172784406, 0.1988512171609807, 0.199050529624525, 0.19924947010278468, 0.19944803957638785, 0.19964623902231407, 0.19984406941389507, 0.200041531720852, 0.20023862690930652, 0.20043535594180917, 0.20063171977732877, 0.200827719371306, 0.2010233556756615, 0.2012186296387994, 0.20141354220564545, 0.20160809431764773, 0.2018022869128164, 0.20199612092571154, 0.20218959728749406, 0.2023827169259136, 0.2025754807653399, 0.20276788972679938, 0.20295994472794002, 0.20315164668310465, 0.2033429965033109, 0.20353399509629175, 0.20372464336649182, 0.20391494221509673, 0.20410489254004527, 0.2042944952360509, 0.20448375119460754, 0.20467266130401043, 0.2048612264493877, 0.20504944751268087, 0.2052373253726936, 0.20542486090509712, 0.20561205498243937, 0.20579890847416668, 0.2059854222466331, 0.20617159716312425, 0.20635743408387267, 0.20654293386605377, 0.20672809736382763, 0.2069129254283395, 0.20709741890772962, 0.20728157864716076, 0.20746540548882414, 0.207648900271956, 0.2078320638328491, 0.20801489700487344, 0.20819740061848893, 0.20837957550124564, 0.208561422477821, 0.20874294237001814, 0.20892413599678067, 0.20910500417420716, 0.20928554771557611, 0.209465767431336, 0.209645664129142, 0.20982523861385602, 0.21000449168756044, 0.21018342414958152, 0.21036203679648635, 0.21054033042211423, 0.21071830581756815, 0.21089596377124445, 0.2110733050688445, 0.21125033049338035, 0.21142704082518196, 0.21160343684193147, 0.21177951931864297, 0.21195528902771174, 0.21213074673890028, 0.21230589321935905, 0.2124807292336303, 0.21265525554368492, 0.21282947290890064, 0.2130033820860921, 0.21317698382953087, 0.21335027889093683, 0.21352326801950064, 0.21369595196190358, 0.21386833146230722, 0.21404040726238394, 0.21421218010132212, 0.21438365071583462, 0.21455481984017974, 0.21472568820614696, 0.21489625654311054, 0.21506652557799694, 0.2152364960353194, 0.21540616863718715, 0.2155755441033117, 0.21574462315102227, 0.21591340649526303, 0.21608189484863044, 0.21625008892134692, 0.2164179894213098, 0.2165855970540715, 0.2167529125228688, 0.21691993652862196, 0.21708666976995136, 0.2172531129431834, 0.21741926674236162, 0.217585131859265, 0.21775070898340432, 0.21791599880204096, 0.21808100200018782, 0.21824571926063843, 0.21841015126395, 0.2185742986884755, 0.21873816221036263, 0.21890174250356637, 0.2190650402398543, 0.2192280560888212, 0.21939079071789488, 0.21955324479235963, 0.21971541897533367, 0.21987731392781062, 0.22003893030865235, 0.22020026877460255, 0.22036132998029215, 0.22052211457826254, 0.22068262321894097, 0.22084285655069566, 0.2210028152198111, 0.22116249987050068, 0.22132191114493016, 0.2214810496832158, 0.2216399161234318, 0.22179851110162477, 0.22195683525182097, 0.22211488920603598, 0.22227267359426492, 0.22243018904452583, 0.2225874361828431, 0.22274441563325845, 0.2229011280178449, 0.22305757395671003, 0.223213754068016, 0.22336966896796373, 0.22352531927083327, 0.2236807055889524, 0.22383582853274964, 0.22399068871073255, 0.22414528672949308, 0.22429962319373298, 0.22445369870626425, 0.22460751386801153, 0.22476106927802983, 0.22491436553350416, 0.22506740322976274, 0.22522018296028096, 0.22537270531669124, 0.2255249708887862, 0.2256769802645306, 0.22582873403006784, 0.22598023276973708, 0.22613147706605596, 0.22628246749975728, 0.2264332046497656, 0.22658368909323603, 0.22673392140553847, 0.22688390216027504, 0.22703363192928985, 0.22718311128266572, 0.22733234078873424, 0.22748132101409482, 0.2276300525236013, 0.22777853588039557, 0.22792677164588204, 0.2280747603797696, 0.22822250264003252, 0.22836999898298438, 0.22851724996321518, 0.22866425613364014, 0.22881101804549117, 0.22895753624834045, 0.22910381129007493, 0.22924984371692708, 0.22939563407349836, 0.22954118290271208, 0.22968649074587633, 0.22983155814264952, 0.22997638563107545, 0.23012097374757748, 0.23026532302695335, 0.23040943400240968, 0.23055330720553752, 0.23069694316634645, 0.23084034241324733, 0.23098350547307234, 0.23112643287107532, 0.23126912513095824, 0.2314115827748308, 0.2315538063232652, 0.2316957962952759, 0.23183755320833652, 0.23197907757837466, 0.23212036991979168, 0.2322614307454531, 0.23240226056671023, 0.23254285989340495, 0.2326832292338577, 0.23282336909488774, 0.2329632799818225, 0.23310296239849387, 0.2332424168472456, 0.23338164382894735, 0.23352064384298735, 0.23365941738728996, 0.23379796495830843, 0.23393628705105293, 0.23407438415906992, 0.23421225677445226, 0.23434990538787653, 0.2344873304885646, 0.2346245325643054, 0.2347615121014798, 0.23489826958503618, 0.23503480549851488, 0.2351711203240527, 0.23530721454236855, 0.23544308863279595, 0.2355787430732807, 0.2357141783403703, 0.2358493949092377, 0.23598439325367226, 0.2361191738461008, 0.2362537371575715, 0.2363880836577938, 0.23652221381509927, 0.23665612809647726, 0.2367898269675744, 0.23692331089269714, 0.23705658033481242, 0.23718963575555507, 0.23732247761524036, 0.23745510637286085, 0.23758752248608642, 0.23771972641129535, 0.2378517186035422, 0.23798349951658793, 0.23811506960288673, 0.23824642931362588, 0.2383775790986857, 0.23850851940666995, 0.2386392506849072, 0.23876977337945005, 0.23890008793509784, 0.23903019479536675, 0.23916009440252387, 0.23928978719759475, 0.23941927362033538, 0.23954855410927367, 0.23967762910168774, 0.23980649903363108, 0.23993516433991646, 0.24006362545413565, 0.24019188280865897, 0.24031993683464342, 0.24044778796202135, 0.2405754366195353, 0.24070288323471303, 0.24083012823387692, 0.2409571720421728, 0.24108401508353103, 0.24121065778072798, 0.24133710055532762, 0.24146334382773707, 0.2415893880171754, 0.24171523354170552, 0.24184088081822291, 0.241966330262451, 0.24209158228897062, 0.24221663731120568, 0.24234149574142969, 0.2424661579907765, 0.24259062446923363, 0.24271489558566528, 0.242838971747794, 0.24296285336221402, 0.24308654083439932, 0.24321003456871093, 0.24333333496838055, 0.24345644243554634, 0.2435793573712232, 0.24370208017532796, 0.24382461124668073, 0.2439469509830002, 0.24406909978091992, 0.24419105803598365, 0.24431282614264976, 0.2444344044942958, 0.24455579348322284, 0.2446769935006666, 0.24479800493679088, 0.24491882818068447, 0.2450394636203875, 0.24515991164287892, 0.24528017263408194, 0.24540024697888027, 0.24552013506109188, 0.24563983726350877, 0.24575935396788098, 0.2458786855549168, 0.245997832404302, 0.2461167948946866, 0.24623557340370217, 0.24635416830796117, 0.24647257998304703, 0.24659080880354387, 0.24670885514301927, 0.24682671937402784, 0.24694440186814048, 0.24706190299590924, 0.24717922312689505, 0.2472963626296746, 0.24741332187182466, 0.24753010121994531, 0.24764670103964553, 0.24776312169556156, 0.24787936355135898, 0.24799542696971988, 0.24811131231236694, 0.24822701994004465, 0.24834255021255255, 0.24845790348872257, 0.24857308012643248, 0.2486880804826085, 0.24880290491322019, 0.2489175537733104, 0.249032027416954, 0.24914632619731117, 0.2492604504665933, 0.24937440057607552, 0.24948817687611533, 0.24960177971613987, 0.24971520944464895, 0.24982846640922227, 0.24994155095653062, 0.25005446343231974, 0.2501672041814328, 0.250279773547806, 0.2503921718744638, 0.2505043995035377, 0.25061645677626426, 0.2507283440329578, 0.25084006161307587, 0.2509516098551722, 0.25106298909690217, 0.2511741996750593, 0.25128524192554585, 0.2513961161833873, 0.25150682278272857, 0.25161736205686286, 0.25172773433818774, 0.2518379399582603, 0.2519479792477562, 0.2520578525365049, 0.25216756015347724, 0.25227710242677753, 0.2523864796836754, 0.25249569225058316, 0.252604740453067, 0.2527136246158581, 0.2528223450628358, 0.25293090211705077, 0.2530392961007224, 0.25314752733523416, 0.2532555961411357, 0.25336350283816117, 0.2534712477452144, 0.25357883118038427, 0.2536862534609368, 0.25379351490332047, 0.253900615823183, 0.2540075565353445, 0.25411433735384165, 0.25422095859189, 0.25432742056190344, 0.25443372357550276, 0.2545398679435142, 0.25464585397596634, 0.2547516819820939, 0.2548573522703498, 0.2549628651483897, 0.25506822092310155, 0.25517341990058295, 0.2552784623861503, 0.2553833486843583, 0.2554880790989691, 0.255592653932985, 0.25569707348865045, 0.25580133806742184, 0.25590544797000475, 0.25600940349634743, 0.2561132049456302, 0.2562168526162895, 0.2563203468059994, 0.25642368781168556, 0.25652687592952556, 0.25662991145495034, 0.25673279468264637, 0.25683552590656733, 0.2569381054199109, 0.25704053351515993, 0.2571428104840475, 0.25724493661757364, 0.2573469122060256, 0.2574487375389506, 0.25755041290516767, 0.257651938592786, 0.25775331488919095, 0.2578545420810459, 0.2579556204542997, 0.2580565502941888, 0.2581573318852417, 0.2582579655112753, 0.2583584514554021, 0.2584587900000304, 0.25855898142687284, 0.2586590260169253, 0.25875892405050444, 0.25885867580721916, 0.25895828156599604, 0.25905774160506795, 0.25915705620197066, 0.259256225633566, 0.2593552501760277, 0.25945413010484214, 0.25955286569481695, 0.2596514572200956, 0.25974990495412903, 0.25984820916970186, 0.2599463701389251, 0.2600443881332514, 0.26014226342345503, 0.26023999627964456, 0.26033758697127407, 0.26043503576712673, 0.2605323429353388, 0.26062950874337765, 0.2607265334580777, 0.2608234173455864, 0.2609201606714306, 0.2610167637004767, 0.2611132266969555, 0.2612095499244291, 0.2613057336458406, 0.26140177812348836, 0.2614976836190245, 0.26159345039346543, 0.2616890787072121, 0.26178456882000484, 0.261879920990969, 0.2619751354786055, 0.2620702125407799, 0.2621651524347318, 0.2622599554170896, 0.26235462174385366, 0.2624491516703993, 0.26254354545149644, 0.26263780334129827, 0.26273192559333, 0.2628259124605359, 0.26291976419522156, 0.2630134810490971, 0.26310706327326905, 0.26320051111823517, 0.2632938248338983, 0.26338700466955045, 0.2634800508738958, 0.2635729636950418, 0.26366574338049215, 0.263758390177174, 0.2638509043314003, 0.2639432860889169, 0.26403553569487287, 0.2641276533938311, 0.26421963942977666, 0.2643114940461052, 0.26440321748563517, 0.26449480999060987, 0.2645862718026987, 0.26467760316298283, 0.2647688043119763, 0.2648598754896359, 0.26495081693532774, 0.26504162888786253, 0.26513231158548406, 0.2652228652658687, 0.26531329016613375, 0.26540358652282214, 0.26549375457194346, 0.26558379454891856, 0.26567370668863777, 0.26576349122542503, 0.26585314839305624, 0.26594267842475244, 0.26603208155318403, 0.2661213580104819, 0.2662105080282257, 0.2662995318374493, 0.2663884296686434, 0.2664772017517617, 0.26656584831621627, 0.26665436959088085, 0.26674276580409806, 0.26683103718366175, 0.2669191839568554, 0.2670072063503996, 0.26709510459052427, 0.2671828789028996, 0.2672705295126756, 0.2673580566444877, 0.2674454605224333, 0.2675327413701102, 0.2676198994105652, 0.2677069348663536, 0.2677938479594904, 0.26788063891149333, 0.2679673079433642, 0.2680538552755689, 0.26814028112810284, 0.2682265857203959, 0.2683127692714327, 0.26839883199964304, 0.26848477412297095, 0.26857059585885773, 0.26865629742424, 0.2687418790355477, 0.2688273409087115, 0.268912683259174, 0.2689979063018783, 0.2690830102512693, 0.26916799532129276, 0.2692528617254133, 0.26933760967659265, 0.2694222393873255, 0.2695067510695941, 0.26959114493490055, 0.2696754211942704, 0.26975958005824435, 0.2698436217368704, 0.2699275464397238, 0.2700113543758995, 0.2700950457540201, 0.27017862078221555, 0.2702620796681616, 0.27034542261904215, 0.2704286498415774, 0.27051176154201584, 0.27059475792613535, 0.27067763919924415, 0.2707604055661903, 0.2708430572313356, 0.27092559439861424, 0.2710080172714572, 0.2710903260528635, 0.271172520945353, 0.27125460215100217, 0.2713365698714162, 0.27141842430775237, 0.2715001656607132, 0.2715817941305383, 0.27166330991702636, 0.2717447132195146, 0.27182600423690245, 0.27190718316762524, 0.2719882502096868, 0.27206920556063724, 0.27215004941757875, 0.2722307819771731, 0.27231140343564925, 0.2723919139887768, 0.2724723138319024, 0.27255260315992375, 0.27263278216730474, 0.2727128510480778, 0.2727928099958359, 0.27287265920373205, 0.2729523988644964, 0.27303202917043445, 0.2731115503134067, 0.27319096248485186, 0.2732702658757841, 0.2733494606767845]
	EnergyErr : [0, 0.004913264234794057, 0.004593126209730949, 0.0044356076810169315, 0.004331839387402139, 0.004253607893713546, 0.004190202630306239, 0.004136524813557612, 0.004089755505782843, 0.004048164694997222, 0.004010608337407175, 0.003976287416688502, 0.0039446204831230045, 0.003915170700840878, 0.0038876013980884668, 0.003861647598502924, 0.0038370970395365973, 0.0038137770935149995, 0.0037915455063181106, 0.0037702836863230155, 0.003749891744112348, 0.003730284762453851, 0.003711389948428616, 0.003693144429385108, 0.0036754935262105375, 0.0036583893854831248, 0.0036417898849018873, 0.00362565774923136, 0.0036099598301391573, 0.003594666514881364, 0.003579751237204516, 0.003565190070019397, 0.003550961384006023, 0.0035370455597673297, 0.003523424743772675, 0.0035100826403429365, 0.003497004333477814, 0.003484176133535183, 0.0034715854447161035, 0.00345922065005764, 0.00344707101122876, 0.003435126580898713, 0.003423378125830363, 0.0034118170591590003, 0.00340043538056895, 0.003389225623286214, 0.003378180806974022, 0.0033672943957573018, 0.00335656026071839, 0.003345972646303017, 0.0033355261401544515, 0.003325215645963399, 0.003315036358976819, 0.003304983743858077, 0.00329505351463015, 0.003285241616470716, 0.0032755442091557613, 0.0032659576519743693, 0.003256478489959786, 0.0032471034413000706, 0.0032378293858080654, 0.0032286533543449255, 0.0032195725191027868, 0.003210584184663801, 0.003201685779761613, 0.0031928748496795737, 0.003184149049226033, 0.00317550613623623, 0.0031669439655518036, 0.0031584604834374703, 0.003150053722395715, 0.003141721796346971, 0.003133462896143043, 0.003125275285387812, 0.0031171572965384645, 0.0031091073272660635, 0.003101123837054443, 0.0030932053440182747, 0.0030853504219244313, 0.00307755769740003, 0.0030698258473142587, 0.00306215359632007, 0.003054539714545134, 0.00304698301542015, 0.0030394823536358637, 0.00303203662321852, 0.003024644755716905, 0.003017305718491808, 0.0030100185131025897, 0.0030027821737826726, 0.0029955957659992894, 0.0029884583850917847, 0.0029813691549825465, 0.002974327226957277, 0.002967331778508859, 0.0029603820122417867, 0.002953477154833138, 0.0029466164560462806, 0.002939799187794723, 0.002933024643252527, 0.002926292136008993, 0.0029196009992646303, 0.002912950585066409, 0.002906340263579547, 0.0028997694223940437, 0.0028932374658642806, 0.002886743814479039, 0.0028802879042611677, 0.002873869186194515, 0.0028674871256770414, 0.0028611412019990514, 0.00285483090784373, 0.002848555748811201, 0.0028423152429624173, 0.0028361089203834218, 0.0028299363227686633, 0.002823797003021611, 0.002817690524872898, 0.0028116164625144003, 0.0028055744002484593, 0.002799563932152026, 0.0027935846617543887, 0.0027876362017281654, 0.0027817181735928283, 0.0027758302074303042, 0.0027699719416116072, 0.0027641430225346583, 0.0027583431043723262, 0.0027525718488301738, 0.0027468289249138753, 0.0027411140087052325, 0.002735426783147187, 0.0027297669378364745, 0.00272413416882473, 0.002718528178426366, 0.002712948675034118, 0.002707395372941072, 0.0027018679921694978, 0.0026963662583054074, 0.002690889902339936, 0.0026854386605154887, 0.002680012274177956, 0.0026746104896339293, 0.0026692330580132253, 0.0026638797351357566, 0.0026585502813833567, 0.0026532444615759393, 0.0026479620448519392, 0.0026427028045528595, 0.0026374665181112295, 0.002632252966943354, 0.0026270619363445574, 0.002621893215388561, 0.0026167465968300095, 0.002611621877010142, 0.002606518855765432, 0.0026014373363395533, 0.002596377125297811, 0.0025913380324443036, 0.0025863198707420606, 0.002581322456235352, 0.002576345607974542, 0.002571389147943413, 0.002566452900988441, 0.002561536694750582, 0.0025566403595990595, 0.0025517637285667905, 0.0025469066372884926, 0.0025420689239398536, 0.00253725042917913, 0.0025324509960902037, 0.002527670470127306, 0.002522908699061417, 0.0025181655329282954, 0.0025134408239779545, 0.0025087344266254753, 0.002504046197403478, 0.0024993759949156398, 0.0024947236797919926, 0.002490089114644795, 0.0024854721640264242, 0.0024808726943878114, 0.002476290574038274, 0.0024717256731065064, 0.0024671778635026714, 0.002462647018881125, 0.002458133014604838, 0.002453635727710027, 0.0024491550368724428, 0.0024446908223738142, 0.002440242966070002, 0.0024358113513590963, 0.0024313958631512612, 0.002426996387838508, 0.002422612813266072, 0.0024182450287036873, 0.002413892924818307, 0.002409556393647153, 0.0024052353285714664, 0.0024009296242910104, 0.002396639176799182, 0.002392363883358827, 0.002388103642478292, 0.002383858353888644, 0.002379627918521087, 0.0023754122384846764, 0.0023712112170452644, 0.0023670247586044693, 0.002362852768679028, 0.0023586951538811856, 0.002354551821898973, 0.002350422681477238, 0.0023463076423992663, 0.0023422066154683693, 0.00233811951249055, 0.002334046246256801, 0.002329986730526361, 0.002325940880010327, 0.0023219086103553645, 0.0023178898381280093, 0.0023138844807990733, 0.0023098924567289255, 0.00230591368515236, 0.0023019480861644795, 0.0022979955807063764, 0.00229405609055149, 0.0022901295382921575, 0.0022862158473261947, 0.0022823149418442377, 0.0022784267468170635, 0.002274551187983047, 0.002270688191836291, 0.002266837685614623, 0.002262999597288148, 0.002259173855547789, 0.002255360389794141, 0.0022515591301267776, 0.0022477700073334126, 0.002243992952879527, 0.0022402278988981022, 0.0022364747781796735, 0.0022327335241625495, 0.002229004070923082, 0.002225286353166148, 0.0022215803062163295, 0.002217885866008411, 0.002214202969078753, 0.0022105315525565174, 0.002206871554155076, 0.0022032229121638405, 0.0021995855654399136, 0.002195959453400076, 0.0021923445160128303, 0.0021887406937908887, 0.002185147927783255, 0.002181566159568105, 0.0021779953312453504, 0.0021744353854292937, 0.0021708862652419225, 0.002167347914305733, 0.0021638202767371734, 0.002160303297139798, 0.002156796920597832, 0.0021533010926698083, 0.0021498157593821767, 0.002146340867223167, 0.0021428763631368523, 0.002139422194516837, 0.0021359783092008704, 0.002132544655464607, 0.002129121182016448, 0.0021257078379916406, 0.0021223045729469752, 0.002118911336855393, 0.0021155280801007006, 0.0021121547534724908, 0.0021087913081609924, 0.0021054376957520193, 0.0021020938682222395, 0.0020987597779341307, 0.0020954353776313577, 0.002092120620434167, 0.0020888154598347145, 0.0020855198496924038, 0.0020822337442298372, 0.002078957098028117, 0.0020756898660226953, 0.002072432003499151, 0.0020691834660890077, 0.0020659442097656377, 0.0020627141908403667, 0.0020594933659582736, 0.0020562816920947093, 0.002053079126550916, 0.0020498856269508207, 0.002046701151237023, 0.0020435256576671326, 0.002040359104810334, 0.002037201451543672, 0.002034052657048859, 0.002030912680808525, 0.002027781482603039, 0.00202465902250723, 0.0020215452608868456, 0.002018440158395724, 0.0020153436759724136, 0.002012255774836919, 0.002009176416487888, 0.0020061055626995924, 0.0020030431755185675, 0.001999989217261137, 0.0019969436505103454, 0.0019939064381129354, 0.001990877543176832, 0.0019878569290681853, 0.0019848445594087055, 0.0019818403980729495, 0.00197884440918574, 0.001975856557119447, 0.0019728768064915347, 0.0019699051221619447, 0.0019669414692306784, 0.001963985813035211, 0.0019610381191481766, 0.001958098353374933, 0.0019551664817512252, 0.0019522424705407523, 0.0019493262862330695, 0.001946417895541143, 0.0019435172653992593, 0.0019406243629606905, 0.0019377391555956385, 0.0019348616108890713, 0.001931991696638537, 0.001929129380852187, 0.0019262746317466326, 0.001923427417745017, 0.0019205877074748986, 0.0019177554697663959, 0.001914930673650185, 0.0019121132883555222, 0.0019093032833084678, 0.0019065006281300196, 0.0019037052926340534, 0.0019009172468258354, 0.0018981364608999188, 0.0018953629052385415, 0.001892596550409945, 0.0018898373671663842, 0.0018870853264426305, 0.0018843403993542966, 0.0018816025571959973, 0.0018788717714399799, 0.001876148013734266, 0.0018734312559011315, 0.0018707214699355576, 0.0018680186280035926, 0.0018653227024410322, 0.0018626336657515024, 0.0018599514906054062, 0.0018572761498380369, 0.001854607616448466, 0.0018519458635978627, 0.0018492908646081533, 0.0018466425929605076, 0.0018440010222941265, 0.0018413661264047912, 0.0018387378792433457, 0.0018361162549145865, 0.0018335012276758922, 0.0018308927719356497, 0.0018282908622523192, 0.0018256954733329696, 0.0018231065800320084, 0.0018205241573499738, 0.0018179481804322887, 0.001815378624567981, 0.0018128154651885578, 0.0018102586778668281, 0.001807708238315674, 0.0018051641223867524, 0.0018026263060696044, 0.0018000947654903635, 0.0017975694769106839, 0.0017950504167264882, 0.0017925375614670296, 0.0017900308877937987, 0.0017875303724993173, 0.0017850359925061887, 0.0017825477248660133, 0.0017800655467583326, 0.0017775894354896057, 0.0017751193684922186, 0.0017726553233234049, 0.0017701972776643631, 0.0017677452093192063, 0.0017652990962138857, 0.0017628589163954963, 0.0017604246480311218, 0.0017579962694068243, 0.001755573758926943, 0.0017531570951129672, 0.0017507462566027665, 0.0017483412221496195, 0.0017459419706213346, 0.0017435484809993275, 0.001741160732377833, 0.0017387787039629453, 0.0017364023750718965, 0.001734031725131995, 0.0017316667336800587, 0.0017293073803612952, 0.001726953644928721, 0.001724605507242273, 0.001722262947268023, 0.001719925945077151, 0.0017175944808456019, 0.001715268534852915, 0.001712948087481675, 0.0017106331192166078, 0.0017083236106439825, 0.0017060195424507321, 0.0017037208954237448, 0.0017014276504490474, 0.0016991397885114516, 0.0016968572906933055, 0.0016945801381740833, 0.0016923083122297462, 0.001690041794231776, 0.0016877805656468027, 0.001685524608035701, 0.0016832739030528863, 0.0016810284324458675, 0.0016787881780544061, 0.0016765531218099086, 0.0016743232457346751, 0.0016720985319415747, 0.001669878962632956, 0.001667664520100354, 0.0016654551867237154, 0.0016632509449709216, 0.001661051777396921, 0.0016588576666433724, 0.0016566685954379214, 0.0016544845465935754, 0.0016523055030082708, 0.0016501314476640534, 0.00164796236362674, 0.001645798234045153, 0.0016436390421505792, 0.0016414847712564204, 0.0016393354047573303, 0.0016371909261288422, 0.0016350513189267325, 0.0016329165667866654, 0.0016307866534233382, 0.0016286615626301974, 0.0016265412782788566, 0.0016244257843184729, 0.0016223150647753733, 0.0016202091037525214, 0.0016181078854288625, 0.001616011394058889, 0.0016139196139723136, 0.0016118325295732486, 0.001609750125340091, 0.0016076723858246035, 0.0016055992956519084, 0.0016035308395195662, 0.0016014670021973672, 0.0015994077685268862, 0.0015973531234207456, 0.0015953030518624906, 0.0015932575389058976, 0.0015912165696745579, 0.0015891801293615952, 0.001587148203228916, 0.0015851207766070722, 0.001583097834894643, 0.0015810793635578906, 0.0015790653481302286, 0.0015770557742118309, 0.0015750506274692982, 0.0015730498936351767, 0.0015710535585074436, 0.001569061607949261, 0.0015670740278884293, 0.0015650908043171265, 0.0015631119232914139, 0.001561137370930697, 0.0015591671334177206, 0.0015572011969976717, 0.001555239547978175, 0.0015532821727287985, 0.0015513290576807384, 0.001549380189326115, 0.001547435554217999, 0.001545495138969846, 0.0015435589302552134, 0.0015416269148071846, 0.0015396990794182925, 0.0015377754109399957, 0.0015358558962822349, 0.0015339405224132974, 0.0015320292763593773, 0.0015301221452040871, 0.0015282191160882876, 0.0015263201762097305, 0.001524425312822479, 0.0015225345132369947, 0.001520647764819463, 0.0015187650549914754, 0.001516886371229877, 0.0015150117010663687, 0.0015131410320870667, 0.0015112743519323036, 0.0015094116482963083, 0.0015075529089267773, 0.0015056981216247291, 0.0015038472742440027, 0.0015020003546911244, 0.001500157350924905, 0.0014983182509560142, 0.0014964830428469658, 0.001494651714711549, 0.0014928242547147458, 0.0014910006510722477, 0.0014891808920502328, 0.00148736496596509, 0.0014855528611831875, 0.0014837445661204404, 0.0014819400692420493, 0.0014801393590625038, 0.0014783424241447875, 0.0014765492531005652, 0.0014747598345895604, 0.0014729741573195926, 0.0014711922100460418, 0.0014694139815718433, 0.001467639460746852, 0.0014658686364678966, 0.0014641014976784225, 0.001462338033368132, 0.0014605782325729018, 0.0014588220843743452, 0.0014570695778996423, 0.0014553207023213287, 0.0014535754468569168, 0.0014518338007687155, 0.0014500957533637412, 0.0014483612939931306, 0.001446630412052027, 0.0014449030969796528, 0.0014431793382585047, 0.0014414591254145934, 0.0014397424480168959, 0.0014380292956773955, 0.001436319658050504, 0.0014346135248331276, 0.0014329108857643652, 0.001431211730625009, 0.0014295160492378113, 0.0014278238314668749, 0.0014261350672174625, 0.0014244497464359748, 0.0014227678591094742, 0.0014210893952657372, 0.001419414344972715, 0.0014177426983387018, 0.0014160744455117016, 0.0014144095766794999, 0.0014127480820693955, 0.0014110899519479754, 0.0014094351766208155, 0.0014077837464323744, 0.001406135651765772, 0.0014044908830424965, 0.001402849430722503, 0.0014012112853034823, 0.0013995764373211073, 0.001397944877348733, 0.0013963165959969314, 0.0013946915839138506, 0.0013930698317843116, 0.0013914513303301802, 0.001389836070310024, 0.0013882240425186353, 0.0013866152377874051, 0.0013850096469834468, 0.0013834072610099796, 0.001381808070805871, 0.00138021206734548, 0.001378619241638519, 0.0013770295847298952, 0.001375443087699363, 0.0013738597416615152, 0.0013722795377655724, 0.0013707024671951844, 0.0013691285211682093, 0.0013675576909365165, 0.0013659899677860266, 0.00136442534303624, 0.0013628638080402634, 0.0013613053541845748, 0.0013597499728889447, 0.0013581976556059636, 0.00135664839382131, 0.0013551021790531824, 0.0013535590028525626, 0.0013520188568024517, 0.0013504817325183961, 0.0013489476216477384, 0.0013474165158698205, 0.001345888406895701, 0.0013443632864680172, 0.001342841146360694, 0.0013413219783790444, 0.0013398057743593274, 0.0013382925261688162, 0.0013367822257056262, 0.0013352748648983116, 0.001333770435706042, 0.001332268930118308, 0.001330770340154703, 0.0013292746578648371, 0.001327781875328172, 0.001326291984654003, 0.0013248049779810826, 0.0013233208474776315, 0.001321839585341132, 0.0013203611837982552, 0.0013188856351046023, 0.0013174129315447175, 0.0013159430654317468, 0.001314476029107466, 0.00131301181494206, 0.001311550415333997, 0.0013100918227099245, 0.001308636029524506, 0.0013071830282603085, 0.0013057328114275165, 0.0013042853715640485, 0.0013028407012352328, 0.0013013987930338964, 0.001299959639579772, 0.0012985232335199486, 0.0012970895675283056, 0.0012956586343056914, 0.001294230426579418, 0.0012928049371035474, 0.0012913821586585266, 0.001289962084051049, 0.0012885447061140498, 0.0012871300177064702, 0.0012857180117133327, 0.0012843086810452185, 0.0012829020186385404, 0.001281498017455285, 0.0012800966704828694, 0.0012786979707339885, 0.001277301911246521, 0.0012759084850835578, 0.0012745176853329512, 0.0012731295051075448, 0.0012717439375448942, 0.0012703609758071015, 0.001268980613080872, 0.001267602842577135, 0.001266227657531205, 0.0012648550512025366, 0.001263485016874573, 0.0012621175478547278, 0.0012607526374742435, 0.0012593902790880005, 0.001258030466074514, 0.0012566731918357526, 0.0012553184497971742, 0.0012539662334073022, 0.0012526165361380081, 0.0012512693514840877, 0.0012499246729633753, 0.0012485824941164969, 0.0012472428085067888, 0.001245905609720235, 0.0012445708913654198, 0.0012432386470732045, 0.0012419088704968603, 0.0012405815553118607, 0.0012392566952157643, 0.001237934283928216, 0.0012366143151906995, 0.0012352967827665784, 0.0012339816804408904, 0.0012326690020201757, 0.0012313587413327397, 0.0012300508922280576, 0.001228745448577127, 0.001227442404272006, 0.0012261417532259892, 0.0012248434893733522, 0.0012235476066693243, 0.001222254099089996, 0.0012209629606322586, 0.001219674185313456, 0.0012183877671716513, 0.0012171037002654775, 0.0012158219786737796, 0.0012145425964956442, 0.0012132655478506024, 0.0012119908268780127, 0.0012107184277374168, 0.0012094483446082863, 0.0012081805716899255, 0.0012069151032012611, 0.0012056519333810156, 0.0012043910564874887, 0.00120313246679846, 0.0012018761586109928, 0.0012006221262416776, 0.0011993703640261239, 0.0011981208663192375, 0.0011968736274948993, 0.0011956286419460332, 0.001194385904084413, 0.001193145408340655, 0.001191907149164126, 0.0011906711210227642, 0.0011894373184031632, 0.0011882057358102822, 0.0011869763677676357, 0.001185749208816938, 0.001184524253518228, 0.0011833014964496664, 0.00118208093220742, 0.0011808625554059363, 0.0011796463606772581, 0.0011784323426714588, 0.0011772204960564217, 0.0011760108155175542, 0.0011748032957581128, 0.0011735979314985699, 0.0011723947174773367, 0.0011711936484497686, 0.0011699947191887662, 0.0011687979244844751, 0.0011676032591441108, 0.001166410717992078, 0.001165220295869746, 0.0011640319876354262, 0.001162845788164427, 0.0011616616923487103, 0.0011604796950971045, 0.0011592997913348344, 0.0011581219760041467, 0.001156946244063494, 0.0011557725904877726, 0.0011546010102684945, 0.001153431498413264, 0.001152264049945988, 0.001151098659906743, 0.0011499353233518478, 0.0011487740353534153, 0.001147614790999682, 0.0011464575853947694, 0.0011453024136586754, 0.0011441492709270153, 0.0011429981523512545, 0.0011418490530984468, 0.0011407019683512098, 0.0011395568933076782, 0.0011384138231814896, 0.0011372727532014816, 0.001136133678611957, 0.0011349965946724533, 0.0011338614966576914, 0.001132728379857369, 0.0011315972395764553, 0.0011304680711348325, 0.0011293408698672938, 0.0011282156311235214, 0.0011270923502679582, 0.0011259710226799197, 0.0011248516437532777, 0.0011237342088966534, 0.0011226187135330982, 0.0011215051531002864, 0.0011203935230502608, 0.0011192838188495721, 0.0011181760359789332, 0.0011170701699334629, 0.0011159662162224127, 0.0011148641703692824, 0.0011137640279115372, 0.001112665784400758, 0.0011115694354025267, 0.0011104749764962623, 0.0011093824032753804, 0.0011082917113469843, 0.0011072028963319965, 0.0011061159538650743, 0.0011050308795943465, 0.0011039476691817268, 0.001102866318302596, 0.0011017868226458265, 0.001100709177913626, 0.0010996333798216956, 0.00109855942409902, 0.0010974873064876717, 0.0010964170227432458, 0.0010953485686341787, 0.0010942819399422546, 0.0010932171324622452, 0.0010921541420017668, 0.001091092964381547, 0.0010900335954352304, 0.0010889760310091722, 0.0010879202669625333, 0.0010868662991673534, 0.0010858141235081781, 0.0010847637358822998, 0.001083715132199617, 0.001082668308382488, 0.0010816232603658206, 0.0010805799840968866, 0.0010795384755355045, 0.0010784987306536034, 0.0010774607454355942, 0.0010764245158781133, 0.0010753900379898247, 0.0010743573077917562, 0.0010733263213167953, 0.00107229707461018, 0.0010712695637289235, 0.0010702437847420541, 0.0010692197337304852, 0.0010681974067870657, 0.0010671768000163825, 0.0010661579095348514, 0.0010651407314705838, 0.0010641252619633945, 0.0010631114971646459, 0.0010620994332373613, 0.0010610890663561323, 0.0010600803927070031, 0.0010590734084874555, 0.0010580681099063623, 0.0010570644931840014, 0.0010560625545520202, 0.0010550622902532696, 0.0010540636965417829, 0.0010530667696828438, 0.0010520715059528754, 0.0010510779016395316, 0.0010500859530412758, 0.0010490956564676635, 0.001048107008239397, 0.0010471200046879012, 0.0010461346421556082, 0.0010451509169956883, 0.0010441688255723141, 0.00104318836426023, 0.0010422095294449233, 0.0010412323175226466, 0.0010402567249003397, 0.0010392827479953105, 0.0010383103832357155, 0.0010373396270600074, 0.0010363704759172219, 0.001035402926266832, 0.001034436974578643, 0.00103347261733302, 0.0010325098510203254, 0.001031548672141467, 0.0010305890772074908, 0.0010296310627396674, 0.0010286746252694307, 0.0010277197613383778, 0.0010267664674981252, 0.0010258147403103591, 0.0010248645763468317, 0.0010239159721891669, 0.0010229689244291077, 0.0010220234296680465, 0.0010210794845175097, 0.0010201370855985824, 0.001019196229542352, 0.0010182569129896265, 0.0010173191325907232, 0.0010163828850059127, 0.0010154481669050364, 0.0010145149749673681, 0.001013583305881974, 0.0010126531563473598, 0.001011724523071517, 0.001010797402771992, 0.001009871792175627, 0.0010089476880187566, 0.0010080250870470532, 0.0010071039860154666, 0.0010061843816882845, 0.0010052662708391667, 0.0010043496502507739, 0.0010034345167150344, 0.0010025208670330673, 0.0010016086980151402, 0.0010006980064805697, 0.0009997887892577264, 0.0009988810431839556, 0.0009979747651056505, 0.0009970699518781288, 0.0009961666003656744, 0.0009952647074414284, 0.000994364269987347, 0.0009934652848942495, 0.0009925677490618702, 0.0009916716593983991, 0.000990777012821016, 0.0009898838062555513, 0.0009889920366363764, 0.000988101700906682, 0.000987212796018126, 0.000986325318930945, 0.000985439266613874, 0.0009845546360444171, 0.00098367142420819, 0.0009827896280993939, 0.0009819092447207888, 0.0009810302710834549, 0.0009801527042066713, 0.0009792765411181506, 0.0009784017788538619, 0.0009775284144582029, 0.0009766564449835882, 0.0009757858674907656, 0.0009749166790485767, 0.0009740488767341264, 0.0009731824576325298, 0.0009723174188370047, 0.000971453757448878, 0.0009705914705774532, 0.0009697305553400883, 0.0009688710088621074, 0.0009680128282767166, 0.000967156010725119, 0.0009663005533562653, 0.0009654464533272061, 0.0009645937078026525, 0.0009637423139550848, 0.0009628922689649267, 0.0009620435700202049, 0.0009611962143166719, 0.0009603501990579072, 0.0009595055214550785, 0.0009586621787268104, 0.0009578201680996996, 0.0009569794868077043, 0.0009561401320923138, 0.0009553021012027038, 0.0009544653913954169, 0.0009536299999345489, 0.0009527959240915829, 0.0009519631611455158, 0.0009511317083826646, 0.000950301563096821, 0.0009494727225890571, 0.0009486451841677164, 0.000947818945148543, 0.0009469940028544691, 0.0009461703546157917, 0.000945347997769869, 0.0009445269296614137, 0.0009437071476422252, 0.0009428886490712089, 0.0009420714313144598, 0.0009412554917451647, 0.0009404408277435597, 0.0009396274366969997, 0.0009388153159996726, 0.0009380044630530257, 0.000937194875265266, 0.0009363865500516407, 0.0009355794848343661, 0.0009347736770425056, 0.0009339691241119544, 0.0009331658234855289, 0.0009323637726129198, 0.000931562968950528, 0.0009307634099615966, 0.0009299650931160319, 0.0009291680158906726, 0.0009283721757689217, 0.0009275775702408941, 0.0009267841968034336, 0.0009259920529598991, 0.0009252011362204615, 0.0009244114441016865, 0.0009236229741269177, 0.0009228357238259269, 0.0009220496907350488, 0.0009212648723971129, 0.0009204812663614727]


==> errors/GPExtension_Kite/iterativ_order2_errors.dat <==
Lx    Iterations   L2OnProjElem_Lx3   L2OnExtElem_Lx3   EnergyErr_Lx3   
 0    0.0000e+00   0.0000e+00         0.0000e+00        0.0000e+00      
 1    1.0000e+00   6.6910e-05         4.1194e-03        1.6372e-04      
 2    2.0000e+00   9.7969e-05         4.6610e-03        1.5824e-04      
 3    3.0000e+00   1.2044e-04         4.9690e-03        1.5542e-04      
 4    4.0000e+00   1.3903e-04         5.1908e-03        1.5348e-04      
 5    5.0000e+00   1.5531e-04         5.3682e-03        1.5200e-04      
 6    6.0000e+00   1.6998e-04         5.5185e-03        1.5079e-04      
 7    7.0000e+00   1.8346e-04         5.6506e-03        1.4977e-04      
 8    8.0000e+00   1.9601e-04         5.7695e-03        1.4889e-04      
 9    9.0000e+00   2.0779e-04         5.8784e-03        1.4811e-04      
 10    1.0000e+01   2.1893e-04         5.9793e-03        1.4741e-04      
 11    1.1000e+01   2.2953e-04         6.0737e-03        1.4678e-04      
 12    1.2000e+01   2.3966e-04         6.1628e-03        1.4620e-04      
 13    1.3000e+01   2.4937e-04         6.2473e-03        1.4566e-04      
 14    1.4000e+01   2.5871e-04         6.3278e-03        1.4517e-04      
 15    1.5000e+01   2.6773e-04         6.4050e-03        1.4471e-04      
 16    1.6000e+01   2.7645e-04         6.4791e-03        1.4427e-04      
 17    1.7000e+01   2.8490e-04         6.5505e-03        1.4387e-04      
 18    1.8000e+01   2.9311e-04         6.6195e-03        1.4348e-04      
 19    1.9000e+01   3.0110e-04         6.6863e-03        1.4312e-04      
 20    2.0000e+01   3.0888e-04         6.7511e-03        1.4277e-04      
 21    2.1000e+01   3.1646e-04         6.8141e-03        1.4244e-04      
 22    2.2000e+01   3.2387e-04         6.8754e-03        1.4212e-04      
 23    2.3000e+01   3.3111e-04         6.9352e-03        1.4182e-04      
 24    2.4000e+01   3.3820e-04         6.9935e-03        1.4153e-04      
 25    2.5000e+01   3.4515e-04         7.0504e-03        1.4125e-04      
 26    2.6000e+01   3.5195e-04         7.1061e-03        1.4099e-04      
 27    2.7000e+01   3.5863e-04         7.1607e-03        1.4073e-04      
 28    2.8000e+01   3.6519e-04         7.2141e-03        1.4048e-04      
 29    2.9000e+01   3.7164e-04         7.2665e-03        1.4024e-04      
 30    3.0000e+01   3.7797e-04         7.3179e-03        1.4000e-04      
 31    3.1000e+01   3.8420e-04         7.3683e-03        1.3978e-04      
 32    3.2000e+01   3.9033e-04         7.4179e-03        1.3956e-04      
 33    3.3000e+01   3.9637e-04         7.4667e-03        1.3935e-04      
 34    3.4000e+01   4.0232e-04         7.5146e-03        1.3914e-04      
 35    3.5000e+01   4.0819e-04         7.5618e-03        1.3894e-04      
 36    3.6000e+01   4.1397e-04         7.6082e-03        1.3874e-04      
 37    3.7000e+01   4.1968e-04         7.6539e-03        1.3855e-04      
 38    3.8000e+01   4.2531e-04         7.6990e-03        1.3837e-04      
 39    3.9000e+01   4.3086e-04         7.7434e-03        1.3818e-04      
 40    4.0000e+01   4.3635e-04         7.7872e-03        1.3801e-04      
 41    4.1000e+01   4.4177e-04         7.8305e-03        1.3783e-04      
 42    4.2000e+01   4.4713e-04         7.8731e-03        1.3766e-04      
 43    4.3000e+01   4.5242e-04         7.9152e-03        1.3750e-04      
 44    4.4000e+01   4.5766e-04         7.9568e-03        1.3734e-04      
 45    4.5000e+01   4.6284e-04         7.9978e-03        1.3718e-04      
 46    4.6000e+01   4.6796e-04         8.0384e-03        1.3702e-04      
 47    4.7000e+01   4.7303e-04         8.0785e-03        1.3687e-04      
 48    4.8000e+01   4.7804e-04         8.1181e-03        1.3672e-04      
 49    4.9000e+01   4.8301e-04         8.1573e-03        1.3658e-04      
 50    5.0000e+01   4.8792e-04         8.1960e-03        1.3643e-04      
 51    5.1000e+01   4.9279e-04         8.2343e-03        1.3629e-04      
 52    5.2000e+01   4.9761e-04         8.2723e-03        1.3615e-04      
 53    5.3000e+01   5.0239e-04         8.3098e-03        1.3602e-04      
 54    5.4000e+01   5.0712e-04         8.3469e-03        1.3588e-04      
 55    5.5000e+01   5.1181e-04         8.3837e-03        1.3575e-04      
 56    5.6000e+01   5.1646e-04         8.4201e-03        1.3562e-04      
 57    5.7000e+01   5.2107e-04         8.4561e-03        1.3550e-04      
 58    5.8000e+01   5.2564e-04         8.4918e-03        1.3537e-04      
 59    5.9000e+01   5.3017e-04         8.5272e-03        1.3525e-04      
 60    6.0000e+01   5.3467e-04         8.5622e-03        1.3513e-04      
 61    6.1000e+01   5.3912e-04         8.5970e-03        1.3501e-04      
 62    6.2000e+01   5.4355e-04         8.6314e-03        1.3489e-04      
 63    6.3000e+01   5.4794e-04         8.6655e-03        1.3478e-04      
 64    6.4000e+01   5.5229e-04         8.6993e-03        1.3467e-04      
 65    6.5000e+01   5.5661e-04         8.7328e-03        1.3455e-04      
 66    6.6000e+01   5.6090e-04         8.7660e-03        1.3444e-04      
 67    6.7000e+01   5.6516e-04         8.7990e-03        1.3433e-04      
 68    6.8000e+01   5.6938e-04         8.8317e-03        1.3423e-04      
 69    6.9000e+01   5.7358e-04         8.8641e-03        1.3412e-04      
 70    7.0000e+01   5.7775e-04         8.8963e-03        1.3402e-04      
 71    7.1000e+01   5.8189e-04         8.9282e-03        1.3391e-04      
 72    7.2000e+01   5.8600e-04         8.9599e-03        1.3381e-04      
 73    7.3000e+01   5.9008e-04         8.9913e-03        1.3371e-04      
 74    7.4000e+01   5.9413e-04         9.0225e-03        1.3361e-04      
 75    7.5000e+01   5.9816e-04         9.0534e-03        1.3352e-04      
 76    7.6000e+01   6.0216e-04         9.0841e-03        1.3342e-04      
 77    7.7000e+01   6.0614e-04         9.1146e-03        1.3332e-04      
 78    7.8000e+01   6.1009e-04         9.1449e-03        1.3323e-04      
 79    7.9000e+01   6.1402e-04         9.1750e-03        1.3314e-04      
 80    8.0000e+01   6.1792e-04         9.2048e-03        1.3304e-04      
 81    8.1000e+01   6.2180e-04         9.2345e-03        1.3295e-04      
 82    8.2000e+01   6.2565e-04         9.2639e-03        1.3286e-04      
 83    8.3000e+01   6.2949e-04         9.2931e-03        1.3277e-04      
 84    8.4000e+01   6.3330e-04         9.3222e-03        1.3269e-04      
 85    8.5000e+01   6.3708e-04         9.3510e-03        1.3260e-04      
 86    8.6000e+01   6.4085e-04         9.3796e-03        1.3251e-04      
 87    8.7000e+01   6.4459e-04         9.4081e-03        1.3243e-04      
 88    8.8000e+01   6.4831e-04         9.4364e-03        1.3235e-04      
 89    8.9000e+01   6.5202e-04         9.4645e-03        1.3226e-04      
 90    9.0000e+01   6.5570e-04         9.4924e-03        1.3218e-04      
 91    9.1000e+01   6.5936e-04         9.5201e-03        1.3210e-04      
 92    9.2000e+01   6.6300e-04         9.5477e-03        1.3202e-04      
 93    9.3000e+01   6.6662e-04         9.5751e-03        1.3194e-04      
 94    9.4000e+01   6.7023e-04         9.6023e-03        1.3186e-04      
 95    9.5000e+01   6.7381e-04         9.6294e-03        1.3178e-04      
 96    9.6000e+01   6.7738e-04         9.6563e-03        1.3170e-04      
 97    9.7000e+01   6.8092e-04         9.6831e-03        1.3163e-04      
 98    9.8000e+01   6.8445e-04         9.7096e-03        1.3155e-04      
 99    9.9000e+01   6.8796e-04         9.7361e-03        1.3148e-04      
 100    1.0000e+02   6.9146e-04         9.7624e-03        1.3140e-04      
 101    1.0100e+02   6.9493e-04         9.7885e-03        1.3133e-04      
 102    1.0200e+02   6.9839e-04         9.8145e-03        1.3126e-04      
 103    1.0300e+02   7.0183e-04         9.8403e-03        1.3118e-04      
 104    1.0400e+02   7.0526e-04         9.8660e-03        1.3111e-04      
 105    1.0500e+02   7.0867e-04         9.8915e-03        1.3104e-04      
 106    1.0600e+02   7.1206e-04         9.9169e-03        1.3097e-04      
 107    1.0700e+02   7.1544e-04         9.9422e-03        1.3090e-04      
 108    1.0800e+02   7.1880e-04         9.9673e-03        1.3083e-04      
 109    1.0900e+02   7.2215e-04         9.9923e-03        1.3077e-04      
 110    1.1000e+02   7.2548e-04         1.0017e-02        1.3070e-04      
 111    1.1100e+02   7.2879e-04         1.0042e-02        1.3063e-04      
 112    1.1200e+02   7.3209e-04         1.0066e-02        1.3056e-04      
 113    1.1300e+02   7.3538e-04         1.0091e-02        1.3050e-04      
 114    1.1400e+02   7.3865e-04         1.0115e-02        1.3043e-04      
 115    1.1500e+02   7.4191e-04         1.0139e-02        1.3037e-04      
 116    1.1600e+02   7.4515e-04         1.0164e-02        1.3030e-04      
 117    1.1700e+02   7.4838e-04         1.0187e-02        1.3024e-04      
 118    1.1800e+02   7.5159e-04         1.0211e-02        1.3018e-04      
 119    1.1900e+02   7.5479e-04         1.0235e-02        1.3011e-04      
 120    1.2000e+02   7.5798e-04         1.0259e-02        1.3005e-04      
 121    1.2100e+02   7.6115e-04         1.0282e-02        1.2999e-04      
 122    1.2200e+02   7.6431e-04         1.0305e-02        1.2993e-04      
 123    1.2300e+02   7.6746e-04         1.0329e-02        1.2987e-04      
 124    1.2400e+02   7.7059e-04         1.0352e-02        1.2981e-04      
 125    1.2500e+02   7.7372e-04         1.0375e-02        1.2975e-04      
 126    1.2600e+02   7.7682e-04         1.0398e-02        1.2969e-04      
 127    1.2700e+02   7.7992e-04         1.0421e-02        1.2963e-04      
 128    1.2800e+02   7.8300e-04         1.0443e-02        1.2957e-04      
 129    1.2900e+02   7.8608e-04         1.0466e-02        1.2951e-04      
 130    1.3000e+02   7.8913e-04         1.0488e-02        1.2946e-04      
 131    1.3100e+02   7.9218e-04         1.0511e-02        1.2940e-04      
 132    1.3200e+02   7.9522e-04         1.0533e-02        1.2934e-04      
 133    1.3300e+02   7.9824e-04         1.0555e-02        1.2929e-04      
 134    1.3400e+02   8.0125e-04         1.0577e-02        1.2923e-04      
 135    1.3500e+02   8.0425e-04         1.0599e-02        1.2917e-04      
 136    1.3600e+02   8.0724e-04         1.0621e-02        1.2912e-04      
 137    1.3700e+02   8.1022e-04         1.0643e-02        1.2907e-04      
 138    1.3800e+02   8.1319e-04         1.0665e-02        1.2901e-04      
 139    1.3900e+02   8.1614e-04         1.0686e-02        1.2896e-04      
 140    1.4000e+02   8.1909e-04         1.0708e-02        1.2890e-04      
 141    1.4100e+02   8.2202e-04         1.0729e-02        1.2885e-04      
 142    1.4200e+02   8.2494e-04         1.0750e-02        1.2880e-04      
 143    1.4300e+02   8.2785e-04         1.0772e-02        1.2875e-04      
 144    1.4400e+02   8.3076e-04         1.0793e-02        1.2869e-04      
 145    1.4500e+02   8.3365e-04         1.0814e-02        1.2864e-04      
 146    1.4600e+02   8.3653e-04         1.0835e-02        1.2859e-04      
 147    1.4700e+02   8.3940e-04         1.0856e-02        1.2854e-04      
 148    1.4800e+02   8.4226e-04         1.0876e-02        1.2849e-04      
 149    1.4900e+02   8.4511e-04         1.0897e-02        1.2844e-04      
 150    1.5000e+02   8.4795e-04         1.0918e-02        1.2839e-04      
 151    1.5100e+02   8.5078e-04         1.0938e-02        1.2834e-04      
 152    1.5200e+02   8.5360e-04         1.0958e-02        1.2829e-04      
 153    1.5300e+02   8.5641e-04         1.0979e-02        1.2824e-04      
 154    1.5400e+02   8.5921e-04         1.0999e-02        1.2819e-04      
 155    1.5500e+02   8.6201e-04         1.1019e-02        1.2814e-04      
 156    1.5600e+02   8.6479e-04         1.1039e-02        1.2810e-04      
 157    1.5700e+02   8.6756e-04         1.1059e-02        1.2805e-04      
 158    1.5800e+02   8.7033e-04         1.1079e-02        1.2800e-04      
 159    1.5900e+02   8.7308e-04         1.1099e-02        1.2795e-04      
 160    1.6000e+02   8.7583e-04         1.1119e-02        1.2791e-04      
 161    1.6100e+02   8.7856e-04         1.1138e-02        1.2786e-04      
 162    1.6200e+02   8.8129e-04         1.1158e-02        1.2782e-04      
 163    1.6300e+02   8.8401e-04         1.1178e-02        1.2777e-04      
 164    1.6400e+02   8.8672e-04         1.1197e-02        1.2772e-04      
 165    1.6500e+02   8.8942e-04         1.1216e-02        1.2768e-04      
 166    1.6600e+02   8.9211e-04         1.1236e-02        1.2763e-04      
 167    1.6700e+02   8.9480e-04         1.1255e-02        1.2759e-04      
 168    1.6800e+02   8.9747e-04         1.1274e-02        1.2754e-04      
 169    1.6900e+02   9.0014e-04         1.1293e-02        1.2750e-04      
 170    1.7000e+02   9.0280e-04         1.1312e-02        1.2746e-04      
 171    1.7100e+02   9.0545e-04         1.1331e-02        1.2741e-04      
 172    1.7200e+02   9.0809e-04         1.1350e-02        1.2737e-04      
 173    1.7300e+02   9.1072e-04         1.1369e-02        1.2733e-04      
 174    1.7400e+02   9.1335e-04         1.1387e-02        1.2728e-04      
 175    1.7500e+02   9.1597e-04         1.1406e-02        1.2724e-04      
 176    1.7600e+02   9.1858e-04         1.1425e-02        1.2720e-04      
 177    1.7700e+02   9.2118e-04         1.1443e-02        1.2716e-04      
 178    1.7800e+02   9.2377e-04         1.1462e-02        1.2711e-04      
 179    1.7900e+02   9.2636e-04         1.1480e-02        1.2707e-04      
 180    1.8000e+02   9.2893e-04         1.1498e-02        1.2703e-04      
 181    1.8100e+02   9.3151e-04         1.1517e-02        1.2699e-04      
 182    1.8200e+02   9.3407e-04         1.1535e-02        1.2695e-04      
 183    1.8300e+02   9.3662e-04         1.1553e-02        1.2691e-04      
 184    1.8400e+02   9.3917e-04         1.1571e-02        1.2687e-04      
 185    1.8500e+02   9.4171e-04         1.1589e-02        1.2683e-04      
 186    1.8600e+02   9.4424e-04         1.1607e-02        1.2679e-04      
 187    1.8700e+02   9.4677e-04         1.1625e-02        1.2675e-04      
 188    1.8800e+02   9.4929e-04         1.1642e-02        1.2671e-04      
 189    1.8900e+02   9.5180e-04         1.1660e-02        1.2667e-04      
 190    1.9000e+02   9.5430e-04         1.1678e-02        1.2663e-04      
 191    1.9100e+02   9.5680e-04         1.1695e-02        1.2659e-04      
 192    1.9200e+02   9.5929e-04         1.1713e-02        1.2655e-04      
 193    1.9300e+02   9.6177e-04         1.1730e-02        1.2651e-04      
 194    1.9400e+02   9.6425e-04         1.1748e-02        1.2647e-04      
 195    1.9500e+02   9.6672e-04         1.1765e-02        1.2644e-04      
 196    1.9600e+02   9.6918e-04         1.1783e-02        1.2640e-04      
 197    1.9700e+02   9.7163e-04         1.1800e-02        1.2636e-04      
 198    1.9800e+02   9.7408e-04         1.1817e-02        1.2632e-04      
 199    1.9900e+02   9.7652e-04         1.1834e-02        1.2629e-04      
 200    2.0000e+02   9.7896e-04         1.1851e-02        1.2625e-04      
 201    2.0100e+02   9.8139e-04         1.1868e-02        1.2621e-04      
 202    2.0200e+02   9.8381e-04         1.1885e-02        1.2617e-04      
 203    2.0300e+02   9.8622e-04         1.1902e-02        1.2614e-04      
 204    2.0400e+02   9.8863e-04         1.1919e-02        1.2610e-04      
 205    2.0500e+02   9.9103e-04         1.1936e-02        1.2606e-04      
 206    2.0600e+02   9.9343e-04         1.1952e-02        1.2603e-04      
 207    2.0700e+02   9.9582e-04         1.1969e-02        1.2599e-04      
 208    2.0800e+02   9.9820e-04         1.1986e-02        1.2596e-04      
 209    2.0900e+02   1.0006e-03         1.2002e-02        1.2592e-04      
 210    2.1000e+02   1.0029e-03         1.2019e-02        1.2589e-04      
 211    2.1100e+02   1.0053e-03         1.2035e-02        1.2585e-04      
 212    2.1200e+02   1.0077e-03         1.2051e-02        1.2582e-04      
 213    2.1300e+02   1.0100e-03         1.2068e-02        1.2578e-04      
 214    2.1400e+02   1.0124e-03         1.2084e-02        1.2575e-04      
 215    2.1500e+02   1.0147e-03         1.2100e-02        1.2571e-04      
 216    2.1600e+02   1.0170e-03         1.2117e-02        1.2568e-04      
 217    2.1700e+02   1.0194e-03         1.2133e-02        1.2564e-04      
 218    2.1800e+02   1.0217e-03         1.2149e-02        1.2561e-04      
 219    2.1900e+02   1.0240e-03         1.2165e-02        1.2558e-04      
 220    2.2000e+02   1.0263e-03         1.2181e-02        1.2554e-04      
 221    2.2100e+02   1.0286e-03         1.2197e-02        1.2551e-04      
 222    2.2200e+02   1.0309e-03         1.2213e-02        1.2548e-04      
 223    2.2300e+02   1.0332e-03         1.2228e-02        1.2544e-04      
 224    2.2400e+02   1.0355e-03         1.2244e-02        1.2541e-04      
 225    2.2500e+02   1.0378e-03         1.2260e-02        1.2538e-04      
 226    2.2600e+02   1.0400e-03         1.2276e-02        1.2534e-04      
 227    2.2700e+02   1.0423e-03         1.2291e-02        1.2531e-04      
 228    2.2800e+02   1.0446e-03         1.2307e-02        1.2528e-04      
 229    2.2900e+02   1.0468e-03         1.2322e-02        1.2525e-04      
 230    2.3000e+02   1.0491e-03         1.2338e-02        1.2521e-04      
 231    2.3100e+02   1.0513e-03         1.2353e-02        1.2518e-04      
 232    2.3200e+02   1.0536e-03         1.2369e-02        1.2515e-04      
 233    2.3300e+02   1.0558e-03         1.2384e-02        1.2512e-04      
 234    2.3400e+02   1.0581e-03         1.2399e-02        1.2509e-04      
 235    2.3500e+02   1.0603e-03         1.2415e-02        1.2506e-04      
 236    2.3600e+02   1.0625e-03         1.2430e-02        1.2502e-04      
 237    2.3700e+02   1.0647e-03         1.2445e-02        1.2499e-04      
 238    2.3800e+02   1.0669e-03         1.2460e-02        1.2496e-04      
 239    2.3900e+02   1.0691e-03         1.2475e-02        1.2493e-04      
 240    2.4000e+02   1.0713e-03         1.2490e-02        1.2490e-04      
 241    2.4100e+02   1.0735e-03         1.2505e-02        1.2487e-04      
 242    2.4200e+02   1.0757e-03         1.2520e-02        1.2484e-04      
 243    2.4300e+02   1.0779e-03         1.2535e-02        1.2481e-04      
 244    2.4400e+02   1.0801e-03         1.2550e-02        1.2478e-04      
 245    2.4500e+02   1.0823e-03         1.2565e-02        1.2475e-04      
 246    2.4600e+02   1.0844e-03         1.2580e-02        1.2472e-04      
 247    2.4700e+02   1.0866e-03         1.2594e-02        1.2469e-04      
 248    2.4800e+02   1.0887e-03         1.2609e-02        1.2466e-04      
 249    2.4900e+02   1.0909e-03         1.2624e-02        1.2463e-04      
 250    2.5000e+02   1.0930e-03         1.2638e-02        1.2460e-04      
 251    2.5100e+02   1.0952e-03         1.2653e-02        1.2457e-04      
 252    2.5200e+02   1.0973e-03         1.2667e-02        1.2454e-04      
 253    2.5300e+02   1.0995e-03         1.2682e-02        1.2451e-04      
 254    2.5400e+02   1.1016e-03         1.2696e-02        1.2448e-04      
 255    2.5500e+02   1.1037e-03         1.2711e-02        1.2446e-04      
 256    2.5600e+02   1.1058e-03         1.2725e-02        1.2443e-04      
 257    2.5700e+02   1.1080e-03         1.2739e-02        1.2440e-04      
 258    2.5800e+02   1.1101e-03         1.2754e-02        1.2437e-04      
 259    2.5900e+02   1.1122e-03         1.2768e-02        1.2434e-04      
 260    2.6000e+02   1.1143e-03         1.2782e-02        1.2431e-04      
 261    2.6100e+02   1.1164e-03         1.2796e-02        1.2428e-04      
 262    2.6200e+02   1.1185e-03         1.2810e-02        1.2426e-04      
 263    2.6300e+02   1.1206e-03         1.2824e-02        1.2423e-04      
 264    2.6400e+02   1.1226e-03         1.2838e-02        1.2420e-04      
 265    2.6500e+02   1.1247e-03         1.2852e-02        1.2417e-04      
 266    2.6600e+02   1.1268e-03         1.2866e-02        1.2415e-04      
 267    2.6700e+02   1.1289e-03         1.2880e-02        1.2412e-04      
 268    2.6800e+02   1.1309e-03         1.2894e-02        1.2409e-04      
 269    2.6900e+02   1.1330e-03         1.2908e-02        1.2406e-04      
 270    2.7000e+02   1.1350e-03         1.2922e-02        1.2404e-04      
 271    2.7100e+02   1.1371e-03         1.2936e-02        1.2401e-04      
 272    2.7200e+02   1.1391e-03         1.2949e-02        1.2398e-04      
 273    2.7300e+02   1.1412e-03         1.2963e-02        1.2396e-04      
 274    2.7400e+02   1.1432e-03         1.2977e-02        1.2393e-04      
 275    2.7500e+02   1.1453e-03         1.2990e-02        1.2390e-04      
 276    2.7600e+02   1.1473e-03         1.3004e-02        1.2388e-04      
 277    2.7700e+02   1.1493e-03         1.3018e-02        1.2385e-04      
 278    2.7800e+02   1.1513e-03         1.3031e-02        1.2382e-04      
 279    2.7900e+02   1.1534e-03         1.3045e-02        1.2380e-04      
 280    2.8000e+02   1.1554e-03         1.3058e-02        1.2377e-04      
 281    2.8100e+02   1.1574e-03         1.3071e-02        1.2375e-04      
 282    2.8200e+02   1.1594e-03         1.3085e-02        1.2372e-04      
 283    2.8300e+02   1.1614e-03         1.3098e-02        1.2369e-04      
 284    2.8400e+02   1.1634e-03         1.3111e-02        1.2367e-04      
 285    2.8500e+02   1.1654e-03         1.3125e-02        1.2364e-04      
 286    2.8600e+02   1.1674e-03         1.3138e-02        1.2362e-04      
 287    2.8700e+02   1.1694e-03         1.3151e-02        1.2359e-04      
 288    2.8800e+02   1.1713e-03         1.3164e-02        1.2357e-04      
 289    2.8900e+02   1.1733e-03         1.3177e-02        1.2354e-04      
 290    2.9000e+02   1.1753e-03         1.3191e-02        1.2352e-04      
 291    2.9100e+02   1.1773e-03         1.3204e-02        1.2349e-04      
 292    2.9200e+02   1.1792e-03         1.3217e-02        1.2347e-04      
 293    2.9300e+02   1.1812e-03         1.3230e-02        1.2344e-04      
 294    2.9400e+02   1.1832e-03         1.3243e-02        1.2342e-04      
 295    2.9500e+02   1.1851e-03         1.3256e-02        1.2339e-04      
 296    2.9600e+02   1.1871e-03         1.3268e-02        1.2337e-04      
 297    2.9700e+02   1.1890e-03         1.3281e-02        1.2334e-04      
 298    2.9800e+02   1.1909e-03         1.3294e-02        1.2332e-04      
 299    2.9900e+02   1.1929e-03         1.3307e-02        1.2329e-04      
 300    3.0000e+02   1.1948e-03         1.3320e-02        1.2327e-04      
 301    3.0100e+02   1.1967e-03         1.3333e-02        1.2325e-04      
 302    3.0200e+02   1.1987e-03         1.3345e-02        1.2322e-04      
 303    3.0300e+02   1.2006e-03         1.3358e-02        1.2320e-04      
 304    3.0400e+02   1.2025e-03         1.3371e-02        1.2317e-04      
 305    3.0500e+02   1.2044e-03         1.3383e-02        1.2315e-04      
 306    3.0600e+02   1.2063e-03         1.3396e-02        1.2313e-04      
 307    3.0700e+02   1.2083e-03         1.3408e-02        1.2310e-04      
 308    3.0800e+02   1.2102e-03         1.3421e-02        1.2308e-04      
 309    3.0900e+02   1.2121e-03         1.3433e-02        1.2306e-04      
 310    3.1000e+02   1.2140e-03         1.3446e-02        1.2303e-04      
 311    3.1100e+02   1.2159e-03         1.3458e-02        1.2301e-04      
 312    3.1200e+02   1.2177e-03         1.3471e-02        1.2299e-04      
 313    3.1300e+02   1.2196e-03         1.3483e-02        1.2296e-04      
 314    3.1400e+02   1.2215e-03         1.3495e-02        1.2294e-04      
 315    3.1500e+02   1.2234e-03         1.3508e-02        1.2292e-04      
 316    3.1600e+02   1.2253e-03         1.3520e-02        1.2289e-04      
 317    3.1700e+02   1.2272e-03         1.3532e-02        1.2287e-04      
 318    3.1800e+02   1.2290e-03         1.3544e-02        1.2285e-04      
 319    3.1900e+02   1.2309e-03         1.3557e-02        1.2283e-04      
 320    3.2000e+02   1.2328e-03         1.3569e-02        1.2280e-04      
 321    3.2100e+02   1.2346e-03         1.3581e-02        1.2278e-04      
 322    3.2200e+02   1.2365e-03         1.3593e-02        1.2276e-04      
 323    3.2300e+02   1.2383e-03         1.3605e-02        1.2274e-04      
 324    3.2400e+02   1.2402e-03         1.3617e-02        1.2271e-04      
 325    3.2500e+02   1.2420e-03         1.3629e-02        1.2269e-04      
 326    3.2600e+02   1.2439e-03         1.3641e-02        1.2267e-04      
 327    3.2700e+02   1.2457e-03         1.3653e-02        1.2265e-04      
 328    3.2800e+02   1.2475e-03         1.3665e-02        1.2263e-04      
 329    3.2900e+02   1.2494e-03         1.3677e-02        1.2260e-04      
 330    3.3000e+02   1.2512e-03         1.3689e-02        1.2258e-04      
 331    3.3100e+02   1.2530e-03         1.3701e-02        1.2256e-04      
 332    3.3200e+02   1.2548e-03         1.3713e-02        1.2254e-04      
 333    3.3300e+02   1.2567e-03         1.3724e-02        1.2252e-04      
 334    3.3400e+02   1.2585e-03         1.3736e-02        1.2250e-04      
 335    3.3500e+02   1.2603e-03         1.3748e-02        1.2247e-04      
 336    3.3600e+02   1.2621e-03         1.3760e-02        1.2245e-04      
 337    3.3700e+02   1.2639e-03         1.3771e-02        1.2243e-04      
 338    3.3800e+02   1.2657e-03         1.3783e-02        1.2241e-04      
 339    3.3900e+02   1.2675e-03         1.3795e-02        1.2239e-04      
 340    3.4000e+02   1.2693e-03         1.3806e-02        1.2237e-04      
 341    3.4100e+02   1.2711e-03         1.3818e-02        1.2235e-04      
 342    3.4200e+02   1.2729e-03         1.3829e-02        1.2233e-04      
 343    3.4300e+02   1.2747e-03         1.3841e-02        1.2230e-04      
 344    3.4400e+02   1.2765e-03         1.3852e-02        1.2228e-04      
 345    3.4500e+02   1.2783e-03         1.3864e-02        1.2226e-04      
 346    3.4600e+02   1.2800e-03         1.3875e-02        1.2224e-04      
 347    3.4700e+02   1.2818e-03         1.3887e-02        1.2222e-04      
 348    3.4800e+02   1.2836e-03         1.3898e-02        1.2220e-04      
 349    3.4900e+02   1.2854e-03         1.3910e-02        1.2218e-04      
 350    3.5000e+02   1.2871e-03         1.3921e-02        1.2216e-04      
 351    3.5100e+02   1.2889e-03         1.3932e-02        1.2214e-04      
 352    3.5200e+02   1.2906e-03         1.3944e-02        1.2212e-04      
 353    3.5300e+02   1.2924e-03         1.3955e-02        1.2210e-04      
 354    3.5400e+02   1.2942e-03         1.3966e-02        1.2208e-04      
 355    3.5500e+02   1.2959e-03         1.3977e-02        1.2206e-04      
 356    3.5600e+02   1.2977e-03         1.3989e-02        1.2204e-04      
 357    3.5700e+02   1.2994e-03         1.4000e-02        1.2202e-04      
 358    3.5800e+02   1.3012e-03         1.4011e-02        1.2200e-04      
 359    3.5900e+02   1.3029e-03         1.4022e-02        1.2198e-04      
 360    3.6000e+02   1.3046e-03         1.4033e-02        1.2196e-04      
 361    3.6100e+02   1.3064e-03         1.4044e-02        1.2194e-04      
 362    3.6200e+02   1.3081e-03         1.4055e-02        1.2192e-04      
 363    3.6300e+02   1.3098e-03         1.4066e-02        1.2190e-04      
 364    3.6400e+02   1.3116e-03         1.4077e-02        1.2188e-04      
 365    3.6500e+02   1.3133e-03         1.4088e-02        1.2186e-04      
 366    3.6600e+02   1.3150e-03         1.4099e-02        1.2184e-04      
 367    3.6700e+02   1.3167e-03         1.4110e-02        1.2182e-04      
 368    3.6800e+02   1.3184e-03         1.4121e-02        1.2180e-04      
 369    3.6900e+02   1.3201e-03         1.4132e-02        1.2178e-04      
 370    3.7000e+02   1.3218e-03         1.4143e-02        1.2176e-04      
 371    3.7100e+02   1.3236e-03         1.4154e-02        1.2174e-04      
 372    3.7200e+02   1.3253e-03         1.4165e-02        1.2172e-04      
 373    3.7300e+02   1.3270e-03         1.4175e-02        1.2171e-04      
 374    3.7400e+02   1.3287e-03         1.4186e-02        1.2169e-04      
 375    3.7500e+02   1.3304e-03         1.4197e-02        1.2167e-04      
 376    3.7600e+02   1.3320e-03         1.4208e-02        1.2165e-04      
 377    3.7700e+02   1.3337e-03         1.4219e-02        1.2163e-04      
 378    3.7800e+02   1.3354e-03         1.4229e-02        1.2161e-04      
 379    3.7900e+02   1.3371e-03         1.4240e-02        1.2159e-04      
 380    3.8000e+02   1.3388e-03         1.4251e-02        1.2157e-04      
 381    3.8100e+02   1.3405e-03         1.4261e-02        1.2155e-04      
 382    3.8200e+02   1.3422e-03         1.4272e-02        1.2154e-04      
 383    3.8300e+02   1.3438e-03         1.4282e-02        1.2152e-04      
 384    3.8400e+02   1.3455e-03         1.4293e-02        1.2150e-04      
 385    3.8500e+02   1.3472e-03         1.4303e-02        1.2148e-04      
 386    3.8600e+02   1.3488e-03         1.4314e-02        1.2146e-04      
 387    3.8700e+02   1.3505e-03         1.4324e-02        1.2144e-04      
 388    3.8800e+02   1.3522e-03         1.4335e-02        1.2142e-04      
 389    3.8900e+02   1.3538e-03         1.4345e-02        1.2141e-04      
 390    3.9000e+02   1.3555e-03         1.4356e-02        1.2139e-04      
 391    3.9100e+02   1.3571e-03         1.4366e-02        1.2137e-04      
 392    3.9200e+02   1.3588e-03         1.4377e-02        1.2135e-04      
 393    3.9300e+02   1.3604e-03         1.4387e-02        1.2133e-04      
 394    3.9400e+02   1.3621e-03         1.4397e-02        1.2132e-04      
 395    3.9500e+02   1.3637e-03         1.4408e-02        1.2130e-04      
 396    3.9600e+02   1.3654e-03         1.4418e-02        1.2128e-04      
 397    3.9700e+02   1.3670e-03         1.4428e-02        1.2126e-04      
 398    3.9800e+02   1.3686e-03         1.4439e-02        1.2124e-04      
 399    3.9900e+02   1.3703e-03         1.4449e-02        1.2123e-04      
 400    4.0000e+02   1.3719e-03         1.4459e-02        1.2121e-04      
 401    4.0100e+02   1.3735e-03         1.4469e-02        1.2119e-04      
 402    4.0200e+02   1.3752e-03         1.4479e-02        1.2117e-04      
 403    4.0300e+02   1.3768e-03         1.4490e-02        1.2116e-04      
 404    4.0400e+02   1.3784e-03         1.4500e-02        1.2114e-04      
 405    4.0500e+02   1.3800e-03         1.4510e-02        1.2112e-04      
 406    4.0600e+02   1.3816e-03         1.4520e-02        1.2110e-04      
 407    4.0700e+02   1.3832e-03         1.4530e-02        1.2109e-04      
 408    4.0800e+02   1.3849e-03         1.4540e-02        1.2107e-04      
 409    4.0900e+02   1.3865e-03         1.4550e-02        1.2105e-04      
 410    4.1000e+02   1.3881e-03         1.4560e-02        1.2103e-04      
 411    4.1100e+02   1.3897e-03         1.4570e-02        1.2102e-04      
 412    4.1200e+02   1.3913e-03         1.4580e-02        1.2100e-04      
 413    4.1300e+02   1.3929e-03         1.4590e-02        1.2098e-04      
 414    4.1400e+02   1.3945e-03         1.4600e-02        1.2097e-04      
 415    4.1500e+02   1.3961e-03         1.4610e-02        1.2095e-04      
 416    4.1600e+02   1.3977e-03         1.4620e-02        1.2093e-04      
 417    4.1700e+02   1.3993e-03         1.4630e-02        1.2091e-04      
 418    4.1800e+02   1.4009e-03         1.4640e-02        1.2090e-04      
 419    4.1900e+02   1.4024e-03         1.4650e-02        1.2088e-04      
 420    4.2000e+02   1.4040e-03         1.4660e-02        1.2086e-04      
 421    4.2100e+02   1.4056e-03         1.4669e-02        1.2085e-04      
 422    4.2200e+02   1.4072e-03         1.4679e-02        1.2083e-04      
 423    4.2300e+02   1.4088e-03         1.4689e-02        1.2081e-04      
 424    4.2400e+02   1.4103e-03         1.4699e-02        1.2080e-04      
 425    4.2500e+02   1.4119e-03         1.4708e-02        1.2078e-04      
 426    4.2600e+02   1.4135e-03         1.4718e-02        1.2076e-04      
 427    4.2700e+02   1.4150e-03         1.4728e-02        1.2075e-04      
 428    4.2800e+02   1.4166e-03         1.4738e-02        1.2073e-04      
 429    4.2900e+02   1.4182e-03         1.4747e-02        1.2072e-04      
 430    4.3000e+02   1.4197e-03         1.4757e-02        1.2070e-04      
 431    4.3100e+02   1.4213e-03         1.4767e-02        1.2068e-04      
 432    4.3200e+02   1.4229e-03         1.4776e-02        1.2067e-04      
 433    4.3300e+02   1.4244e-03         1.4786e-02        1.2065e-04      
 434    4.3400e+02   1.4260e-03         1.4795e-02        1.2063e-04      
 435    4.3500e+02   1.4275e-03         1.4805e-02        1.2062e-04      
 436    4.3600e+02   1.4291e-03         1.4814e-02        1.2060e-04      
 437    4.3700e+02   1.4306e-03         1.4824e-02        1.2059e-04      
 438    4.3800e+02   1.4322e-03         1.4834e-02        1.2057e-04      
 439    4.3900e+02   1.4337e-03         1.4843e-02        1.2055e-04      
 440    4.4000e+02   1.4352e-03         1.4852e-02        1.2054e-04      
 441    4.4100e+02   1.4368e-03         1.4862e-02        1.2052e-04      
 442    4.4200e+02   1.4383e-03         1.4871e-02        1.2051e-04      
 443    4.4300e+02   1.4398e-03         1.4881e-02        1.2049e-04      
 444    4.4400e+02   1.4414e-03         1.4890e-02        1.2047e-04      
 445    4.4500e+02   1.4429e-03         1.4900e-02        1.2046e-04      
 446    4.4600e+02   1.4444e-03         1.4909e-02        1.2044e-04      
 447    4.4700e+02   1.4460e-03         1.4918e-02        1.2043e-04      
 448    4.4800e+02   1.4475e-03         1.4928e-02        1.2041e-04      
 449    4.4900e+02   1.4490e-03         1.4937e-02        1.2040e-04      
 450    4.5000e+02   1.4505e-03         1.4946e-02        1.2038e-04      
 451    4.5100e+02   1.4520e-03         1.4956e-02        1.2036e-04      
 452    4.5200e+02   1.4536e-03         1.4965e-02        1.2035e-04      
 453    4.5300e+02   1.4551e-03         1.4974e-02        1.2033e-04      
 454    4.5400e+02   1.4566e-03         1.4983e-02        1.2032e-04      
 455    4.5500e+02   1.4581e-03         1.4993e-02        1.2030e-04      
 456    4.5600e+02   1.4596e-03         1.5002e-02        1.2029e-04      
 457    4.5700e+02   1.4611e-03         1.5011e-02        1.2027e-04      
 458    4.5800e+02   1.4626e-03         1.5020e-02        1.2026e-04      
 459    4.5900e+02   1.4641e-03         1.5029e-02        1.2024e-04      
 460    4.6000e+02   1.4656e-03         1.5039e-02        1.2023e-04      
 461    4.6100e+02   1.4671e-03         1.5048e-02        1.2021e-04      
 462    4.6200e+02   1.4686e-03         1.5057e-02        1.2020e-04      
 463    4.6300e+02   1.4701e-03         1.5066e-02        1.2018e-04      
 464    4.6400e+02   1.4716e-03         1.5075e-02        1.2017e-04      
 465    4.6500e+02   1.4731e-03         1.5084e-02        1.2015e-04      
 466    4.6600e+02   1.4746e-03         1.5093e-02        1.2014e-04      
 467    4.6700e+02   1.4760e-03         1.5102e-02        1.2012e-04      
 468    4.6800e+02   1.4775e-03         1.5111e-02        1.2011e-04      
 469    4.6900e+02   1.4790e-03         1.5120e-02        1.2009e-04      
 470    4.7000e+02   1.4805e-03         1.5129e-02        1.2008e-04      
 471    4.7100e+02   1.4820e-03         1.5138e-02        1.2006e-04      
 472    4.7200e+02   1.4834e-03         1.5147e-02        1.2005e-04      
 473    4.7300e+02   1.4849e-03         1.5156e-02        1.2003e-04      
 474    4.7400e+02   1.4864e-03         1.5165e-02        1.2002e-04      
 475    4.7500e+02   1.4879e-03         1.5174e-02        1.2000e-04      
 476    4.7600e+02   1.4893e-03         1.5183e-02        1.1999e-04      
 477    4.7700e+02   1.4908e-03         1.5192e-02        1.1997e-04      
 478    4.7800e+02   1.4923e-03         1.5200e-02        1.1996e-04      
 479    4.7900e+02   1.4937e-03         1.5209e-02        1.1994e-04      
 480    4.8000e+02   1.4952e-03         1.5218e-02        1.1993e-04      
 481    4.8100e+02   1.4966e-03         1.5227e-02        1.1991e-04      
 482    4.8200e+02   1.4981e-03         1.5236e-02        1.1990e-04      
 483    4.8300e+02   1.4996e-03         1.5245e-02        1.1989e-04      
 484    4.8400e+02   1.5010e-03         1.5253e-02        1.1987e-04      
 485    4.8500e+02   1.5025e-03         1.5262e-02        1.1986e-04      
 486    4.8600e+02   1.5039e-03         1.5271e-02        1.1984e-04      
 487    4.8700e+02   1.5054e-03         1.5280e-02        1.1983e-04      
 488    4.8800e+02   1.5068e-03         1.5288e-02        1.1981e-04      
 489    4.8900e+02   1.5083e-03         1.5297e-02        1.1980e-04      
 490    4.9000e+02   1.5097e-03         1.5306e-02        1.1978e-04      
 491    4.9100e+02   1.5111e-03         1.5314e-02        1.1977e-04      
 492    4.9200e+02   1.5126e-03         1.5323e-02        1.1976e-04      
 493    4.9300e+02   1.5140e-03         1.5332e-02        1.1974e-04      
 494    4.9400e+02   1.5155e-03         1.5340e-02        1.1973e-04      
 495    4.9500e+02   1.5169e-03         1.5349e-02        1.1971e-04      
 496    4.9600e+02   1.5183e-03         1.5358e-02        1.1970e-04      
 497    4.9700e+02   1.5198e-03         1.5366e-02        1.1969e-04      
 498    4.9800e+02   1.5212e-03         1.5375e-02        1.1967e-04      
 499    4.9900e+02   1.5226e-03         1.5383e-02        1.1966e-04      
 500    5.0000e+02   1.5240e-03         1.5392e-02        1.1964e-04      
 501    5.0100e+02   1.5255e-03         1.5400e-02        1.1963e-04      
 502    5.0200e+02   1.5269e-03         1.5409e-02        1.1962e-04      
 503    5.0300e+02   1.5283e-03         1.5417e-02        1.1960e-04      
 504    5.0400e+02   1.5297e-03         1.5426e-02        1.1959e-04      
 505    5.0500e+02   1.5311e-03         1.5434e-02        1.1958e-04      
 506    5.0600e+02   1.5326e-03         1.5443e-02        1.1956e-04      
 507    5.0700e+02   1.5340e-03         1.5451e-02        1.1955e-04      
 508    5.0800e+02   1.5354e-03         1.5460e-02        1.1953e-04      
 509    5.0900e+02   1.5368e-03         1.5468e-02        1.1952e-04      
 510    5.1000e+02   1.5382e-03         1.5477e-02        1.1951e-04      
 511    5.1100e+02   1.5396e-03         1.5485e-02        1.1949e-04      
 512    5.1200e+02   1.5410e-03         1.5493e-02        1.1948e-04      
 513    5.1300e+02   1.5424e-03         1.5502e-02        1.1947e-04      
 514    5.1400e+02   1.5438e-03         1.5510e-02        1.1945e-04      
 515    5.1500e+02   1.5452e-03         1.5518e-02        1.1944e-04      
 516    5.1600e+02   1.5466e-03         1.5527e-02        1.1943e-04      
 517    5.1700e+02   1.5480e-03         1.5535e-02        1.1941e-04      
 518    5.1800e+02   1.5494e-03         1.5543e-02        1.1940e-04      
 519    5.1900e+02   1.5508e-03         1.5552e-02        1.1939e-04      
 520    5.2000e+02   1.5522e-03         1.5560e-02        1.1937e-04      
 521    5.2100e+02   1.5536e-03         1.5568e-02        1.1936e-04      
 522    5.2200e+02   1.5550e-03         1.5576e-02        1.1935e-04      
 523    5.2300e+02   1.5564e-03         1.5585e-02        1.1933e-04      
 524    5.2400e+02   1.5577e-03         1.5593e-02        1.1932e-04      
 525    5.2500e+02   1.5591e-03         1.5601e-02        1.1931e-04      
 526    5.2600e+02   1.5605e-03         1.5609e-02        1.1929e-04      
 527    5.2700e+02   1.5619e-03         1.5618e-02        1.1928e-04      
 528    5.2800e+02   1.5633e-03         1.5626e-02        1.1927e-04      
 529    5.2900e+02   1.5647e-03         1.5634e-02        1.1925e-04      
 530    5.3000e+02   1.5660e-03         1.5642e-02        1.1924e-04      
 531    5.3100e+02   1.5674e-03         1.5650e-02        1.1923e-04      
 532    5.3200e+02   1.5688e-03         1.5658e-02        1.1921e-04      
 533    5.3300e+02   1.5701e-03         1.5666e-02        1.1920e-04      
 534    5.3400e+02   1.5715e-03         1.5675e-02        1.1919e-04      
 535    5.3500e+02   1.5729e-03         1.5683e-02        1.1918e-04      
 536    5.3600e+02   1.5743e-03         1.5691e-02        1.1916e-04      
 537    5.3700e+02   1.5756e-03         1.5699e-02        1.1915e-04      
 538    5.3800e+02   1.5770e-03         1.5707e-02        1.1914e-04      
 539    5.3900e+02   1.5783e-03         1.5715e-02        1.1912e-04      
 540    5.4000e+02   1.5797e-03         1.5723e-02        1.1911e-04      
 541    5.4100e+02   1.5811e-03         1.5731e-02        1.1910e-04      
 542    5.4200e+02   1.5824e-03         1.5739e-02        1.1909e-04      
 543    5.4300e+02   1.5838e-03         1.5747e-02        1.1907e-04      
 544    5.4400e+02   1.5851e-03         1.5755e-02        1.1906e-04      
 545    5.4500e+02   1.5865e-03         1.5763e-02        1.1905e-04      
 546    5.4600e+02   1.5878e-03         1.5771e-02        1.1904e-04      
 547    5.4700e+02   1.5892e-03         1.5779e-02        1.1902e-04      
 548    5.4800e+02   1.5905e-03         1.5787e-02        1.1901e-04      
 549    5.4900e+02   1.5919e-03         1.5795e-02        1.1900e-04      
 550    5.5000e+02   1.5932e-03         1.5803e-02        1.1898e-04      
 551    5.5100e+02   1.5946e-03         1.5810e-02        1.1897e-04      
 552    5.5200e+02   1.5959e-03         1.5818e-02        1.1896e-04      
 553    5.5300e+02   1.5973e-03         1.5826e-02        1.1895e-04      
 554    5.5400e+02   1.5986e-03         1.5834e-02        1.1893e-04      
 555    5.5500e+02   1.5999e-03         1.5842e-02        1.1892e-04      
 556    5.5600e+02   1.6013e-03         1.5850e-02        1.1891e-04      
 557    5.5700e+02   1.6026e-03         1.5858e-02        1.1890e-04      
 558    5.5800e+02   1.6039e-03         1.5865e-02        1.1889e-04      
 559    5.5900e+02   1.6053e-03         1.5873e-02        1.1887e-04      
 560    5.6000e+02   1.6066e-03         1.5881e-02        1.1886e-04      
 561    5.6100e+02   1.6079e-03         1.5889e-02        1.1885e-04      
 562    5.6200e+02   1.6093e-03         1.5896e-02        1.1884e-04      
 563    5.6300e+02   1.6106e-03         1.5904e-02        1.1882e-04      
 564    5.6400e+02   1.6119e-03         1.5912e-02        1.1881e-04      
 565    5.6500e+02   1.6132e-03         1.5920e-02        1.1880e-04      
 566    5.6600e+02   1.6146e-03         1.5927e-02        1.1879e-04      
 567    5.6700e+02   1.6159e-03         1.5935e-02        1.1878e-04      
 568    5.6800e+02   1.6172e-03         1.5943e-02        1.1876e-04      
 569    5.6900e+02   1.6185e-03         1.5951e-02        1.1875e-04      
 570    5.7000e+02   1.6198e-03         1.5958e-02        1.1874e-04      
 571    5.7100e+02   1.6212e-03         1.5966e-02        1.1873e-04      
 572    5.7200e+02   1.6225e-03         1.5974e-02        1.1871e-04      
 573    5.7300e+02   1.6238e-03         1.5981e-02        1.1870e-04      
 574    5.7400e+02   1.6251e-03         1.5989e-02        1.1869e-04      
 575    5.7500e+02   1.6264e-03         1.5996e-02        1.1868e-04      
 576    5.7600e+02   1.6277e-03         1.6004e-02        1.1867e-04      
 577    5.7700e+02   1.6290e-03         1.6012e-02        1.1865e-04      
 578    5.7800e+02   1.6303e-03         1.6019e-02        1.1864e-04      
 579    5.7900e+02   1.6316e-03         1.6027e-02        1.1863e-04      
 580    5.8000e+02   1.6329e-03         1.6034e-02        1.1862e-04      
 581    5.8100e+02   1.6342e-03         1.6042e-02        1.1861e-04      
 582    5.8200e+02   1.6355e-03         1.6050e-02        1.1860e-04      
 583    5.8300e+02   1.6368e-03         1.6057e-02        1.1858e-04      
 584    5.8400e+02   1.6381e-03         1.6065e-02        1.1857e-04      
 585    5.8500e+02   1.6394e-03         1.6072e-02        1.1856e-04      
 586    5.8600e+02   1.6407e-03         1.6080e-02        1.1855e-04      
 587    5.8700e+02   1.6420e-03         1.6087e-02        1.1854e-04      
 588    5.8800e+02   1.6433e-03         1.6095e-02        1.1853e-04      
 589    5.8900e+02   1.6446e-03         1.6102e-02        1.1851e-04      
 590    5.9000e+02   1.6459e-03         1.6110e-02        1.1850e-04      
 591    5.9100e+02   1.6472e-03         1.6117e-02        1.1849e-04      
 592    5.9200e+02   1.6485e-03         1.6124e-02        1.1848e-04      
 593    5.9300e+02   1.6498e-03         1.6132e-02        1.1847e-04      
 594    5.9400e+02   1.6510e-03         1.6139e-02        1.1846e-04      
 595    5.9500e+02   1.6523e-03         1.6147e-02        1.1844e-04      
 596    5.9600e+02   1.6536e-03         1.6154e-02        1.1843e-04      
 597    5.9700e+02   1.6549e-03         1.6162e-02        1.1842e-04      
 598    5.9800e+02   1.6562e-03         1.6169e-02        1.1841e-04      
 599    5.9900e+02   1.6574e-03         1.6176e-02        1.1840e-04      
 600    6.0000e+02   1.6587e-03         1.6184e-02        1.1839e-04      
 601    6.0100e+02   1.6600e-03         1.6191e-02        1.1838e-04      
 602    6.0200e+02   1.6613e-03         1.6198e-02        1.1836e-04      
 603    6.0300e+02   1.6625e-03         1.6206e-02        1.1835e-04      
 604    6.0400e+02   1.6638e-03         1.6213e-02        1.1834e-04      
 605    6.0500e+02   1.6651e-03         1.6220e-02        1.1833e-04      
 606    6.0600e+02   1.6664e-03         1.6228e-02        1.1832e-04      
 607    6.0700e+02   1.6676e-03         1.6235e-02        1.1831e-04      
 608    6.0800e+02   1.6689e-03         1.6242e-02        1.1830e-04      
 609    6.0900e+02   1.6702e-03         1.6249e-02        1.1828e-04      
 610    6.1000e+02   1.6714e-03         1.6257e-02        1.1827e-04      
 611    6.1100e+02   1.6727e-03         1.6264e-02        1.1826e-04      
 612    6.1200e+02   1.6739e-03         1.6271e-02        1.1825e-04      
 613    6.1300e+02   1.6752e-03         1.6278e-02        1.1824e-04      
 614    6.1400e+02   1.6765e-03         1.6286e-02        1.1823e-04      
 615    6.1500e+02   1.6777e-03         1.6293e-02        1.1822e-04      
 616    6.1600e+02   1.6790e-03         1.6300e-02        1.1821e-04      
 617    6.1700e+02   1.6802e-03         1.6307e-02        1.1820e-04      
 618    6.1800e+02   1.6815e-03         1.6314e-02        1.1818e-04      
 619    6.1900e+02   1.6827e-03         1.6322e-02        1.1817e-04      
 620    6.2000e+02   1.6840e-03         1.6329e-02        1.1816e-04      
 621    6.2100e+02   1.6853e-03         1.6336e-02        1.1815e-04      
 622    6.2200e+02   1.6865e-03         1.6343e-02        1.1814e-04      
 623    6.2300e+02   1.6878e-03         1.6350e-02        1.1813e-04      
 624    6.2400e+02   1.6890e-03         1.6357e-02        1.1812e-04      
 625    6.2500e+02   1.6902e-03         1.6365e-02        1.1811e-04      
 626    6.2600e+02   1.6915e-03         1.6372e-02        1.1810e-04      
 627    6.2700e+02   1.6927e-03         1.6379e-02        1.1809e-04      
 628    6.2800e+02   1.6940e-03         1.6386e-02        1.1807e-04      
 629    6.2900e+02   1.6952e-03         1.6393e-02        1.1806e-04      
 630    6.3000e+02   1.6965e-03         1.6400e-02        1.1805e-04      
 631    6.3100e+02   1.6977e-03         1.6407e-02        1.1804e-04      
 632    6.3200e+02   1.6989e-03         1.6414e-02        1.1803e-04      
 633    6.3300e+02   1.7002e-03         1.6421e-02        1.1802e-04      
 634    6.3400e+02   1.7014e-03         1.6428e-02        1.1801e-04      
 635    6.3500e+02   1.7026e-03         1.6435e-02        1.1800e-04      
 636    6.3600e+02   1.7039e-03         1.6442e-02        1.1799e-04      
 637    6.3700e+02   1.7051e-03         1.6449e-02        1.1798e-04      
 638    6.3800e+02   1.7063e-03         1.6456e-02        1.1797e-04      
 639    6.3900e+02   1.7076e-03         1.6463e-02        1.1796e-04      
 640    6.4000e+02   1.7088e-03         1.6470e-02        1.1794e-04      
 641    6.4100e+02   1.7100e-03         1.6477e-02        1.1793e-04      
 642    6.4200e+02   1.7113e-03         1.6484e-02        1.1792e-04      
 643    6.4300e+02   1.7125e-03         1.6491e-02        1.1791e-04      
 644    6.4400e+02   1.7137e-03         1.6498e-02        1.1790e-04      
 645    6.4500e+02   1.7149e-03         1.6505e-02        1.1789e-04      
 646    6.4600e+02   1.7161e-03         1.6512e-02        1.1788e-04      
 647    6.4700e+02   1.7174e-03         1.6519e-02        1.1787e-04      
 648    6.4800e+02   1.7186e-03         1.6526e-02        1.1786e-04      
 649    6.4900e+02   1.7198e-03         1.6533e-02        1.1785e-04      
 650    6.5000e+02   1.7210e-03         1.6540e-02        1.1784e-04      
 651    6.5100e+02   1.7222e-03         1.6546e-02        1.1783e-04      
 652    6.5200e+02   1.7235e-03         1.6553e-02        1.1782e-04      
 653    6.5300e+02   1.7247e-03         1.6560e-02        1.1781e-04      
 654    6.5400e+02   1.7259e-03         1.6567e-02        1.1780e-04      
 655    6.5500e+02   1.7271e-03         1.6574e-02        1.1779e-04      
 656    6.5600e+02   1.7283e-03         1.6581e-02        1.1778e-04      
 657    6.5700e+02   1.7295e-03         1.6588e-02        1.1777e-04      
 658    6.5800e+02   1.7307e-03         1.6594e-02        1.1776e-04      
 659    6.5900e+02   1.7319e-03         1.6601e-02        1.1775e-04      
 660    6.6000e+02   1.7331e-03         1.6608e-02        1.1773e-04      
 661    6.6100e+02   1.7343e-03         1.6615e-02        1.1772e-04      
 662    6.6200e+02   1.7355e-03         1.6622e-02        1.1771e-04      
 663    6.6300e+02   1.7367e-03         1.6628e-02        1.1770e-04      
 664    6.6400e+02   1.7379e-03         1.6635e-02        1.1769e-04      
 665    6.6500e+02   1.7392e-03         1.6642e-02        1.1768e-04      
 666    6.6600e+02   1.7404e-03         1.6649e-02        1.1767e-04      
 667    6.6700e+02   1.7415e-03         1.6655e-02        1.1766e-04      
 668    6.6800e+02   1.7427e-03         1.6662e-02        1.1765e-04      
 669    6.6900e+02   1.7439e-03         1.6669e-02        1.1764e-04      
 670    6.7000e+02   1.7451e-03         1.6676e-02        1.1763e-04      
 671    6.7100e+02   1.7463e-03         1.6682e-02        1.1762e-04      
 672    6.7200e+02   1.7475e-03         1.6689e-02        1.1761e-04      
 673    6.7300e+02   1.7487e-03         1.6696e-02        1.1760e-04      
 674    6.7400e+02   1.7499e-03         1.6702e-02        1.1759e-04      
 675    6.7500e+02   1.7511e-03         1.6709e-02        1.1758e-04      
 676    6.7600e+02   1.7523e-03         1.6716e-02        1.1757e-04      
 677    6.7700e+02   1.7535e-03         1.6722e-02        1.1756e-04      
 678    6.7800e+02   1.7547e-03         1.6729e-02        1.1755e-04      
 679    6.7900e+02   1.7559e-03         1.6736e-02        1.1754e-04      
 680    6.8000e+02   1.7570e-03         1.6742e-02        1.1753e-04      
 681    6.8100e+02   1.7582e-03         1.6749e-02        1.1752e-04      
 682    6.8200e+02   1.7594e-03         1.6756e-02        1.1751e-04      
 683    6.8300e+02   1.7606e-03         1.6762e-02        1.1750e-04      
 684    6.8400e+02   1.7618e-03         1.6769e-02        1.1749e-04      
 685    6.8500e+02   1.7629e-03         1.6775e-02        1.1748e-04      
 686    6.8600e+02   1.7641e-03         1.6782e-02        1.1747e-04      
 687    6.8700e+02   1.7653e-03         1.6789e-02        1.1746e-04      
 688    6.8800e+02   1.7665e-03         1.6795e-02        1.1745e-04      
 689    6.8900e+02   1.7677e-03         1.6802e-02        1.1744e-04      
 690    6.9000e+02   1.7688e-03         1.6808e-02        1.1743e-04      
 691    6.9100e+02   1.7700e-03         1.6815e-02        1.1742e-04      
 692    6.9200e+02   1.7712e-03         1.6821e-02        1.1741e-04      
 693    6.9300e+02   1.7724e-03         1.6828e-02        1.1740e-04      
 694    6.9400e+02   1.7735e-03         1.6835e-02        1.1739e-04      
 695    6.9500e+02   1.7747e-03         1.6841e-02        1.1738e-04      
 696    6.9600e+02   1.7759e-03         1.6848e-02        1.1737e-04      
 697    6.9700e+02   1.7770e-03         1.6854e-02        1.1736e-04      
 698    6.9800e+02   1.7782e-03         1.6861e-02        1.1735e-04      
 699    6.9900e+02   1.7794e-03         1.6867e-02        1.1734e-04      
 700    7.0000e+02   1.7805e-03         1.6874e-02        1.1733e-04      
 701    7.0100e+02   1.7817e-03         1.6880e-02        1.1732e-04      
 702    7.0200e+02   1.7829e-03         1.6886e-02        1.1731e-04      
 703    7.0300e+02   1.7840e-03         1.6893e-02        1.1730e-04      
 704    7.0400e+02   1.7852e-03         1.6899e-02        1.1730e-04      
 705    7.0500e+02   1.7863e-03         1.6906e-02        1.1729e-04      
 706    7.0600e+02   1.7875e-03         1.6912e-02        1.1728e-04      
 707    7.0700e+02   1.7887e-03         1.6919e-02        1.1727e-04      
 708    7.0800e+02   1.7898e-03         1.6925e-02        1.1726e-04      
 709    7.0900e+02   1.7910e-03         1.6932e-02        1.1725e-04      
 710    7.1000e+02   1.7921e-03         1.6938e-02        1.1724e-04      
 711    7.1100e+02   1.7933e-03         1.6944e-02        1.1723e-04      
 712    7.1200e+02   1.7944e-03         1.6951e-02        1.1722e-04      
 713    7.1300e+02   1.7956e-03         1.6957e-02        1.1721e-04      
 714    7.1400e+02   1.7967e-03         1.6964e-02        1.1720e-04      
 715    7.1500e+02   1.7979e-03         1.6970e-02        1.1719e-04      
 716    7.1600e+02   1.7990e-03         1.6976e-02        1.1718e-04      
 717    7.1700e+02   1.8002e-03         1.6983e-02        1.1717e-04      
 718    7.1800e+02   1.8013e-03         1.6989e-02        1.1716e-04      
 719    7.1900e+02   1.8025e-03         1.6995e-02        1.1715e-04      
 720    7.2000e+02   1.8036e-03         1.7002e-02        1.1714e-04      
 721    7.2100e+02   1.8048e-03         1.7008e-02        1.1713e-04      
 722    7.2200e+02   1.8059e-03         1.7014e-02        1.1712e-04      
 723    7.2300e+02   1.8071e-03         1.7021e-02        1.1711e-04      
 724    7.2400e+02   1.8082e-03         1.7027e-02        1.1710e-04      
 725    7.2500e+02   1.8093e-03         1.7033e-02        1.1710e-04      
 726    7.2600e+02   1.8105e-03         1.7040e-02        1.1709e-04      
 727    7.2700e+02   1.8116e-03         1.7046e-02        1.1708e-04      
 728    7.2800e+02   1.8128e-03         1.7052e-02        1.1707e-04      
 729    7.2900e+02   1.8139e-03         1.7058e-02        1.1706e-04      
 730    7.3000e+02   1.8150e-03         1.7065e-02        1.1705e-04      
 731    7.3100e+02   1.8162e-03         1.7071e-02        1.1704e-04      
 732    7.3200e+02   1.8173e-03         1.7077e-02        1.1703e-04      
 733    7.3300e+02   1.8184e-03         1.7083e-02        1.1702e-04      
 734    7.3400e+02   1.8196e-03         1.7090e-02        1.1701e-04      
 735    7.3500e+02   1.8207e-03         1.7096e-02        1.1700e-04      
 736    7.3600e+02   1.8218e-03         1.7102e-02        1.1699e-04      
 737    7.3700e+02   1.8230e-03         1.7108e-02        1.1698e-04      
 738    7.3800e+02   1.8241e-03         1.7115e-02        1.1697e-04      
 739    7.3900e+02   1.8252e-03         1.7121e-02        1.1697e-04      
 740    7.4000e+02   1.8264e-03         1.7127e-02        1.1696e-04      
 741    7.4100e+02   1.8275e-03         1.7133e-02        1.1695e-04      
 742    7.4200e+02   1.8286e-03         1.7139e-02        1.1694e-04      
 743    7.4300e+02   1.8297e-03         1.7145e-02        1.1693e-04      
 744    7.4400e+02   1.8309e-03         1.7152e-02        1.1692e-04      
 745    7.4500e+02   1.8320e-03         1.7158e-02        1.1691e-04      
 746    7.4600e+02   1.8331e-03         1.7164e-02        1.1690e-04      
 747    7.4700e+02   1.8342e-03         1.7170e-02        1.1689e-04      
 748    7.4800e+02   1.8353e-03         1.7176e-02        1.1688e-04      
 749    7.4900e+02   1.8365e-03         1.7182e-02        1.1687e-04      
 750    7.5000e+02   1.8376e-03         1.7188e-02        1.1687e-04      
 751    7.5100e+02   1.8387e-03         1.7195e-02        1.1686e-04      
 752    7.5200e+02   1.8398e-03         1.7201e-02        1.1685e-04      
 753    7.5300e+02   1.8409e-03         1.7207e-02        1.1684e-04      
 754    7.5400e+02   1.8420e-03         1.7213e-02        1.1683e-04      
 755    7.5500e+02   1.8432e-03         1.7219e-02        1.1682e-04      
 756    7.5600e+02   1.8443e-03         1.7225e-02        1.1681e-04      
 757    7.5700e+02   1.8454e-03         1.7231e-02        1.1680e-04      
 758    7.5800e+02   1.8465e-03         1.7237e-02        1.1679e-04      
 759    7.5900e+02   1.8476e-03         1.7243e-02        1.1678e-04      
 760    7.6000e+02   1.8487e-03         1.7249e-02        1.1678e-04      
 761    7.6100e+02   1.8498e-03         1.7255e-02        1.1677e-04      
 762    7.6200e+02   1.8509e-03         1.7261e-02        1.1676e-04      
 763    7.6300e+02   1.8520e-03         1.7268e-02        1.1675e-04      
 764    7.6400e+02   1.8532e-03         1.7274e-02        1.1674e-04      
 765    7.6500e+02   1.8543e-03         1.7280e-02        1.1673e-04      
 766    7.6600e+02   1.8554e-03         1.7286e-02        1.1672e-04      
 767    7.6700e+02   1.8565e-03         1.7292e-02        1.1671e-04      
 768    7.6800e+02   1.8576e-03         1.7298e-02        1.1670e-04      
 769    7.6900e+02   1.8587e-03         1.7304e-02        1.1670e-04      
 770    7.7000e+02   1.8598e-03         1.7310e-02        1.1669e-04      
 771    7.7100e+02   1.8609e-03         1.7316e-02        1.1668e-04      
 772    7.7200e+02   1.8620e-03         1.7322e-02        1.1667e-04      
 773    7.7300e+02   1.8631e-03         1.7328e-02        1.1666e-04      
 774    7.7400e+02   1.8642e-03         1.7334e-02        1.1665e-04      
 775    7.7500e+02   1.8653e-03         1.7340e-02        1.1664e-04      
 776    7.7600e+02   1.8664e-03         1.7345e-02        1.1663e-04      
 777    7.7700e+02   1.8675e-03         1.7351e-02        1.1663e-04      
 778    7.7800e+02   1.8686e-03         1.7357e-02        1.1662e-04      
 779    7.7900e+02   1.8697e-03         1.7363e-02        1.1661e-04      
 780    7.8000e+02   1.8707e-03         1.7369e-02        1.1660e-04      
 781    7.8100e+02   1.8718e-03         1.7375e-02        1.1659e-04      
 782    7.8200e+02   1.8729e-03         1.7381e-02        1.1658e-04      
 783    7.8300e+02   1.8740e-03         1.7387e-02        1.1657e-04      
 784    7.8400e+02   1.8751e-03         1.7393e-02        1.1656e-04      
 785    7.8500e+02   1.8762e-03         1.7399e-02        1.1656e-04      
 786    7.8600e+02   1.8773e-03         1.7405e-02        1.1655e-04      
 787    7.8700e+02   1.8784e-03         1.7411e-02        1.1654e-04      
 788    7.8800e+02   1.8795e-03         1.7416e-02        1.1653e-04      
 789    7.8900e+02   1.8806e-03         1.7422e-02        1.1652e-04      
 790    7.9000e+02   1.8816e-03         1.7428e-02        1.1651e-04      
 791    7.9100e+02   1.8827e-03         1.7434e-02        1.1650e-04      
 792    7.9200e+02   1.8838e-03         1.7440e-02        1.1650e-04      
 793    7.9300e+02   1.8849e-03         1.7446e-02        1.1649e-04      
 794    7.9400e+02   1.8860e-03         1.7452e-02        1.1648e-04      
 795    7.9500e+02   1.8871e-03         1.7458e-02        1.1647e-04      
 796    7.9600e+02   1.8881e-03         1.7463e-02        1.1646e-04      
 797    7.9700e+02   1.8892e-03         1.7469e-02        1.1645e-04      
 798    7.9800e+02   1.8903e-03         1.7475e-02        1.1644e-04      
 799    7.9900e+02   1.8914e-03         1.7481e-02        1.1644e-04      
 800    8.0000e+02   1.8924e-03         1.7487e-02        1.1643e-04      
 801    8.0100e+02   1.8935e-03         1.7492e-02        1.1642e-04      
 802    8.0200e+02   1.8946e-03         1.7498e-02        1.1641e-04      
 803    8.0300e+02   1.8957e-03         1.7504e-02        1.1640e-04      
 804    8.0400e+02   1.8968e-03         1.7510e-02        1.1639e-04      
 805    8.0500e+02   1.8978e-03         1.7516e-02        1.1639e-04      
 806    8.0600e+02   1.8989e-03         1.7521e-02        1.1638e-04      
 807    8.0700e+02   1.9000e-03         1.7527e-02        1.1637e-04      
 808    8.0800e+02   1.9010e-03         1.7533e-02        1.1636e-04      
 809    8.0900e+02   1.9021e-03         1.7539e-02        1.1635e-04      
 810    8.1000e+02   1.9032e-03         1.7544e-02        1.1634e-04      
 811    8.1100e+02   1.9043e-03         1.7550e-02        1.1634e-04      
 812    8.1200e+02   1.9053e-03         1.7556e-02        1.1633e-04      
 813    8.1300e+02   1.9064e-03         1.7562e-02        1.1632e-04      
 814    8.1400e+02   1.9075e-03         1.7567e-02        1.1631e-04      
 815    8.1500e+02   1.9085e-03         1.7573e-02        1.1630e-04      
 816    8.1600e+02   1.9096e-03         1.7579e-02        1.1629e-04      
 817    8.1700e+02   1.9107e-03         1.7585e-02        1.1629e-04      
 818    8.1800e+02   1.9117e-03         1.7590e-02        1.1628e-04      
 819    8.1900e+02   1.9128e-03         1.7596e-02        1.1627e-04      
 820    8.2000e+02   1.9138e-03         1.7602e-02        1.1626e-04      
 821    8.2100e+02   1.9149e-03         1.7607e-02        1.1625e-04      
 822    8.2200e+02   1.9160e-03         1.7613e-02        1.1624e-04      
 823    8.2300e+02   1.9170e-03         1.7619e-02        1.1624e-04      
 824    8.2400e+02   1.9181e-03         1.7624e-02        1.1623e-04      
 825    8.2500e+02   1.9191e-03         1.7630e-02        1.1622e-04      
 826    8.2600e+02   1.9202e-03         1.7636e-02        1.1621e-04      
 827    8.2700e+02   1.9213e-03         1.7641e-02        1.1620e-04      
 828    8.2800e+02   1.9223e-03         1.7647e-02        1.1620e-04      
 829    8.2900e+02   1.9234e-03         1.7653e-02        1.1619e-04      
 830    8.3000e+02   1.9244e-03         1.7658e-02        1.1618e-04      
 831    8.3100e+02   1.9255e-03         1.7664e-02        1.1617e-04      
 832    8.3200e+02   1.9265e-03         1.7670e-02        1.1616e-04      
 833    8.3300e+02   1.9276e-03         1.7675e-02        1.1615e-04      
 834    8.3400e+02   1.9286e-03         1.7681e-02        1.1615e-04      
 835    8.3500e+02   1.9297e-03         1.7686e-02        1.1614e-04      
 836    8.3600e+02   1.9307e-03         1.7692e-02        1.1613e-04      
 837    8.3700e+02   1.9318e-03         1.7698e-02        1.1612e-04      
 838    8.3800e+02   1.9328e-03         1.7703e-02        1.1611e-04      
 839    8.3900e+02   1.9339e-03         1.7709e-02        1.1611e-04      
 840    8.4000e+02   1.9349e-03         1.7714e-02        1.1610e-04      
 841    8.4100e+02   1.9360e-03         1.7720e-02        1.1609e-04      
 842    8.4200e+02   1.9370e-03         1.7726e-02        1.1608e-04      
 843    8.4300e+02   1.9381e-03         1.7731e-02        1.1607e-04      
 844    8.4400e+02   1.9391e-03         1.7737e-02        1.1607e-04      
 845    8.4500e+02   1.9402e-03         1.7742e-02        1.1606e-04      
 846    8.4600e+02   1.9412e-03         1.7748e-02        1.1605e-04      
 847    8.4700e+02   1.9422e-03         1.7753e-02        1.1604e-04      
 848    8.4800e+02   1.9433e-03         1.7759e-02        1.1603e-04      
 849    8.4900e+02   1.9443e-03         1.7764e-02        1.1603e-04      
 850    8.5000e+02   1.9454e-03         1.7770e-02        1.1602e-04      
 851    8.5100e+02   1.9464e-03         1.7775e-02        1.1601e-04      
 852    8.5200e+02   1.9475e-03         1.7781e-02        1.1600e-04      
 853    8.5300e+02   1.9485e-03         1.7786e-02        1.1599e-04      
 854    8.5400e+02   1.9495e-03         1.7792e-02        1.1599e-04      
 855    8.5500e+02   1.9506e-03         1.7797e-02        1.1598e-04      
 856    8.5600e+02   1.9516e-03         1.7803e-02        1.1597e-04      
 857    8.5700e+02   1.9526e-03         1.7808e-02        1.1596e-04      
 858    8.5800e+02   1.9537e-03         1.7814e-02        1.1595e-04      
 859    8.5900e+02   1.9547e-03         1.7819e-02        1.1595e-04      
 860    8.6000e+02   1.9557e-03         1.7825e-02        1.1594e-04      
 861    8.6100e+02   1.9568e-03         1.7830e-02        1.1593e-04      
 862    8.6200e+02   1.9578e-03         1.7836e-02        1.1592e-04      
 863    8.6300e+02   1.9588e-03         1.7841e-02        1.1592e-04      
 864    8.6400e+02   1.9599e-03         1.7847e-02        1.1591e-04      
 865    8.6500e+02   1.9609e-03         1.7852e-02        1.1590e-04      
 866    8.6600e+02   1.9619e-03         1.7858e-02        1.1589e-04      
 867    8.6700e+02   1.9630e-03         1.7863e-02        1.1588e-04      
 868    8.6800e+02   1.9640e-03         1.7869e-02        1.1588e-04      
 869    8.6900e+02   1.9650e-03         1.7874e-02        1.1587e-04      
 870    8.7000e+02   1.9660e-03         1.7879e-02        1.1586e-04      
 871    8.7100e+02   1.9671e-03         1.7885e-02        1.1585e-04      
 872    8.7200e+02   1.9681e-03         1.7890e-02        1.1585e-04      
 873    8.7300e+02   1.9691e-03         1.7896e-02        1.1584e-04      
 874    8.7400e+02   1.9701e-03         1.7901e-02        1.1583e-04      
 875    8.7500e+02   1.9712e-03         1.7906e-02        1.1582e-04      
 876    8.7600e+02   1.9722e-03         1.7912e-02        1.1581e-04      
 877    8.7700e+02   1.9732e-03         1.7917e-02        1.1581e-04      
 878    8.7800e+02   1.9742e-03         1.7923e-02        1.1580e-04      
 879    8.7900e+02   1.9753e-03         1.7928e-02        1.1579e-04      
 880    8.8000e+02   1.9763e-03         1.7933e-02        1.1578e-04      
 881    8.8100e+02   1.9773e-03         1.7939e-02        1.1578e-04      
 882    8.8200e+02   1.9783e-03         1.7944e-02        1.1577e-04      
 883    8.8300e+02   1.9793e-03         1.7950e-02        1.1576e-04      
 884    8.8400e+02   1.9804e-03         1.7955e-02        1.1575e-04      
 885    8.8500e+02   1.9814e-03         1.7960e-02        1.1575e-04      
 886    8.8600e+02   1.9824e-03         1.7966e-02        1.1574e-04      
 887    8.8700e+02   1.9834e-03         1.7971e-02        1.1573e-04      
 888    8.8800e+02   1.9844e-03         1.7976e-02        1.1572e-04      
 889    8.8900e+02   1.9854e-03         1.7982e-02        1.1571e-04      
 890    8.9000e+02   1.9864e-03         1.7987e-02        1.1571e-04      
 891    8.9100e+02   1.9875e-03         1.7992e-02        1.1570e-04      
 892    8.9200e+02   1.9885e-03         1.7998e-02        1.1569e-04      
 893    8.9300e+02   1.9895e-03         1.8003e-02        1.1568e-04      
 894    8.9400e+02   1.9905e-03         1.8008e-02        1.1568e-04      
 895    8.9500e+02   1.9915e-03         1.8013e-02        1.1567e-04      
 896    8.9600e+02   1.9925e-03         1.8019e-02        1.1566e-04      
 897    8.9700e+02   1.9935e-03         1.8024e-02        1.1565e-04      
 898    8.9800e+02   1.9945e-03         1.8029e-02        1.1565e-04      
 899    8.9900e+02   1.9955e-03         1.8035e-02        1.1564e-04      
 900    9.0000e+02   1.9965e-03         1.8040e-02        1.1563e-04      
 901    9.0100e+02   1.9976e-03         1.8045e-02        1.1562e-04      
 902    9.0200e+02   1.9986e-03         1.8050e-02        1.1562e-04      
 903    9.0300e+02   1.9996e-03         1.8056e-02        1.1561e-04      
 904    9.0400e+02   2.0006e-03         1.8061e-02        1.1560e-04      
 905    9.0500e+02   2.0016e-03         1.8066e-02        1.1559e-04      
 906    9.0600e+02   2.0026e-03         1.8071e-02        1.1559e-04      
 907    9.0700e+02   2.0036e-03         1.8077e-02        1.1558e-04      
 908    9.0800e+02   2.0046e-03         1.8082e-02        1.1557e-04      
 909    9.0900e+02   2.0056e-03         1.8087e-02        1.1556e-04      
 910    9.1000e+02   2.0066e-03         1.8092e-02        1.1556e-04      
 911    9.1100e+02   2.0076e-03         1.8098e-02        1.1555e-04      
 912    9.1200e+02   2.0086e-03         1.8103e-02        1.1554e-04      
 913    9.1300e+02   2.0096e-03         1.8108e-02        1.1553e-04      
 914    9.1400e+02   2.0106e-03         1.8113e-02        1.1553e-04      
 915    9.1500e+02   2.0116e-03         1.8119e-02        1.1552e-04      
 916    9.1600e+02   2.0126e-03         1.8124e-02        1.1551e-04      
 917    9.1700e+02   2.0136e-03         1.8129e-02        1.1551e-04      
 918    9.1800e+02   2.0146e-03         1.8134e-02        1.1550e-04      
 919    9.1900e+02   2.0156e-03         1.8139e-02        1.1549e-04      
 920    9.2000e+02   2.0166e-03         1.8145e-02        1.1548e-04      
 921    9.2100e+02   2.0176e-03         1.8150e-02        1.1548e-04      
 922    9.2200e+02   2.0186e-03         1.8155e-02        1.1547e-04      
 923    9.2300e+02   2.0195e-03         1.8160e-02        1.1546e-04      
 924    9.2400e+02   2.0205e-03         1.8165e-02        1.1545e-04      
 925    9.2500e+02   2.0215e-03         1.8170e-02        1.1545e-04      
 926    9.2600e+02   2.0225e-03         1.8176e-02        1.1544e-04      
 927    9.2700e+02   2.0235e-03         1.8181e-02        1.1543e-04      
 928    9.2800e+02   2.0245e-03         1.8186e-02        1.1542e-04      
 929    9.2900e+02   2.0255e-03         1.8191e-02        1.1542e-04      
 930    9.3000e+02   2.0265e-03         1.8196e-02        1.1541e-04      
 931    9.3100e+02   2.0275e-03         1.8201e-02        1.1540e-04      
 932    9.3200e+02   2.0285e-03         1.8206e-02        1.1540e-04      
 933    9.3300e+02   2.0294e-03         1.8212e-02        1.1539e-04      
 934    9.3400e+02   2.0304e-03         1.8217e-02        1.1538e-04      
 935    9.3500e+02   2.0314e-03         1.8222e-02        1.1537e-04      
 936    9.3600e+02   2.0324e-03         1.8227e-02        1.1537e-04      
 937    9.3700e+02   2.0334e-03         1.8232e-02        1.1536e-04      
 938    9.3800e+02   2.0344e-03         1.8237e-02        1.1535e-04      
 939    9.3900e+02   2.0354e-03         1.8242e-02        1.1534e-04      
 940    9.4000e+02   2.0363e-03         1.8247e-02        1.1534e-04      
 941    9.4100e+02   2.0373e-03         1.8252e-02        1.1533e-04      
 942    9.4200e+02   2.0383e-03         1.8257e-02        1.1532e-04      
 943    9.4300e+02   2.0393e-03         1.8263e-02        1.1532e-04      
 944    9.4400e+02   2.0403e-03         1.8268e-02        1.1531e-04      
 945    9.4500e+02   2.0412e-03         1.8273e-02        1.1530e-04      
 946    9.4600e+02   2.0422e-03         1.8278e-02        1.1529e-04      
 947    9.4700e+02   2.0432e-03         1.8283e-02        1.1529e-04      
 948    9.4800e+02   2.0442e-03         1.8288e-02        1.1528e-04      
 949    9.4900e+02   2.0452e-03         1.8293e-02        1.1527e-04      
 950    9.5000e+02   2.0461e-03         1.8298e-02        1.1527e-04      
 951    9.5100e+02   2.0471e-03         1.8303e-02        1.1526e-04      
 952    9.5200e+02   2.0481e-03         1.8308e-02        1.1525e-04      
 953    9.5300e+02   2.0491e-03         1.8313e-02        1.1525e-04      
 954    9.5400e+02   2.0500e-03         1.8318e-02        1.1524e-04      
 955    9.5500e+02   2.0510e-03         1.8323e-02        1.1523e-04      
 956    9.5600e+02   2.0520e-03         1.8328e-02        1.1522e-04      
 957    9.5700e+02   2.0530e-03         1.8333e-02        1.1522e-04      
 958    9.5800e+02   2.0539e-03         1.8338e-02        1.1521e-04      
 959    9.5900e+02   2.0549e-03         1.8343e-02        1.1520e-04      
 960    9.6000e+02   2.0559e-03         1.8348e-02        1.1520e-04      
 961    9.6100e+02   2.0569e-03         1.8353e-02        1.1519e-04      
 962    9.6200e+02   2.0578e-03         1.8358e-02        1.1518e-04      
 963    9.6300e+02   2.0588e-03         1.8363e-02        1.1517e-04      
 964    9.6400e+02   2.0598e-03         1.8368e-02        1.1517e-04      
 965    9.6500e+02   2.0607e-03         1.8373e-02        1.1516e-04      
 966    9.6600e+02   2.0617e-03         1.8378e-02        1.1515e-04      
 967    9.6700e+02   2.0627e-03         1.8383e-02        1.1515e-04      
 968    9.6800e+02   2.0636e-03         1.8388e-02        1.1514e-04      
 969    9.6900e+02   2.0646e-03         1.8393e-02        1.1513e-04      
 970    9.7000e+02   2.0656e-03         1.8398e-02        1.1513e-04      
 971    9.7100e+02   2.0665e-03         1.8403e-02        1.1512e-04      
 972    9.7200e+02   2.0675e-03         1.8408e-02        1.1511e-04      
 973    9.7300e+02   2.0685e-03         1.8413e-02        1.1510e-04      
 974    9.7400e+02   2.0694e-03         1.8418e-02        1.1510e-04      
 975    9.7500e+02   2.0704e-03         1.8423e-02        1.1509e-04      
 976    9.7600e+02   2.0714e-03         1.8428e-02        1.1508e-04      
 977    9.7700e+02   2.0723e-03         1.8433e-02        1.1508e-04      
 978    9.7800e+02   2.0733e-03         1.8438e-02        1.1507e-04      
 979    9.7900e+02   2.0742e-03         1.8443e-02        1.1506e-04      
 980    9.8000e+02   2.0752e-03         1.8448e-02        1.1506e-04      
 981    9.8100e+02   2.0762e-03         1.8453e-02        1.1505e-04      
 982    9.8200e+02   2.0771e-03         1.8458e-02        1.1504e-04      
 983    9.8300e+02   2.0781e-03         1.8462e-02        1.1504e-04      
 984    9.8400e+02   2.0790e-03         1.8467e-02        1.1503e-04      
 985    9.8500e+02   2.0800e-03         1.8472e-02        1.1502e-04      
 986    9.8600e+02   2.0809e-03         1.8477e-02        1.1502e-04      
 987    9.8700e+02   2.0819e-03         1.8482e-02        1.1501e-04      
 988    9.8800e+02   2.0829e-03         1.8487e-02        1.1500e-04      
 989    9.8900e+02   2.0838e-03         1.8492e-02        1.1499e-04      
 990    9.9000e+02   2.0848e-03         1.8497e-02        1.1499e-04      
 991    9.9100e+02   2.0857e-03         1.8502e-02        1.1498e-04      
 992    9.9200e+02   2.0867e-03         1.8507e-02        1.1497e-04      
 993    9.9300e+02   2.0876e-03         1.8511e-02        1.1497e-04      
 994    9.9400e+02   2.0886e-03         1.8516e-02        1.1496e-04      
 995    9.9500e+02   2.0895e-03         1.8521e-02        1.1495e-04      
 996    9.9600e+02   2.0905e-03         1.8526e-02        1.1495e-04      
 997    9.9700e+02   2.0914e-03         1.8531e-02        1.1494e-04      
 998    9.9800e+02   2.0924e-03         1.8536e-02        1.1493e-04      
 999    9.9900e+02   2.0933e-03         1.8541e-02        1.1493e-04      
 1000    1.0000e+03   2.0943e-03         1.8545e-02        1.1492e-04      



==> errors/GPExtension_Kite/iterativ_order2_summary.txt <==
File generated at 21.03.2024, 14:04:42 and solved with /home/data/schwering/code/LevelSetTransport/GhostPenaltyExtension_iterativ.py



Used parameters:
	kg = 2, layers_proj = 2, layers_ext = 2, c_ext_gamma_ghost = 1, power_ext_gamma_ghost = 0, h0 = 0.5, use_sign_dist = False

-----------------   Used time:    ----------------- 
Step 0: 1 day, 7:58:15

Total time: 1 day, 7:58:15


-----------------------------------------------------   Quantities   -----------------------------------------------------
 Lx   #ProjElem   mult      #ExtElem    mult      #OnlyExtElem   mult      SecondsPerStep   mult      MeshElements   mult    
 3    1.211e+05   ----      2.268e+05   ----      1.058e+05      ----      1.151e+05        ----      1.172e+06      ----    


----------------------   Energy errors at fix iteration points n in [1,5,10,20]   ----------------------
 Lx   EnergyErr_n1   eoc       EnergyErr_n5   eoc       EnergyErr_n10   eoc       EnergyErr_n20   eoc     
 3    1.637e-04      ----      1.520e-04      ----      1.474e-04       ----      1.428e-04       ----    


-------------------------------------------------------------------------------------   L2 errors at fix iteration points n in [1,5,10,20]   -------------------------------------------------------------------------------------
 Lx   L2OnProjElem_n1   eoc       L2OnProjElem_n5   eoc       L2OnProjElem_n10   eoc       L2OnProjElem_n20   eoc       L2OnExtElem_n1   eoc       L2OnExtElem_n5   eoc       L2OnExtElem_n10   eoc       L2OnExtElem_n20   eoc     
 3    6.691e-05         ----      1.553e-04         ----      2.189e-04          ----      3.089e-04          ----      4.119e-03        ----      5.368e-03        ----      5.979e-03         ----      6.751e-03         ----    

Lx = 3
	L2OnProjElem : [0, 6.690976773120419e-05, 9.79690421748658e-05, 0.00012043831865393718, 0.00013903363920745476, 0.0001553062107704302, 0.00016998032156715362, 0.00018346225998013907, 0.00019600723121144346, 0.00020778869600313865, 0.00021893153819817115, 0.00022952959621265077, 0.00023965569890837111, 0.0002493678039827711, 0.00025871296440467057, 0.00026773000936674884, 0.0002764514239061209, 0.00028490470652509315, 0.0002931133740062734, 0.0003010977203453456, 0.00030887539988279356, 0.0003164618820151963, 0.00032387081037385946, 0.00033111428981420023, 0.0003382031181036858, 0.0003451469747291541, 0.0003519545760904606, 0.0003586338040829355, 0.00036519181342065213, 0.00037163512183228345, 0.00037796968635088853, 0.0003842009682296444, 0.00039033398849076296, 0.00039637337571028926, 0.00040232340732810674, 0.0004081880455269753, 0.0004139709685312343, 0.0004196755980225529, 0.00042530512324778113, 0.0004308625222957773, 0.00043635058094048003, 0.00044177190938302747, 0.00044712895717327535, 0.00045242402654732417, 0.00045765928438234885, 0.00046283677294003625, 0.00046795841954568734, 0.00047302604532874334, 0.0004780413731339837, 0.00048300603469697936, 0.00048792157716613964, 0.00049278946904188, 0.0004976111055957118, 0.0005023878138231725, 0.0005071208569788385, 0.000511811438735358, 0.0005164607070038354, 0.0005210697574483027, 0.0005256396367237696, 0.0005301713454636806, 0.0005346658410398694, 0.0005391240401157756, 0.0005435468210114677, 0.0005479350258968597, 0.0005522894628281842, 0.0005566109076409827, 0.0005609001057117649, 0.0005651577735991347, 0.000569384600574334, 0.0005735812500499725, 0.0005777483609151189, 0.0005818865487841102, 0.0005859964071656123, 0.0005900785085581564, 0.0005941334054775641, 0.0005981616314214516, 0.0006021637017752141, 0.0006061401146639586, 0.0006100913517540916, 0.0006140178790081703, 0.0006179201473962791, 0.0006217985935668361, 0.000625653640479819, 0.0006294856980046447, 0.0006332951634852503, 0.0006370824222745112, 0.0006408478482398765, 0.0006445918042422357, 0.0006483146425895574, 0.0006520167054670015, 0.0006556983253449322, 0.0006593598253661685, 0.000663001519713713, 0.0006666237139602826, 0.0006702267054004689, 0.0006738107833669305, 0.0006773762295309756, 0.0006809233181891745, 0.0006844523165361293, 0.000687963484924601, 0.0006914570771134676, 0.0006949333405044508, 0.0006983925163679232, 0.0007018348400585887, 0.0007052605412215443, 0.000708669843989292, 0.0007120629671699629, 0.0007154401244275248, 0.000718801524454103, 0.0007221473711351106, 0.0007254778637072641, 0.00072879319691002, 0.0007320935611307727, 0.0007353791425440453, 0.0007386501232449457, 0.0007419066813773895, 0.0007451489912569156, 0.0007483772234889355, 0.0007515915450820563, 0.0007547921195571133, 0.0007579791070519538, 0.0007611526644221411, 0.0007643129453378504, 0.0007674601003771826, 0.0007705942771158035, 0.0007737156202133525, 0.0007768242714966978, 0.000779920370040001, 0.0007830040522420779, 0.0007860754519006932, 0.0007891347002844938, 0.0007921819262021598, 0.0007952172560692274, 0.00079824081397254, 0.0008012527217324473, 0.0008042530989629075, 0.0008072420631295537, 0.0008102197296056375, 0.0008131862117262689, 0.0008161416208407705, 0.0008190860663632023, 0.0008220196558213952, 0.0008249424949042669, 0.0008278546875076018, 0.0008307563357783706, 0.0008336475401576751, 0.000836528399422202, 0.0008393990107245489, 0.0008422594696321035, 0.0008451098701648369, 0.0008479503048318289, 0.0008507808646668159, 0.0008536016392624543, 0.0008564127168037371, 0.0008592141841002679, 0.0008620061266176323, 0.0008647886285077724, 0.0008675617726387174, 0.0008703256406229272, 0.0008730803128454002, 0.0008758258684905004, 0.0008785623855683749, 0.0008812899409402768, 0.0008840086103434815, 0.0008867184684152409, 0.0008894195887162717, 0.0008921120437534125, 0.0008947959050018475, 0.0008974712429265138, 0.0009001381270031154, 0.0009027966257383656, 0.0009054468066898859, 0.0009080887364854623, 0.0009107224808417372, 0.0009133481045825612, 0.0009159656716567023, 0.0009185752451551938, 0.000921176887328209, 0.0009237706596014172, 0.0009263566225921561, 0.000928934836124821, 0.0009315053592462353, 0.0009340682502403658, 0.0009366235666427831, 0.0009391713652548115, 0.0009417117021571912, 0.0009442446327235152, 0.0009467702116332686, 0.0009492884928846224, 0.0009517995298068566, 0.0009543033750724426, 0.0009568000807090117, 0.0009592896981108261, 0.0009617722780500786, 0.0009642478706879792, 0.0009667165255855011, 0.0009691782917138638, 0.000971633217464834, 0.000974081350660797, 0.0009765227385644907, 0.0009789574278886866, 0.0009813854648054452, 0.0009838068949553772, 0.0009862217634565346, 0.0009886301149131698, 0.0009910319934243023, 0.0009934274425921084, 0.000995816505530068, 0.0009981992248710133, 0.001000575642774882, 0.0010029458009365147, 0.001005309740593, 0.0010076675025311765, 0.0010100191270946465, 0.0010123646541909624, 0.0010147041232983637, 0.0010170375734726883, 0.0010193650433538146, 0.001021686571172162, 0.001024002194755124, 0.001026311951533113, 0.0010286158785457638, 0.0010309140124477964, 0.0010332063895148712, 0.0010354930456493525, 0.001037774016385799, 0.0010400493368965728, 0.0010423190419971376, 0.0010445831661513392, 0.0010468417434766107, 0.0010490948077489844, 0.0010513423924081535, 0.0010535845305622124, 0.0010558212549925674, 0.0010580525981585794, 0.0010602785922021226, 0.0010624992689521411, 0.0010647146599290355, 0.0010669247963491055, 0.0010691297091286447, 0.0010713294288883057, 0.0010735239859570769, 0.0010757134103763467, 0.0010778977319039229, 0.0010800769800178491, 0.00108225118392018, 0.001084420372540843, 0.0010865845745412321, 0.0010887438183178402, 0.001090898132005771, 0.0010930475434823088, 0.0010951920803702747, 0.0010973317700413827, 0.0010994666396195573, 0.0011015967159842123, 0.0011037220257733992, 0.0011058425953869501, 0.0011079584509895634, 0.001110069618513821, 0.0011121761236631666, 0.0011142779919148527, 0.0011163752485227685, 0.0011184679185203296, 0.0011205560267231582, 0.0011226395977319708, 0.0011247186559350797, 0.0011267932255112092, 0.0011288633304319374, 0.0011309289944644054, 0.001132990241173709, 0.001135047093925445, 0.001137099575888117, 0.0011391477100354708, 0.0011411915191490095, 0.0011432310258201643, 0.0011452662524525947, 0.0011472972212644868, 0.0011493239542907446, 0.001151346473385146, 0.001153364800222493, 0.001155378956300715, 0.001157388962942936, 0.0011593948412995235, 0.0011613966123501208, 0.0011633942969056037, 0.0011653879156099719, 0.0011673774889423845, 0.0011693630372189652, 0.0011713445805946899, 0.0011733221390651898, 0.0011752957324685997, 0.001177265380487347, 0.0011792311026498237, 0.0011811929183321791, 0.0011831508467600176, 0.0011851049070100296, 0.0011870551180116918, 0.0011890014985488507, 0.0011909440672613276, 0.0011928828426465558, 0.0011948178430610597, 0.0011967490867220221, 0.0011986765917088157, 0.001200600375964426, 0.001202520457297005, 0.0012044368533812733, 0.0012063495817599315, 0.0012082586598450898, 0.0012101641049196412, 0.001212065934138654, 0.0012139641645306945, 0.0012158588129991786, 0.0012177498963236212, 0.0012196374311610257, 0.0012215214340470996, 0.0012234019213974796, 0.0012252789095090655, 0.001227152414561152, 0.0012290224526167197, 0.001230889039623502, 0.0012327521914153043, 0.0012346119237130779, 0.0012364682521260172, 0.0012383211921528526, 0.0012401707591827662, 0.001242016968496631, 0.0012438598352679968, 0.0012456993745642393, 0.0012475356013476227, 0.0012493685304761444, 0.0012511981767049077, 0.0012530245546868103, 0.0012548476789737133, 0.0012566675640174223, 0.0012584842241705765, 0.001260297673687712, 0.0012621079267261595, 0.0012639149973469527, 0.0012657188995158395, 0.0012675196471040938, 0.0012693172538895303, 0.001271111733557276, 0.0012729030997007552, 0.0012746913658224866, 0.0012764765453349668, 0.0012782586515615682, 0.0012800376977372212, 0.0012818136970094475, 0.0012835866624390253, 0.0012853566070008548, 0.001287123543584722, 0.0012888874849961375, 0.0012906484439570536, 0.00129240643310669, 0.001294161465002233, 0.0012959135521196272, 0.0012976627068542997, 0.001299408941521907, 0.0013011522683589818, 0.001302892699523784, 0.0013046302470969184, 0.0013063649230819886, 0.0013080967394063856, 0.0013098257079219016, 0.0013115518404054596, 0.0013132751485596657, 0.0013149956440136176, 0.0013167133383234352, 0.0013184282429729581, 0.001320140369374328, 0.0013218497288687329, 0.0013235563327268728, 0.0013252601921496555, 0.0013269613182688206, 0.0013286597221474855, 0.0013303554147807866, 0.0013320484070964026, 0.0013337387099551564, 0.0013354263341516682, 0.0013371112904147838, 0.0013387935894082067, 0.0013404732417310905, 0.0013421502579185078, 0.0013438246484419813, 0.0013454964237101285, 0.0013471655940691023, 0.0013488321698030864, 0.0013504961611348902, 0.0013521575782264217, 0.0013538164311792122, 0.0013554727300348845, 0.001357126484775654, 0.0013587777053248318, 0.0013604264015473415, 0.0013620725832501235, 0.0013637162601826502, 0.0013653574420373533, 0.0013669961384502492, 0.0013686323590010759, 0.0013702661132141394, 0.0013718974105584349, 0.0013735262604482633, 0.0013751526722436144, 0.0013767766552506403, 0.0013783982187220477, 0.0013800173718575138, 0.0013816341238041404, 0.0013832484836569054, 0.0013848604604589153, 0.0013864700632020255, 0.0013880773008271231, 0.0013896821822245182, 0.0013912847162343884, 0.0013928849116471558, 0.0013944827772038274, 0.001396078321596482, 0.0013976715534685298, 0.001399262481415172, 0.0014008511139837632, 0.0014024374596740853, 0.0014040215269388798, 0.0014056033241840538, 0.0014071828597691492, 0.001408760142007569, 0.0014103351791670958, 0.001411907979470092, 0.0014134785510938744, 0.0014150469021711452, 0.0014166130407901917, 0.0014181769749952978, 0.001419738712787098, 0.0014212982621228634, 0.0014228556309167889, 0.001424410827040352, 0.0014259638583226496, 0.0014275147325507386, 0.0014290634574698048, 0.0014306100407836312, 0.0014321544901547984, 0.0014336968132050549, 0.0014352370175155934, 0.0014367751106272742, 0.001438311100041035, 0.0014398449932181462, 0.001441376797580413, 0.0014429065205105722, 0.0014444341693525414, 0.0014459597514116431, 0.0014474832739549896, 0.0014490047442116333, 0.001450524169372899, 0.0014520415565926587, 0.001453556912987616, 0.0014550702456375278, 0.0014565815615854942, 0.0014580908678381355, 0.0014595981713660443, 0.0014611034791038198, 0.0014626067979503937, 0.001464108134769417, 0.0014656074963892796, 0.0014671048896034958, 0.0014686003211709564, 0.0014700937978160777, 0.0014715853262291106, 0.001473074913066382, 0.0014745625649504844, 0.0014760482884705246, 0.0014775320901823771, 0.0014790139766088903, 0.0014804939542400672, 0.0014819720295334237, 0.001483448208914042, 0.0014849224987749374, 0.0014863949054771514, 0.0014878654353500547, 0.0014893340946915527, 0.001490800889768287, 0.0014922658268157207, 0.0014937289120386206, 0.0014951901516109996, 0.0014966495516765266, 0.0014981071183485025, 0.001499562857710264, 0.0015010167758153167, 0.0015024688786874918, 0.0015039191723212302, 0.0015053676626816633, 0.001506814355704865, 0.0015082592572980692, 0.0015097023733398032, 0.001511143709680147, 0.0015125832721408043, 0.0015140210665154676, 0.0015154570985697888, 0.0015168913740417303, 0.0015183238986416108, 0.0015197546780524073, 0.0015211837179298893, 0.0015226110239027022, 0.0015240366015726934, 0.0015254604565149916, 0.0015268825942781504, 0.0015283030203844471, 0.001529721740329919, 0.0015311387595845466, 0.0015325540835925318, 0.001533967717772307, 0.001535379667516839, 0.0015367899381936315, 0.0015381985351450797, 0.0015396054636884655, 0.0015410107291161756, 0.0015424143366958906, 0.0015438162916706648, 0.001545216599259166, 0.0015466152646557104, 0.0015480122930305968, 0.0015494076895300583, 0.0015508014592765182, 0.0015521936073687335, 0.0015535841388818867, 0.001554973058867821, 0.0015563603723550993, 0.0015577460843492015, 0.0015591301998325853, 0.001560512723765001, 0.0015618936610834035, 0.0015632730167022312, 0.001564650795513555, 0.0015660270023871692, 0.0015674016421706606, 0.0015687747196896826, 0.0015701462397480223, 0.0015715162071276605, 0.001572884626589046, 0.0015742515028711133, 0.0015756168406914023, 0.0015769806447463632, 0.0015783429197112433, 0.0015797036702402962, 0.0015810629009670343, 0.001582420616504221, 0.0015837768214439444, 0.0015851315203578898, 0.001586484717797388, 0.0015878364182935053, 0.0015891866263572105, 0.0015905353464794726, 0.001591882583131385, 0.0015932283407642796, 0.0015945726238098218, 0.0015959154366801563, 0.0015972567837680394, 0.0015985966694468767, 0.001599935098070876, 0.0016012720739752382, 0.0016026076014760803, 0.001603941684870757, 0.0016052743284378135, 0.0016066055364371572, 0.001607935313110177, 0.0016092636626798007, 0.0016105905893506718, 0.0016119160973091806, 0.001613240190723584, 0.0016145628737441913, 0.0016158841505033356, 0.001617204025115546, 0.0016185225016777107, 0.0016198395842690013, 0.0016211552769512068, 0.0016224695837685917, 0.001623782508748153, 0.0016250940558996988, 0.0016264042292158973, 0.0016277130326724004, 0.001629020470227948, 0.0016303265458243988, 0.0016316312633869131, 0.001632934626823996, 0.0016342366400276637, 0.0016355373068733467, 0.0016368366312202237, 0.0016381346169111045, 0.001639431267772694, 0.0016407265876155627, 0.0016420205802342555, 0.0016433132494074298, 0.001644604598897887, 0.001645894632452663, 0.001647183353803194, 0.0016484707666652694, 0.0016497568747392425, 0.0016510416817100528, 0.0016523251912473086, 0.0016536074070053403, 0.001654888332623399, 0.0016561679717256408, 0.001657446327921183, 0.0016587234048042877, 0.0016599992059543591, 0.001661273734936054, 0.001662546995299356, 0.0016638189905796698, 0.001665089724297865, 0.0016663591999604218, 0.0016676274210593808, 0.0016688943910725975, 0.0016701601134635944, 0.0016714245916819178, 0.001672687829162985, 0.0016739498293281705, 0.0016752105955850337, 0.0016764701313272663, 0.0016777284399347857, 0.0016789855247738613, 0.001680241389197128, 0.0016814960365436433, 0.0016827494701390448, 0.0016840016932955426, 0.001685252709311997, 0.0016865025214740695, 0.0016877511330541913, 0.0016889985473116042, 0.0016902447674926307, 0.0016914897968304976, 0.0016927336385455219, 0.0016939762958452392, 0.0016952177719243302, 0.001696458069964767, 0.0016976971931359078, 0.0016989351445944624, 0.0017001719274846543, 0.0017014075449382571, 0.0017026420000746017, 0.0017038752960007134, 0.001705107435811393, 0.0017063384225891628, 0.0017075682594044294, 0.0017087969493155151, 0.0017100244953687212, 0.001711250900598412, 0.0017124761680270572, 0.0017137003006651933, 0.0017149233015117246, 0.0017161451735537461, 0.0017173659197666875, 0.0017185855431144108, 0.001719804046549239, 0.001721021433012015, 0.001722237705432122, 0.0017234528667275778, 0.001724666919805099, 0.0017258798675601956, 0.0017270917128771122, 0.0017283024586289566, 0.0017295121076777984, 0.001730720662874583, 0.0017319281270594077, 0.0017331345030613468, 0.0017343397936986406, 0.0017355440017787212, 0.001736747130098223, 0.0017379491814431094, 0.0017391501585887225, 0.0017403500642996835, 0.001741548901330218, 0.001742746672423898, 0.0017439433803139906, 0.0017451390277232201, 0.0017463336173641375, 0.0017475271519388391, 0.0017487196341392762, 0.0017499110666471891, 0.0017511014521341425, 0.001752290793261659, 0.0017534790926811454, 0.0017546663530340673, 0.0017558525769519175, 0.0017570377670562815, 0.0017582219259589175, 0.0017594050562618332, 0.0017605871605571187, 0.001761768241427281, 0.0017629483014451556, 0.0017641273431739145, 0.001765305369167196, 0.0017664823819690876, 0.0017676583841142138, 0.0017688333781277494, 0.0017700073665254973, 0.0017711803518139595, 0.00177235233649023, 0.0017735233230422136, 0.0017746933139486424, 0.0017758623116789932, 0.001777030318693668, 0.0017781973374440421, 0.001779363370372283, 0.0017805284199117915, 0.0017816924884868264, 0.0017828555785128338, 0.001784017692396374, 0.0017851788325351722, 0.0017863390013181694, 0.0017874982011255715, 0.001788656434328869, 0.0017898137032909098, 0.0017909700103658592, 0.0017921253578994244, 0.0017932797482286772, 0.0017944331836821925, 0.0017955856665800782, 0.0017967371992340954, 0.001797887783947567, 0.0017990374230154196, 0.0018001861187243728, 0.0018013338733528493, 0.0018024806891709954, 0.0018036265684408233, 0.0018047715134161786, 0.001805915526342776, 0.0018070586094582376, 0.0018082007649921994, 0.0018093419951662904, 0.0018104823021940924, 0.0018116216882813594, 0.0018127601556258606, 0.0018138977064175578, 0.0018150343428385907, 0.0018161700670633275, 0.001817304881258346, 0.0018184387875825215, 0.0018195717881870645, 0.0018207038852155407, 0.0018218350808038653, 0.001822965377080448, 0.0018240947761660766, 0.0018252232801740794, 0.0018263508912103024, 0.001827477611373187, 0.0018286034427537118, 0.0018297283874354673, 0.0018308524474948042, 0.0018319756250006825, 0.0018330979220148149, 0.0018342193405916608, 0.00183533988277849, 0.001836459550615335, 0.0018375783461352189, 0.0018386962713639176, 0.0018398133283201847, 0.0018409295190157313, 0.0018420448454552138, 0.0018431593096363238, 0.0018442729135498329, 0.0018453856591795252, 0.0018464975485023441, 0.0018476085834883407, 0.0018487187661007207, 0.001849828098295937, 0.0018509365820236132, 0.001852044219226686, 0.0018531510118413599, 0.0018542569617971069, 0.001855362071016832, 0.001856466341416741, 0.0018575697749064527, 0.0018586723733891193, 0.0018597741387611907, 0.0018608750729127478, 0.0018619751777273251, 0.0018630744550820165, 0.0018641729068474765, 0.001865270534887996, 0.0018663673410614992, 0.0018674633272195507, 0.0018685584952073944, 0.0018696528468640007, 0.0018707463840220999, 0.0018718391085081293, 0.0018729310221424094, 0.001874022126739068, 0.001875112424105961, 0.0018762019160450043, 0.0018772906043518698, 0.0018783784908162613, 0.0018794655772217457, 0.0018805518653459746, 0.0018816373569605193, 0.0018827220538310174, 0.0018838059577171813, 0.0018848890703727665, 0.0018859713935456678, 0.0018870529289779384, 0.0018881336784056862, 0.001889213643559395, 0.0018902928261635503, 0.0018913712279369644, 0.0018924488505927528, 0.0018935256958382257, 0.0018946017653750698, 0.0018956770608992617, 0.0018967515841011521, 0.001897825336665464, 0.00189889832027135, 0.001899970536592346, 0.0019010419872964675, 0.001902112674046166, 0.0019031825984984435, 0.0019042517623048304, 0.0019053201671113127, 0.0019063878145585491, 0.0019074547062817094, 0.0019085208439106268, 0.001909586229069704, 0.00191065086337808, 0.0019117147484495457, 0.0019127778858925794, 0.0019138402773103828, 0.0019149019243008747, 0.0019159628284568546, 0.001917022991365763, 0.0019180824146099772, 0.0019191410997666228, 0.0019201990484077405, 0.00192125626210018, 0.0019223127424057656, 0.0019233684908811458, 0.00192442350907805, 0.0019254777985429929, 0.0019265313608176453, 0.00192758419743853, 0.0019286363099372717, 0.0019296876998405568, 0.0019307383686700422, 0.0019317883179425905, 0.0019328375491700636, 0.001933886063859524, 0.0019349338635131048, 0.0019359809496281768, 0.0019370273236972463, 0.0019380729872080814, 0.0019391179416435532, 0.001940162188481928, 0.0019412057291966175, 0.001942248565256372, 0.0019432906981252584, 0.0019443321292625779, 0.0019453728601230627, 0.0019464128921567786, 0.0019474522268091317, 0.0019484908655209602, 0.0019495288097285545, 0.0019505660608634858, 0.0019516026203529708, 0.0019526384896195789, 0.001953673670081396, 0.0019547081631520503, 0.001955741970240614, 0.001956775092751745, 0.0019578075320857147, 0.001958839289638253, 0.001959870366800819, 0.00196090076496042, 0.0019619304854996446, 0.001962959529796838, 0.0019639878992259423, 0.001965015595156609, 0.001966042618954163, 0.0019670689719796836, 0.001968094655589961, 0.0019691196711375918, 0.001970144019970797, 0.0019711677034337915, 0.0019721907228664286, 0.001973213079604439, 0.0019742347749794145, 0.0019752558103187843, 0.0019762761869457717, 0.0019772959061796504, 0.0019783149693354428, 0.001979333377724151, 0.001980351132652708, 0.0019813682354240074, 0.0019823846873369224, 0.001983400489686238, 0.0019844156437628354, 0.0019854301508535127, 0.0019864440122411894, 0.0019874572292047947, 0.001988469803019271, 0.001989481734955702, 0.0019904930262812184, 0.0019915036782591094, 0.00199251369214876, 0.0019935230692056517, 0.001994531810681514, 0.001995539917824155, 0.00199654739187763, 0.001997554234082104, 0.00199856044567409, 0.001999566027886204, 0.002000570981947387, 0.0020015753090827306, 0.0020025790105137773, 0.002003582087458156, 0.0020045845411299384, 0.0020055863727394332, 0.002006587583493316, 0.002007588174594577, 0.002008588147242648, 0.0020095875026332143, 0.00201058624195837, 0.0020115843664067308, 0.0020125818771631124, 0.0020135787754089725, 0.0020145750623220796, 0.002015570739076728, 0.0020165658068435907, 0.0020175602667899042, 0.002018554120079389, 0.0020195473678722283, 0.0020205400113251617, 0.0020215320515914715, 0.002022523489820986, 0.0020235143271600847, 0.0020245045647517305, 0.0020254942037354327, 0.002026483245247368, 0.002027471690420294, 0.0020284595403836127, 0.0020294467962633476, 0.002030433459182181, 0.0020314195302594167, 0.002032405010611115, 0.0020333899013500146, 0.002034374203585505, 0.0020353579184237266, 0.0020363410469675493, 0.0020373235903165744, 0.0020383055495671663, 0.002039286925812446, 0.002040267720142309, 0.0020412479336434646, 0.0020422275673993738, 0.0020432066224903523, 0.002044185099993541, 0.002045163000982908, 0.0020461403265292577, 0.0020471170777003242, 0.0020480932555605896, 0.002049068861171572, 0.0020500438955915403, 0.002051018359875749, 0.002051992255076372, 0.0020529655822425458, 0.002053938342420272, 0.002054910536652533, 0.002055882165979307, 0.0020568532314375167, 0.0020578237340610796, 0.0020587936748809985, 0.002059763054925095, 0.0020607318752184148, 0.002061700136782892, 0.0020626678406375555, 0.002063634987798565, 0.002064601579279033, 0.0020655676160891688, 0.0020665330992363194, 0.002067498029724853, 0.0020684624085563885, 0.002069426236729516, 0.002070389515239987, 0.002071352245080784, 0.002072314427241914, 0.0020732760627106194, 0.0020742371524713637, 0.0020751976975056496, 0.0020761576987922904, 0.002077117157307323, 0.0020780760740238585, 0.0020790344499123626, 0.002079992285940505, 0.002080949583073098, 0.002081906342272389, 0.0020828625644977467, 0.0020838182507059134, 0.0020847734018508385, 0.002085728018883769, 0.0020866821027533213, 0.002087635654405326, 0.0020885886747830473, 0.002089541164827039, 0.00209049312547513, 0.0020914445576626353, 0.0020923954623221267, 0.0020933458403835916, 0.002094295692774352]
	L2OnExtElem : [0, 0.004119441338472384, 0.004661018062216885, 0.004969039118631985, 0.005190767744343344, 0.005368167846352851, 0.005518529057383046, 0.0056506295419615216, 0.005769518990834377, 0.005878359442075488, 0.005979260930501987, 0.006073703694694031, 0.006162768634644616, 0.00624727109958277, 0.0063278426948034545, 0.006404983587438071, 0.006479097262271239, 0.00655051439329084, 0.0066195097118921095, 0.00668631422036134, 0.006751124222691122, 0.006814108124569741, 0.0068754116356153005, 0.006935161805363565, 0.00699347019370169, 0.007050435389447398, 0.007106145031499453, 0.007160677445921653, 0.007214102983375282, 0.00726648512038821, 0.007317881372938135, 0.007368344059584148, 0.007417920943088143, 0.007466655773195502, 0.007514588748449419, 0.007561756911326169, 0.007608194488026007, 0.0076539331821561035, 0.0076990024297115415, 0.0077434296214928845, 0.007787240297892117, 0.00783045832016596, 0.007873106021643001, 0.007915204341651313, 0.007956772944584335, 0.007997830326059325, 0.008038393907913105, 0.008078480123384876, 0.008118104493778545, 0.008157281697596885, 0.008196025633064768, 0.008234349474774121, 0.008272265725180005, 0.008309786261429983, 0.00834692237813375, 0.008383684826405937, 0.008420083849650638, 0.008456129216360143, 0.008491830250270622, 0.008527195858093275, 0.008562234555088937, 0.008596954488666958, 0.00863136346019997, 0.00866546894521388, 0.0086992781121018, 0.008732797839488661, 0.008766034732358574, 0.008798995137069212, 0.0088316851553158, 0.008864110657155708, 0.008896277293173183, 0.008928190505812738, 0.00895985554001243, 0.008991277453133065, 0.009022461124254106, 0.00905341126291652, 0.00908413241729428, 0.009114628981899063, 0.009144905204797577, 0.009174965194419713, 0.009204812925956147, 0.00923445224739344, 0.009263886885196762, 0.009293120449688663, 0.009322156440100034, 0.009350998249370707, 0.009379649168671006, 0.009408112391689186, 0.009436391018682403, 0.00946448806032528, 0.009492406441345814, 0.009520149003986652, 0.009547718511273276, 0.00957511765013952, 0.009602349034380196, 0.009629415207465892, 0.009656318645211602, 0.00968306175833446, 0.009709646894874295, 0.009736076342495773, 0.00976235233070087, 0.009788477032926393, 0.009814452568543726, 0.009840281004769812, 0.009865964358504713, 0.00989150459806469, 0.009916903644856942, 0.009942163374974075, 0.00996728562071534, 0.009992272172055847, 0.01001712477804039, 0.01004184514812024, 0.010066434953443474, 0.0100908958280831, 0.010115229370214335, 0.010139437143254536, 0.0101635206769387, 0.01018748146837794, 0.010211320983048106, 0.01023504065575577, 0.010258641891573588, 0.010282126066714506, 0.010305494529397514, 0.010328748600672998, 0.010351889575205631, 0.01037491872204201, 0.010397837285350743, 0.010420646485115351, 0.01044334751783421, 0.010465941557161126, 0.010488429754551118, 0.010510813239865198, 0.010533093121957817, 0.010555270489250297, 0.010577346410281078, 0.010599321934226887, 0.010621198091429295, 0.010642975893867777, 0.010664656335660409, 0.010686240393510621, 0.010707729027157583, 0.010729123179807228, 0.0107504237785525, 0.010771631734776006, 0.010792747944533597, 0.010813773288947757, 0.010834708634554003, 0.010855554833675353, 0.010876312724750271, 0.010896983132674008, 0.010917566869117925, 0.01093806473284067, 0.010958477509992315, 0.010978805974411279, 0.010999050887900682, 0.011019213000511466, 0.011039293050804911, 0.011059291766126259, 0.01107920986282925, 0.011099048046552802, 0.011118807012438012, 0.011138487445366376, 0.011158090020178361, 0.011177615401905299, 0.011197064245958918, 0.011216437198358794, 0.01123573489591959, 0.011254957966446651, 0.01127410702892857, 0.011293182693721936, 0.011312185562721639, 0.011331116229545043, 0.011349975279695392, 0.01136876329072651, 0.011387480832405655, 0.011406128466864646, 0.01142470674875902, 0.011443216225410068, 0.011461657436945683, 0.011480030916457674, 0.011498337190111884, 0.011516576777305616, 0.011534750190782709, 0.011552857936765557, 0.011570900515081244, 0.011588878419268317, 0.011606792136714854, 0.011624642148751535, 0.011642428930782864, 0.011660152952376717, 0.011677814677382594, 0.011695414564037486, 0.01171295306505307, 0.011730430627729114, 0.011747847694038308, 0.011765204700730291, 0.011782502079416085, 0.011799740256658905, 0.01181691965406357, 0.011834040688361304, 0.011851103771491754, 0.011868109310687037, 0.011885057708552174, 0.011901949363134778, 0.011918784668013178, 0.011935564012360896, 0.01195228778103016, 0.011968956354607848, 0.01198557010949962, 0.012002129417988472, 0.012018634648308213, 0.012035086164702878, 0.012051484327493589, 0.012067829493139854, 0.012084122014300478, 0.012100362239892835, 0.012116550515151708, 0.012132687181690369, 0.01214877257754883, 0.012164807037255369, 0.01218079089187287, 0.0121967244690632, 0.012212608093127375, 0.012228442085062496, 0.01224422676260311, 0.012259962440282192, 0.012275649429470367, 0.012291288038422533, 0.012306878572325382, 0.012322421333339913, 0.012337916620647375, 0.012353364730494582, 0.012368765956229114, 0.012384120588345772, 0.012399428914527473, 0.012414691219681237, 0.012429907785979813, 0.012445078892896668, 0.012460204817250076, 0.012475285833231353, 0.012490322212451489, 0.012505314223959774, 0.012520262134302152, 0.012535166207530007, 0.012550026705259506, 0.012564843886672308, 0.012579618008585924, 0.012594349325451271, 0.012609038089406468, 0.012623684550291663, 0.012638288955696202, 0.012652851550970715, 0.012667372579267255, 0.012681852281561264, 0.012696290896686448, 0.012710688661355237, 0.012725045810192103, 0.012739362575748814, 0.012753639188548969, 0.01276787587709503, 0.012782072867904585, 0.012796230385531925, 0.012810348652592075, 0.012824427889781135, 0.012838468315912316, 0.012852470147920698, 0.01286643360090204, 0.012880358888125228, 0.012894246221059565, 0.012908095809395174, 0.012921907861062827, 0.01293568258225551, 0.012949420177445973, 0.012963120849418292, 0.01297678479926977, 0.012990412226451297, 0.01300400332876398, 0.013017558302399616, 0.013031077341947316, 0.01304456064041041, 0.013058008389234427, 0.013071420778317263, 0.013084797996023854, 0.013098140229216374, 0.013111447663257359, 0.013124720482033099, 0.01313795886797252, 0.01315116300205533, 0.013164333063836768, 0.013177469231457427, 0.013190571681661593, 0.013203640589815034, 0.013216676129911417, 0.013229678474596907, 0.013242647795178288, 0.01325558426164377, 0.013268488042667718, 0.013281359305634446, 0.013294198216644595, 0.01330700494053444, 0.013319779640887508, 0.01333252248004586, 0.013345233619122408, 0.013357913218019712, 0.013370561435437996, 0.01338317842888537, 0.01339576435469742, 0.01340831936804176, 0.0134208436229354, 0.013433337272255931, 0.013445800467747281, 0.013458233360040898, 0.013470636098659483, 0.013483008832032092, 0.013495351707504209, 0.013507664871341307, 0.013519948468759257, 0.013532202643913424, 0.013544427539922355, 0.013556623298866019, 0.013568790061815815, 0.013580927968822083, 0.013593037158937796, 0.013605117770229073, 0.013617169939775834, 0.013629193803690844, 0.013641189497117597, 0.013653157154253335, 0.013665096908349446, 0.013677008891720067, 0.013688893235759345, 0.013700750070939603, 0.013712579526828687, 0.01372438173208942, 0.013736156814501294, 0.013747904900951973, 0.013759626117463742, 0.013771320589188627, 0.01378298844041953, 0.013794629794601249, 0.013806244774334267, 0.01381783350138962, 0.013829396096704803, 0.013840932680405345, 0.013852443371797946, 0.013863928289393576, 0.01387538755089827, 0.013886821273234934, 0.013898229572539014, 0.013909612564177033, 0.01392097036274018, 0.013932303082061245, 0.013943610835221448, 0.013954893734549674, 0.013966151891638185, 0.013977385417341838, 0.013988594421785596, 0.013999779014376492, 0.014010939303806908, 0.014022075398057113, 0.014033187404408533, 0.014044275429441016, 0.01405533957905034, 0.014066379958442067, 0.01407739667214849, 0.014088389824022898, 0.01409935951726015, 0.014110305854388506, 0.014121228937280673, 0.014132128867159468, 0.014143005744609792, 0.014153859669571854, 0.014164690741352865, 0.014175499058634742, 0.014186284719473734, 0.014197047821314503, 0.014207788460982557, 0.01421850673470115, 0.014229202738091083, 0.014239876566173173, 0.014250528313382098, 0.014261158073563221, 0.01427176593997842, 0.014282352005310799, 0.014292916361677219, 0.014303459100620496, 0.014313980313123559, 0.014324480089611125, 0.014334958519952897, 0.014345415693471716, 0.014355851698941637, 0.014366266624598265, 0.014376660558142742, 0.014387033586742032, 0.014397385797037174, 0.014407717275145731, 0.014418028106662765, 0.014428318376677194, 0.014438588169760767, 0.01444883756997693, 0.014459066660893007, 0.014469275525571179, 0.01447946424658566, 0.014489632906013315, 0.014499781585452454, 0.014509910366006483, 0.01452001932830927, 0.014530108552517242, 0.014540178118314748, 0.014550228104915186, 0.014560258591072435, 0.014570269655076193, 0.014580261374759268, 0.01459023382750252, 0.014600187090234652, 0.014610121239438972, 0.01462003635115508, 0.014629932500982929, 0.014639809764086133, 0.01464966821519521, 0.014659507928609424, 0.014669328978203812, 0.01467913143742569, 0.014688915379309714, 0.014698680876468164, 0.014708428001100195, 0.014718156824994439, 0.014727867419532463, 0.014737559855689275, 0.014747234204044155, 0.014756890534770813, 0.014766528917653995, 0.014776149422078885, 0.014785752117046799, 0.014795337071167843, 0.014804904352674174, 0.014814454029409731, 0.014823986168845896, 0.014833500838073558, 0.014842998103818054, 0.014852478032427724, 0.014861940689885507, 0.014871386141810276, 0.01488081445346433, 0.014890225689739732, 0.014899619915179543, 0.014908997193969235, 0.014918357589948765, 0.014927701166601266, 0.01493702798706809, 0.014946338114143445, 0.014955631610283408, 0.014964908537604921, 0.01497416895788372, 0.014983412932566803, 0.014992640522763901, 0.015001851789261878, 0.015011046792514969, 0.015020225592652864, 0.015029388249487506, 0.01503853482250529, 0.015047665370874153, 0.01505677995345339, 0.015065878628780527, 0.015074961455087053, 0.015084028490291017, 0.015093079792009296, 0.015102115417547385, 0.015111135423914382, 0.015120139867812857, 0.015129128805648795, 0.015138102293533342, 0.015147060387282826, 0.01515600314242046, 0.015164930614178894, 0.015173842857500971, 0.015182739927046862, 0.015191621877188251, 0.015200488762017404, 0.015209340635344773, 0.015218177550701886, 0.01522699956134441, 0.015235806720251405, 0.01524459908012875, 0.015253376693415921, 0.01526213961227723, 0.015270887888611726, 0.015279621574054675, 0.015288340719973141, 0.015297045377474635, 0.015305735597405244, 0.01531441143035636, 0.015323072926654939, 0.015331720136381831, 0.015340353109356036, 0.01534897189515041, 0.01535757654308198, 0.015366167102226137, 0.015374743621408513, 0.015383306149204442, 0.015391854733954576, 0.015400389423753604, 0.015408910266450594, 0.015417417309665967, 0.015425910600775144, 0.015434390186918862, 0.015442856115007638, 0.015451308431713115, 0.015459747183483441, 0.015468172416530673, 0.015476584176840488, 0.015484982510176803, 0.015493367462066478, 0.015501739077827696, 0.015510097402544368, 0.015518442481087432, 0.015526774358099031, 0.015535093078016437, 0.015543398685048403, 0.01555169122319468, 0.01555997073623767, 0.01556823726774913, 0.01557649086109284, 0.015584731559415999, 0.015592959405663135, 0.015601174442566713, 0.015609376712657885, 0.015617566258257576, 0.015625743121494267, 0.015633907344279625, 0.015642058968338843, 0.015650198035186608, 0.01565832458614491, 0.015666438662339122, 0.015674540304694833, 0.015682629553946156, 0.015690706450633793, 0.015698771035107542, 0.0157068233475255, 0.01571486342785309, 0.015722891315867356, 0.01573090705116613, 0.01573891067315157, 0.015746902221041335, 0.015754881733876253, 0.01576284925050889, 0.015770804809608817, 0.015778748449669918, 0.015786680209004218, 0.01579460012574335, 0.015802508237847027, 0.01581040458309235, 0.015818289199085282, 0.015826162123256573, 0.015834023392865285, 0.015841873044997592, 0.015849711116565853, 0.015857537644317115, 0.01586535266482814, 0.015873156214506818, 0.015880948329594927, 0.01588872904616841, 0.01589649840013668, 0.015904256427249023, 0.015912003163087836, 0.015919738643078874, 0.015927462902481707, 0.015935175976395502, 0.015942877899765482, 0.01595056870737389, 0.015958248433849586, 0.015965917113665254, 0.0159735747811333, 0.015981221470413594, 0.015988857215521964, 0.015996482050304715, 0.01600409600847157, 0.016011699123570578, 0.016019291429010804, 0.016026872958039652, 0.016034443743767897, 0.016042003819152047, 0.016049553217005543, 0.016057091969993685, 0.01606462011063827, 0.016072137671316596, 0.016079644684266686, 0.01608714118157803, 0.016094627195205057, 0.01610210275695608, 0.016109567898503572, 0.01611702265137636, 0.016124467046973675, 0.01613190111654828, 0.016139324891220393, 0.01614673840197576, 0.016154141679661883, 0.016161534754995783, 0.01616891765855555, 0.016176290420792064, 0.01618365307202119, 0.016191005642427186, 0.016198348162066795, 0.016205680660866244, 0.01621300316861806, 0.016220315714994365, 0.01622761832953048, 0.016234911041643377, 0.01624219388061929, 0.016249466875621586, 0.016256730055684218, 0.016263983449725503, 0.0162712270865292, 0.016278460994767544, 0.016285685202981653, 0.016292899739598323, 0.016300104632921624, 0.016307299911132528, 0.0163144856022972, 0.016321661734359436, 0.016328828335146324, 0.016335985432371396, 0.016343133053626845, 0.016350271226389632, 0.016357399978022342, 0.016364519335772397, 0.016371629326774287, 0.016378729978046833, 0.016385821316496792, 0.016392903368920807, 0.01639997616200001, 0.016407039722309485, 0.016414094076308047, 0.01642113925034769, 0.016428175270673976, 0.01643520216341962, 0.016442219954610843, 0.01644922867016621, 0.016456228335897067, 0.016463218977509058, 0.016470200620602966, 0.01647717329067125, 0.016484137013106803, 0.01649109181319573, 0.016498037716116656, 0.016504974746951857, 0.016511902930677645, 0.016518822292172282, 0.016525732856206985, 0.016532634647455434, 0.016539527690492477, 0.016546412009790703, 0.016553287629722035, 0.016560154574564966, 0.016567012868498845, 0.016573862535599518, 0.016580703599854106, 0.016587536085144808, 0.016594360015267394, 0.016601175413911887, 0.01660798230468006, 0.016614780711079608, 0.01662157065651719, 0.01662835216431356, 0.016635125257694304, 0.01664188995979082, 0.016648646293640566, 0.016655394282196048, 0.016662133948310138, 0.016668865314752295, 0.016675588404198236, 0.01668230323923721, 0.016689009842363014, 0.016695708235983802, 0.016702398442425142, 0.016709080483915808, 0.016715754382599816, 0.016722420160536957, 0.01672907783969794, 0.01673572744196843, 0.016742368989147462, 0.016749002502952283, 0.016755628005009036, 0.01676224551686475, 0.016768855059981526, 0.016775456655737354, 0.01678205032542463, 0.01678863609025839, 0.016795213971366425, 0.01680178398979975, 0.016808346166523443, 0.016814900522422332, 0.01682144707830376, 0.016827985854891554, 0.016834516872832113, 0.016841040152690515, 0.016847555714952597, 0.016854063580031105, 0.016860563768252887, 0.016867056299867917, 0.016873541195057868, 0.016880018473915036, 0.016886488156463885, 0.016892950262648972, 0.01689940481233968, 0.016905851825326865, 0.016912291321334542, 0.01691872332000442, 0.016925147840904924, 0.01693156490353307, 0.01693797452730999, 0.016944376731582885, 0.016950771535632195, 0.016957158958656723, 0.016963539019790395, 0.016969911738090298, 0.01697627713254306, 0.01698263522206793, 0.016988986025511507, 0.016995329561643617, 0.017001665849175458, 0.01700799490674081, 0.017014316752903578, 0.01702063140616109, 0.017026938884942954, 0.017033239207608325, 0.01703953239245031, 0.017045818457690747, 0.017052097421484416, 0.017058369301925044, 0.017064634117031918, 0.017070891884762497, 0.01707714262300745, 0.017083386349588996, 0.017089623082268246, 0.017095852838736172, 0.017102075636620164, 0.017108291493488574, 0.017114500426837754, 0.017120702454105966, 0.017126897592663348, 0.01713308585981795, 0.017139267272818184, 0.017145441848844926, 0.01715160960501975, 0.017157770558402306, 0.01716392472598667, 0.017170072124709564, 0.017176212771442517, 0.01718234668299864, 0.017188473876133144, 0.01719459436753449, 0.017200708173835174, 0.017206815311607213, 0.017212915797359268, 0.017219009647548078, 0.017225096878567485, 0.017231177506749414, 0.017237251548372436, 0.017243319019656457, 0.01724937993675708, 0.017255434315783233, 0.017261482172774435, 0.017267523523724355, 0.017273558384560163, 0.01727958677115751, 0.017285608699336544, 0.017291624184861278, 0.017297633243432774, 0.017303635890708886, 0.017309632142280592, 0.017315622013689226, 0.017321605520424086, 0.017327582677912207, 0.01733355350153355, 0.017339518006610204, 0.017345476208411516, 0.01735142812215603, 0.017357373763002275, 0.017363313146062008, 0.01736924628639301, 0.017375173198997767, 0.017381093898827246, 0.017387008400783485, 0.017392916719709935, 0.01739881887040835, 0.017404714867621233, 0.017410604726041414, 0.01741648846031166, 0.01742236608502517, 0.01742823761472292, 0.017434103063896634, 0.01743996244698619, 0.01744581577838538, 0.017451663072434516, 0.017457504343427202, 0.01746333960560588, 0.017469168873168312, 0.017474992160255186, 0.017480809480968147, 0.01748662084935391, 0.017492426279414382, 0.017498225785102104, 0.01750401938032552, 0.017509807078940315, 0.017515588894757725, 0.017521364841543655, 0.017527134933015026, 0.017532899182840903, 0.01753865760464654, 0.017544410212009958, 0.01755015701846669, 0.017555898037496968, 0.017561633282547492, 0.0175673627670123, 0.017573086504240023, 0.017578804507537262, 0.017584516790167152, 0.017590223365344444, 0.01759592424623918, 0.01760161944598116, 0.017607308977652874, 0.01761299285429415, 0.017618671088902884, 0.017624343694431537, 0.017630010683791497, 0.017635672069842127, 0.017641327865416223, 0.01764697808328976, 0.01765262273620331, 0.017658261836853713, 0.017663895397892666, 0.017669523431935102, 0.017675145951549762, 0.017680762969268352, 0.017686374497575545, 0.017691980548918324, 0.017697581135706155, 0.017703176270297667, 0.017708765965019205, 0.017714350232152957, 0.01771992908394381, 0.017725502532593574, 0.017731070590267413, 0.0177366332690832, 0.01774219058112943, 0.017747742538446014, 0.01775328915304085, 0.01775883043687774, 0.017764366401880456, 0.01776989705994181, 0.017775422422906983, 0.017780942502586067, 0.01778645731075229, 0.017791966859141733, 0.017797471159446184, 0.017802970223326827, 0.01780846406240323, 0.017813952688255523, 0.01781943611243496, 0.01782491434644441, 0.017830387401755316, 0.017835855289802995, 0.017841318021986137, 0.017846775609664325, 0.01785222806416367, 0.017857675396768767, 0.01786311761873384, 0.017868554741275217, 0.01787398677557283, 0.0178794137327698, 0.017884835623976407, 0.017890252460264384, 0.017895664252672798, 0.01790107101220498, 0.017906472749830194, 0.01791186947648045, 0.017917261203052374, 0.017922647940413462, 0.017928029699391782, 0.01793340649078062, 0.017938778325346655, 0.017944145213811408, 0.017949507166870847, 0.017954864195185688, 0.01796021630938053, 0.017965563520049542, 0.017970905837751166, 0.01797624327301222, 0.017981575836325623, 0.017986903538151328, 0.017992226388917894, 0.017997544399022566, 0.018002857578822036, 0.018008165938649887, 0.0180134694888057, 0.0180187682395542, 0.018024062201128576, 0.0180293513837315, 0.018034635797532905, 0.01803991545267116, 0.018045190359255205, 0.018050460527361138, 0.018055725967032418, 0.018060986688283886, 0.018066242701097867, 0.01807149401542646, 0.018076740641190282, 0.01808198258827984, 0.01808721986655822, 0.018092452485851805, 0.018097680455962686, 0.01810290378666111, 0.018108122487683856, 0.018113336568741666, 0.018118546039514294, 0.018123750909655876, 0.018128951188781297, 0.018134146886486936, 0.018139338012333663, 0.01814452457585489, 0.018149706586552627, 0.018154884053904488, 0.018160056987354237, 0.018165225396322305, 0.018170389290197837, 0.01817554867833875, 0.01818070357007756, 0.018185853974720577, 0.018190999901541886, 0.018196141359789957, 0.018201278358687466, 0.018206410907421207, 0.018211539015157097, 0.01821666269103159, 0.018221781944157522, 0.018226896783613528, 0.01823200721845641, 0.018237113257710588, 0.018242214910378026, 0.01824731218543599, 0.018252405091825553, 0.01825749363846731, 0.018262577834256836, 0.01826765768805932, 0.018272733208717654, 0.018277804405042085, 0.018282871285821133, 0.018287933859815652, 0.018292992135764182, 0.01829804612237393, 0.018303095828329306, 0.01830814126229027, 0.01831318243288774, 0.018318219348723234, 0.01832325201838525, 0.018328280450427212, 0.01833330465337952, 0.01833832463575192, 0.018343340406017677, 0.018348351972636113, 0.018353359344039307, 0.018358362528630958, 0.018363361534794134, 0.01836835637088612, 0.018373347045237017, 0.018378333566154578, 0.018383315941923106, 0.018388294180803094, 0.018393268291029306, 0.01839823828081006, 0.018403204158337204, 0.01840816593177067, 0.018413123609251764, 0.018418077198896866, 0.018423026708795576, 0.018427972147018884, 0.018432913521612304, 0.018437850840597955, 0.018442784111973864, 0.018447713343716664, 0.018452638543776493, 0.018457559720090264, 0.018462476880557382, 0.018467390033064253, 0.01847229918547266, 0.018477204345620966, 0.018482105521325187, 0.0184870027203824, 0.018491895950558734, 0.01849678521960666, 0.018501670535251914, 0.018506551905197267, 0.01851142933712822, 0.01851630283870513, 0.018521172417566654, 0.018526038081328664, 0.018530899837587884, 0.018535757693917347, 0.01854061165786766, 0.01854546173697205]
	EnergyErr : [0, 0.00016371780577068674, 0.00015823515749979118, 0.00015541713451922983, 0.00015348288916923486, 0.00015199912286235342, 0.00015079136286752813, 0.0001497712514016591, 0.00014888741738795918, 0.00014810716964327599, 0.0001474083579000157, 0.00014677526523043888, 0.00014619633407877636, 0.00014566281774427642, 0.00014516793741139927, 0.0001447063327756688, 0.00014427369158409134, 0.00014386649260412772, 0.00014348182280274303, 0.00014311724453089752, 0.000142770697134034, 0.00014244042283326474, 0.00014212491001599657, 0.00014182284927589955, 0.0001415330988325454, 0.00014125465709950404, 0.00014098664062406322, 0.00014072826623142808, 0.00014047883642074322, 0.0001402377273039963, 0.00014000437863675657, 0.00013977828543292403, 0.00013955899095452319, 0.00013934608075203921, 0.00013913917761034398, 0.00013893793721277245, 0.00013874204443772154, 0.00013855121013307147, 0.00013836516835168057, 0.00013818367393209186, 0.00013800650035925013, 0.00013783343796464192, 0.0001376642922481383, 0.00013749888247424941, 0.00013733704039148862, 0.000137178609101753, 0.00013702344206690043, 0.00013687140219873392, 0.00013672236108664595, 0.00013657619824298164, 0.00013643280049851423, 0.00013629206137990988, 0.00013615388062290782, 0.00013601816367253837, 0.00013588482127291235, 0.0001357537690592699, 0.0001356249272193499, 0.00013549822015799007, 0.00013537357620757348, 0.00013525092736020624, 0.00013513020901576524, 0.00013501135976223502, 0.00013489432115968997, 0.000134779037557624, 0.00013466545590883676, 0.00013455352562060654, 0.00013444319839223234, 0.00013433442807607348, 0.0001342271705638551, 0.00013412138365641595, 0.00013401702695199028, 0.00013391406174675705, 0.0001338124509437255, 0.00013371215895304988, 0.000133613151631279, 0.00013351539617456265, 0.0001334188610695, 0.00013332351601708168, 0.00013322933187532893, 0.00013313628058666274, 0.00013304433514607208, 0.00013295346952584848, 0.00013286365864068037, 0.00013277487829714275, 0.00013268710516129952, 0.00013260031669699453, 0.00013251449115139256, 0.00013242960750245198, 0.0001323456454337496, 0.0001322625853049606, 0.00013218040811140881, 0.00013209909546399033, 0.00013201862956470096, 0.00013193899316974917, 0.00013186016958400854, 0.00013178214261365986, 0.00013170489657037508, 0.00013162841623393735, 0.00013155268684122824, 0.00013147769405977104, 0.00013140342398198468, 0.00013132986309769413, 0.00013125699828405056, 0.0001311848167924328, 0.00013111330622586184, 0.0001310424545359826, 0.0001309722500039994, 0.00013090268122580622, 0.00013083373710904745, 0.00013076540685519634, 0.00013069767994569676, 0.00013063054615004719, 0.00013056399548481295, 0.00013049801823714608, 0.00013043260493404094, 0.0001303677463388872, 0.00013030343345182195, 0.00013023965749223355, 0.00013017640989035722, 0.00013011368229190167, 0.00013005146653798054, 0.00012998975466726068, 0.00012992853890422655, 0.0001298678116549875, 0.00012980756550857103, 0.00012974779321395856, 0.00012968848769317028, 0.0001296296420316061, 0.00012957124945857306, 0.00012951330336576498, 0.00012945579728040012, 0.00012939872488075207, 0.00012934207997948696, 0.00012928585652264803, 0.0001292300485838788, 0.00012917465036042588, 0.00012911965618318314, 0.00012906506048818842, 0.0001290108578366403, 0.00012895704289113755, 0.00012890361043717483, 0.00012885055535603063, 0.00012879787263703245, 0.00012874555736251588, 0.00012869360472122452, 0.00012864200999269061, 0.0001285907685464404, 0.00012853987584821218, 0.00012848932744484071, 0.00012843911897344405, 0.00012838924614815795, 0.0001283397047728336, 0.00012829049072127113, 0.00012824159994818222, 0.0001281930284834446, 0.00012814477243025118, 0.00012809682795802055, 0.00012804919131396563, 0.00012800185880797312, 0.00012795482681442083, 0.00012790809177661694, 0.00012786165019764524, 0.00012781549864433566, 0.00012776963373824078, 0.00012772405216790822, 0.00012767875067269446, 0.00012763372604972006, 0.0001275889751490903, 0.00012754449487554636, 0.00012750028218795728, 0.00012745633409295035, 0.00012741264764921012, 0.0001273692199620645, 0.00012732604818456483, 0.00012728312951435045, 0.00012724046120212413, 0.00012719804053422815, 0.00012715586484799893, 0.00012711393151644494, 0.0001270722379549195, 0.00012703078162844533, 0.00012698956003185164, 0.00012694857069983008, 0.00012690781121407513, 0.00012686727918281775, 0.0001268269722566165, 0.00012678688812114804, 0.00012674702450069357, 0.00012670737914378995, 0.00012666794984225025, 0.00012662873441974534, 0.00012658973072937117, 0.00012655093665712126, 0.0001265123501195741, 0.00012647396906644492, 0.0001264357914738932, 0.00012639781534618558, 0.00012636003872172348, 0.00012632245966347344, 0.00012628507626240572, 0.00012624788663704445, 0.00012621088893319151, 0.00012617408132043056, 0.0001261374619986005, 0.00012610102918488638, 0.00012606478112961786, 0.00012602871610077875, 0.00012599283239381415, 0.0001259571283278472, 0.00012592160224076683, 0.0001258862524979414, 0.00012585107748038036, 0.00012581607559943188, 0.00012578124527887847, 0.00012574658496980926, 0.00012571209314216506, 0.00012567776828459183, 0.00012564360890711293, 0.0001256096135361877, 0.00012557578072109606, 0.00012554210902968578, 0.00012550859704333708, 0.00012547524336839757, 0.00012544204662390325, 0.00012540900545001142, 0.00012537611850011956, 0.00012534338444854094, 0.00012531080198580112, 0.00012527836981069293, 0.00012524608665553458, 0.00012521395124837905, 0.00012518196234811434, 0.00012515011871909554, 0.00012511841914678904, 0.00012508686243151284, 0.00012505544738388092, 0.00012502417282902564, 0.00012499303761249632, 0.00012496204058339767, 0.00012493118061635344, 0.00012490045658873234, 0.0001248698673998966, 0.00012483941195971012, 0.00012480908918194525, 0.00012477889800833618, 0.00012474883737827872, 0.00012471890625542206, 0.0001246891036080566, 0.00012465942841714779, 0.00012462987968041487, 0.00012460045640182851, 0.00012457115759601577, 0.00012454198229383241, 0.00012451292953129028, 0.0001244839983615658, 0.00012445518784193375, 0.00012442649704236662, 0.00012439792504817984, 0.00012436947094974417, 0.00012434113384336638, 0.00012431291284776354, 0.0001242848070778497, 0.00012425681566841096, 0.00012422893775324782, 0.00012420117249217077, 0.0001241735190327879, 0.0001241459765513703, 0.00012411854421684647, 0.00012409122122029886, 0.0001240640067539161, 0.000124036900017718, 0.0001240099002287821, 0.0001239830065991757, 0.00012395621836149505, 0.00012392953474680738, 0.00012390295500225228, 0.00012387647837851115, 0.00012385010413345072, 0.00012382383153696782, 0.0001237976598564608, 0.00012377158838208557, 0.00012374561639773258, 0.00012371974320256866, 0.00012369396809740486, 0.00012366829039143706, 0.00012364270940522608, 0.0001236172244640528, 0.0001235918348957972, 0.00012356654003740417, 0.0001235413392394388, 0.00012351623184448456, 0.00012349121721656357, 0.0001234662947154861, 0.00012344146370716467, 0.00012341672357612087, 0.00012339207370216278, 0.00012336751346926313, 0.0001233430422751143, 0.00012331865951544112, 0.00012329436459851124, 0.00012327015694069165, 0.00012324603594894286, 0.00012322200105404556, 0.00012319805167852846, 0.00012317418725869462, 0.00012315040723211108, 0.00012312671104330902, 0.0001231030981403166, 0.00012307956798194357, 0.0001230561200233569, 0.00012303275373059887, 0.00012300946857241894, 0.0001229862640244061, 0.0001229631395647138, 0.0001229400946783906, 0.0001229171288527804, 0.00012289424158613035, 0.00012287143237117967, 0.00012284870071225198, 0.0001228260461162217, 0.000122803468095686, 0.00012278096616637194, 0.00012275853984814695, 0.0001227361886656832, 0.00012271391215188464, 0.0001226917098346327, 0.00012266958125073916, 0.0001226475259462019, 0.00012262554346478878, 0.00012260363335219178, 0.00012258179516846726, 0.00012256002846651256, 0.00012253833280798657, 0.00012251670775944906, 0.0001224951528870455, 0.00012247366776539282, 0.00012245225196938473, 0.0001224309050825685, 0.0001224096266837641, 0.00012238841636492235, 0.00012236727370841828, 0.00012234619831986784, 0.00012232518978480097, 0.00012230424771505455, 0.00012228337170627968, 0.00012226256137090692, 0.00012224181632024928, 0.00012222113616519923, 0.0001222005205258155, 0.00012217996902117226, 0.0001221594812775016, 0.00012213905691945562, 0.00012211869557960227, 0.00012209839688974566, 0.00012207816048358014, 0.00012205798600148841, 0.00012203787308747811, 0.00012201782138575594, 0.000121997830541764, 0.00012197790021259911, 0.00012195803004304943, 0.00012193821969613408, 0.0001219184688288201, 0.00012189877710477105, 0.0001218791441861287, 0.00012185956974209008, 0.00012184005344042544, 0.00012182059495572383, 0.00012180119396374583, 0.0001217818501406267, 0.00012176256316687596, 0.00012174333272586249, 0.00012172415850423598, 0.00012170504018877623, 0.00012168597746687206, 0.0001216669700372672, 0.00012164801759041682, 0.00012162911982692937, 0.00012161027644186728, 0.00012159148714350247, 0.00012157275163179398, 0.00012155406961598817, 0.0001215354408069857, 0.00012151686490927648, 0.00012149834164173206, 0.00012147987071961325, 0.00012146145186133598, 0.00012144308478407169, 0.00012142476921280343, 0.00012140650486731489, 0.000121388291478872, 0.0001213701287770472, 0.00012135201648433955, 0.00012133395434165343, 0.00012131594207888917, 0.0001212979794320171, 0.00012128006614511653, 0.00012126220195186709, 0.00012124438659720926, 0.00012122661982645104, 0.00012120890138075393, 0.00012119123101575042, 0.00012117360847497201, 0.00012115603351301558, 0.00012113850588348504, 0.00012112102534101921, 0.00012110359164283303, 0.00012108620454642668, 0.0001210688638135316, 0.00012105156920646056, 0.00012103432048824648, 0.00012101711742873278, 0.00012099995978976756, 0.00012098284734536296, 0.0001209657798605439, 0.00012094875711290288, 0.00012093177887440571, 0.00012091484492251909, 0.00012089795503094307, 0.00012088110898055193, 0.00012086430655210148, 0.00012084754752899277, 0.0001208308316904397, 0.00012081415882505434, 0.00012079752871484689, 0.00012078094115404048, 0.00012076439592709486, 0.00012074789283171792, 0.0001207314316524221, 0.00012071501218629013, 0.00012069863422623676, 0.00012068229757546848, 0.00012066600202853163, 0.00012064974738266982, 0.00012063353343907977, 0.00012061736000538659, 0.00012060122687911274, 0.00012058513386701037, 0.00012056908077764391, 0.00012055306741712273, 0.00012053709359313119, 0.00012052115911728561, 0.00012050526380064906, 0.00012048940745572785, 0.00012047358989925042, 0.00012045781094386741, 0.00012044207040641457, 0.00012042636810192393, 0.00012041070385781803, 0.0001203950774844087, 0.00012037948880806101, 0.00012036393765301056, 0.00012034842383989866, 0.00012033294719763674, 0.00012031750754514614, 0.00012030210471617054, 0.00012028673853723929, 0.00012027140883949194, 0.0001202561154493761, 0.00012024085820266414, 0.00012022563692915049, 0.00012021045146507342, 0.00012019530164562929, 0.0001201801873049533, 0.00012016510828318142, 0.00012015006441691393, 0.00012013505554241641, 0.00012012008150613289, 0.00012010514214438688, 0.00012009023730606304, 0.00012007536682735627, 0.00012006053055394748, 0.000120045728332602, 0.00012003096001266611, 0.00012001622543680334, 0.00012000152445697742, 0.00011998685691886425, 0.00011997222267946988, 0.00011995762158103067, 0.00011994305347954813, 0.00011992851823302737, 0.00011991401568510632, 0.00011989954570329264, 0.00011988510813500846, 0.00011987070283865807, 0.00011985632967106832, 0.00011984198849443307, 0.00011982767916449904, 0.00011981340154429185, 0.00011979915549139837, 0.00011978494087325245, 0.0001197707575488856, 0.00011975660538435226, 0.00011974248423831147, 0.00011972839398435425, 0.00011971433448502332, 0.00011970030560737724, 0.00011968630721920958, 0.00011967233918850438, 0.00011965840138654442, 0.00011964449368697828, 0.00011963061595095473, 0.00011961676805923752, 0.00011960294988361325, 0.00011958916129273646, 0.00011957540216300999, 0.00011956167237304242, 0.00011954797179309229, 0.00011953430030438212, 0.00011952065777987768, 0.0001195070441010318, 0.00011949345914744882, 0.00011947990279186287, 0.00011946637491988439, 0.00011945287541102493, 0.0001194394041486163, 0.00011942596101582051, 0.00011941254588846387, 0.00011939915865781521, 0.00011938579920219215, 0.00011937246741277813, 0.00011935916317246589, 0.0001193458863689385, 0.00011933263688502874, 0.00011931941461092293, 0.00011930621943782263, 0.00011929305125256869, 0.00011927990994108554, 0.00011926679539967373, 0.0001192537075186012, 0.00011924064618675618, 0.00011922761129794046, 0.0001192146027426185, 0.00011920162041590707, 0.00011918866421403186, 0.00011917573403001733, 0.00011916282975909869, 0.00011914995129354222, 0.0001191370985343002, 0.00011912427138166927, 0.00011911146972652251, 0.00011909869346918639, 0.00011908594251188016, 0.00011907321674779855, 0.00011906051608339235, 0.00011904784041453872, 0.00011903518964468758, 0.0001190225636764779, 0.00011900996240862947, 0.00011899738574860642, 0.00011898483359405365, 0.00011897230585479348, 0.00011895980243081874, 0.00011894732322845837, 0.00011893486815564869, 0.00011892243711647867, 0.00011891003001704714, 0.00011889764676135745, 0.00011888528726678283, 0.00011887295142925107, 0.00011886063916590466, 0.00011884835038179916, 0.00011883608498893193, 0.0001188238428979383, 0.00011881162401658969, 0.00011879942825684359, 0.00011878725553041904, 0.00011877510575255496, 0.00011876297883470745, 0.00011875087468317104, 0.00011873879322042992, 0.0001187267343580596, 0.00011871469800605667, 0.00011870268408247182, 0.00011869069250312471, 0.00011867872318471521, 0.00011866677604167957, 0.00011865485099085976, 0.0001186429479531896, 0.0001186310668402682, 0.0001186192075742486, 0.00011860737007301463, 0.00011859555425540978, 0.00011858376004183231, 0.00011857198734748651, 0.00011856023610003982, 0.00011854850621499264, 0.00011853679761407904, 0.00011852511022030308, 0.00011851344395505429, 0.00011850179874099665, 0.00011849017449942295, 0.00011847857115580734, 0.00011846698863379732, 0.00011845542685424873, 0.00011844388574441579, 0.00011843236522822668, 0.00011842086523080586, 0.00011840938567461263, 0.00011839792649713708, 0.0001183864876103341, 0.00011837506894691093, 0.00011836367043852476, 0.00011835229200561029, 0.0001183409335798843, 0.00011832959508945921, 0.00011831827646164037, 0.0001183069776241847, 0.00011829569851238277, 0.00011828443904724797, 0.00011827319916686728, 0.00011826197879984704, 0.00011825077787205931, 0.00011823959632108132, 0.00011822843407454937, 0.00011821729106524249, 0.0001182061672287325, 0.00011819506249222574, 0.00011818397678644531, 0.00011817291005554673, 0.00011816186222485901, 0.0001181508332308021, 0.00011813982300865167, 0.00011812883148777884, 0.00011811785860912266, 0.00011810690430379185, 0.00011809596851123584, 0.00011808505116688275, 0.00011807415220492512, 0.00011806327156446548, 0.00011805240917549362, 0.00011804156498303708, 0.00011803073892117985, 0.00011801993092887996, 0.00011800914094533598, 0.00011799836890513278, 0.00011798761475267095, 0.00011797687842090565, 0.00011796615985599243, 0.00011795545898997971, 0.00011794477576745668, 0.00011793411012887207, 0.00011792346201265704, 0.00011791283136010807, 0.0001179022181169031, 0.00011789162221648148, 0.00011788104360547709, 0.00011787048222657269, 0.00011785993801905895, 0.00011784941092822248, 0.00011783890089504725, 0.0001178284078633166, 0.00011781793177710353, 0.00011780747257970377, 0.00011779703021148714, 0.00011778660462531028, 0.0001177761957588355, 0.00011776580355902433, 0.00011775542796752665, 0.00011774506893490124, 0.0001177347264053921, 0.00011772440032039303, 0.00011771409063049473, 0.0001177037972805611, 0.00011769352021899493, 0.00011768325939066734, 0.00011767301474526464, 0.00011766278622516645, 0.00011765257377924287, 0.00011764237736306298, 0.00011763219691361192, 0.00011762203238610464, 0.00011761188372644013, 0.00011760175088525361, 0.00011759163381113127, 0.00011758153245157759, 0.00011757144676149518, 0.00011756137668457021, 0.0001175513221703398, 0.00011754128317751061, 0.00011753125964562004, 0.00011752125153584734, 0.00011751125878967524, 0.00011750128136588176, 0.00011749131921041026, 0.00011748137227915307, 0.00011747144052345252, 0.00011746152389172839, 0.00011745162233835739, 0.00011744173581859406, 0.00011743186428234336, 0.00011742200768121038, 0.00011741216597106509, 0.00011740233910187903, 0.00011739252703715375, 0.0001173827297199619, 0.00011737294710734608, 0.00011736317915294867, 0.00011735342581325053, 0.00011734368704432506, 0.00011733396279572182, 0.00011732425302832165, 0.00011731455769514628, 0.00011730487675086034, 0.00011729521014992117, 0.00011728555785312192, 0.0001172759198116865, 0.00011726629598401394, 0.00011725668632690236, 0.00011724709079672997, 0.00011723750935194958, 0.0001172279419441206, 0.00011721838853751713, 0.00011720884908614432, 0.00011719932354584069, 0.00011718981187893655, 0.00011718031403862417, 0.00011717082999027026, 0.00011716135968615449, 0.00011715190308616508, 0.00011714246014743286, 0.00011713303083394854, 0.00011712361510067619, 0.00011711421290720851, 0.00011710482421380233, 0.0001170954489816487, 0.00011708608717102426, 0.00011707673873775643, 0.00011706740364631399, 0.00011705808185538846, 0.00011704877332398578, 0.00011703947801806757, 0.0001170301958927856, 0.0001170209269101884, 0.00011701167103637053, 0.00011700242822479825, 0.00011699319844712761, 0.00011698398165553632, 0.0001169747778160729, 0.0001169655868929009, 0.0001169564088448113, 0.00011694724363630085, 0.00011693809123177222, 0.00011692895158698936, 0.00011691982467159189, 0.00011691071044618493, 0.00011690160887420734, 0.00011689251992124883, 0.00011688344354582215, 0.00011687437971603268, 0.00011686532839323161, 0.00011685628954372508, 0.00011684726313089442, 0.0001168382491181571, 0.0001168292474695249, 0.0001168202581541355, 0.00011681128113115006, 0.00011680231636741651, 0.0001167933638281172, 0.00011678442347926549, 0.00011677549528599228, 0.00011676657921277117, 0.00011675767522460683, 0.00011674878329348971, 0.00011673990337647997, 0.0001167310354446788, 0.0001167221794632831, 0.0001167133354007929, 0.00011670450321912593, 0.00011669568288864405, 0.00011668687437590336, 0.00011667807764803829, 0.00011666929266956454, 0.00011666051940766485, 0.0001166517578349042, 0.00011664300791469897, 0.00011663426961492028, 0.00011662554290230222, 0.00011661682774998586, 0.00011660812411569067, 0.00011659943197998858, 0.00011659075130359096, 0.00011658208205694287, 0.00011657342420546337, 0.00011656477772500011, 0.00011655614257760131, 0.00011654751873635644, 0.00011653890616484166, 0.00011653030484046104, 0.0001165217147246849, 0.00011651313579100728, 0.0001165045680117585, 0.00011649601135081824, 0.00011648746578119099, 0.00011647893127274678, 0.00011647040779272297, 0.00011646189531529321, 0.00011645339380660783, 0.00011644490324098756, 0.00011643642358611265, 0.00011642795481764364, 0.00011641949689959514, 0.00011641104980835409, 0.00011640261351398481, 0.00011639418797887864, 0.00011638577318746679, 0.00011637736910560825, 0.00011636897570472033, 0.00011636059295393436, 0.00011635222082977646, 0.00011634385930048665, 0.00011633550833743759, 0.00011632716791469052, 0.00011631883800391681, 0.00011631051857898968, 0.00011630220960950517, 0.00011629391107156686, 0.00011628562293415835, 0.00011627734517031049, 0.0001162690777534994, 0.00011626082065844927, 0.00011625257385669797, 0.00011624433732229022, 0.0001162361110266621, 0.00011622789494237248, 0.0001162196890450842, 0.0001162114933082846, 0.00011620330770454487, 0.00011619513221024046, 0.00011618696679621115, 0.00011617881143675901, 0.0001161706661071756, 0.00011616253078031068, 0.00011615440543461496, 0.00011614629003856654, 0.00011613818456751549, 0.00011613008900079048, 0.00011612200330648541, 0.00011611392746474584, 0.00011610586144828058, 0.00011609780523148904, 0.00011608975879279427, 0.0001160817221026244, 0.00011607369513938956, 0.00011606567787365049, 0.00011605767028764627, 0.00011604967235431427, 0.00011604168404963755, 0.00011603370534510581, 0.00011602573622201239, 0.00011601777665416261, 0.00011600982661666929, 0.00011600188608885911, 0.00011599395504006495, 0.00011598603345341205, 0.0001159781213031459, 0.00011597021856549708, 0.00011596232521728615, 0.0001159544412303307, 0.00011594656659062285, 0.00011593870126665983, 0.0001159308452423973, 0.00011592299848923492, 0.00011591516098533648, 0.00011590733270946827, 0.00011589951363847898, 0.00011589170374872206, 0.00011588390301637777, 0.00011587611142414634, 0.0001158683289430283, 0.00011586055555150629, 0.00011585279123533086, 0.00011584503596432207, 0.00011583728971759372, 0.00011582955247602011, 0.00011582182421432991, 0.00011581410490980987, 0.00011580639454756039, 0.00011579869309602174, 0.00011579100054266444, 0.00011578331686245121, 0.00011577564202919147, 0.0001157679760291464, 0.0001157603188356803, 0.0001157526704316711, 0.00011574503079395488, 0.00011573739989826052, 0.00011572977773028293, 0.00011572216426312192, 0.00011571455948073432, 0.00011570696336019319, 0.0001156993758765417, 0.00011569179701698152, 0.00011568422675381451, 0.00011567666507419576, 0.00011566911195040952, 0.00011566156736603285, 0.00011565403130029653, 0.00011564650373184402, 0.0001156389846389494, 0.00011563147401126162, 0.00011562397181679533, 0.00011561647803733756, 0.00011560899266312895, 0.00011560151566654329, 0.00011559404702373314, 0.0001155865867243136, 0.0001155791347439874, 0.00011557169106320268, 0.00011556425566473837, 0.00011555682852333767, 0.00011554940962884426, 0.00011554199895660525, 0.00011553459648925192, 0.00011552720220618881, 0.0001155198160886153, 0.00011551243811872766, 0.00011550506827755566, 0.00011549770654284937, 0.0001154903529008779, 0.0001154830073334946, 0.0001154756698135068, 0.00011546834033396884, 0.00011546101886936855, 0.00011545370540154629, 0.0001154463999148839, 0.00011543910238859691, 0.00011543181280818029, 0.00011542453114984219, 0.00011541725739927535, 0.00011540999153930538, 0.00011540273354956993, 0.0001153954834138727, 0.00011538824111182849, 0.00011538100662643542, 0.00011537377994330007, 0.00011536656104344611, 0.00011535934990478801, 0.00011535214651730312, 0.00011534495085540323, 0.0001153377629093064, 0.0001153305826592369, 0.00011532341008193853, 0.00011531624516813202, 0.00011530908789710349, 0.00011530193825345502, 0.00011529479621663754, 0.00011528766177344592, 0.00011528053490381371, 0.00011527341559433243, 0.0001152663038255715, 0.00011525919958073981, 0.00011525210284466903, 0.00011524501360340735, 0.00011523793183389975, 0.00011523085752182803, 0.00011522379065171923, 0.000115216731207956, 0.00011520967917536151, 0.00011520263453344442, 0.00011519559726571949, 0.0001151885673617476, 0.0001151815448009182, 0.00011517452956821426, 0.00011516752164495476, 0.00011516052102347583, 0.00011515352767485428, 0.00011514654159816772, 0.00011513956276296157, 0.00011513259116274409, 0.00011512562677899532, 0.00011511866959750217, 0.00011511171960128771, 0.0001151047767759307, 0.000115097841103124, 0.00011509091257060857, 0.00011508399116232613, 0.00011507707686238062, 0.00011507016965241711, 0.00011506326952107537, 0.00011505637645352743, 0.00011504949043470324, 0.0001150426114452168, 0.00011503573947343612, 0.00011502887450498099, 0.00011502201652415052, 0.00011501516551503024, 0.00011500832146197747, 0.00011500148435070609, 0.00011499465417120386, 0.00011498783090122421, 0.00011498101453381957, 0.00011497420504437854, 0.00011496740242914884, 0.00011496060666602346, 0.00011495381774382373, 0.00011494703564755897, 0.00011494026035932188, 0.00011493349187319207, 0.00011492673016871912, 0.00011491997522951235]


==> errors/GPExtension_Kite/order1_LayersExt1_errors.dat <==
Lx    MeshSize     InterpL2OnProjElem   InterpL2OnExtElem   InterpL2OnlyOnExtElem   Interph1OnProjElem   Interph1OnExtElem   Interph1OnlyOnExtElem   InterpH1OnExtElem   L2ProjL2OnProjElem   L2ProjL2OnExtElem   L2ProjL2OnlyOnExtElem   L2Projh1OnProjElem   L2Projh1OnExtElem   L2Projh1OnlyOnExtElem   L2ProjH1OnExtElem   H1ProjL2OnProjElem   H1ProjL2OnExtElem   H1ProjL2OnlyOnExtElem   H1Projh1OnProjElem   H1Projh1OnExtElem   H1Projh1OnlyOnExtElem   H1ProjH1OnExtElem   InterpL2OnProjElemEOC   InterpL2OnExtElemEOC   InterpL2OnlyOnExtElemEOC   Interph1OnProjElemEOC   Interph1OnExtElemEOC   Interph1OnlyOnExtElemEOC   InterpH1OnExtElemEOC   L2ProjL2OnProjElemEOC   L2ProjL2OnExtElemEOC   L2ProjL2OnlyOnExtElemEOC   L2Projh1OnProjElemEOC   L2Projh1OnExtElemEOC   L2Projh1OnlyOnExtElemEOC   L2ProjH1OnExtElemEOC   H1ProjL2OnProjElemEOC   H1ProjL2OnExtElemEOC   H1ProjL2OnlyOnExtElemEOC   H1Projh1OnProjElemEOC   H1Projh1OnExtElemEOC   H1Projh1OnlyOnExtElemEOC   H1ProjH1OnExtElemEOC   
 0    5.0000e-01   2.2299e-01           2.4820e-01          3.1280e-01              2.9469e+00           3.3999e+00          4.5091e+00              3.4090e+00          4.2789e-01           1.0940e+00          2.0712e+00              3.5705e+00           5.4814e+00          9.1004e+00              5.5895e+00          2.4433e-01           6.8542e-01          1.3119e+00              2.8775e+00           4.2848e+00          7.0080e+00              4.3393e+00           nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                   
 1    2.5000e-01   4.6082e-02           5.5702e-02          6.9771e-02              1.2628e+00           1.5123e+00          1.8801e+00              1.5133e+00          1.0484e-01           4.8010e-01          7.9134e-01              1.4049e+00           3.0290e+00          4.7072e+00              3.0668e+00          6.3086e-02           3.4622e-01          5.7341e-01              1.1598e+00           2.4955e+00          3.8768e+00              2.5194e+00          2.2700e+00              2.1600e+00             2.1600e+00                 1.2200e+00              1.1700e+00             1.2600e+00                 1.1700e+00             2.0300e+00              1.1900e+00             1.3900e+00                 1.3500e+00              8.6000e-01             9.5000e-01                 8.7000e-01             1.9500e+00              9.9000e-01             1.1900e+00                 1.3100e+00              7.8000e-01             8.5000e-01                 7.8000e-01             
 2    1.2500e-01   6.4341e-03           7.8354e-03          1.0135e-02              4.0848e-01           4.8442e-01          6.1219e-01              4.8448e-01          1.3811e-02           9.4074e-02          1.6353e-01              4.6377e-01           9.9462e-01          1.6090e+00              9.9906e-01          8.4603e-03           6.8380e-02          1.1912e-01              3.9152e-01           8.1602e-01          1.3134e+00              8.1888e-01          2.8400e+00              2.8300e+00             2.7800e+00                 1.6300e+00              1.6400e+00             1.6200e+00                 1.6400e+00             2.9200e+00              2.3500e+00             2.2700e+00                 1.6000e+00              1.6100e+00             1.5500e+00                 1.6200e+00             2.9000e+00              2.3400e+00             2.2700e+00                 1.5700e+00              1.6100e+00             1.5600e+00                 1.6200e+00             
 3    6.2500e-02   1.3066e-03           1.3736e-03          1.5246e-03              1.8420e-01           1.8940e-01          2.0149e-01              1.8940e-01          2.5590e-03           1.5053e-02          2.7613e-02              2.0577e-01           3.4725e-01          5.5780e-01              3.4758e-01          1.6725e-03           1.0096e-02          1.8530e-02              1.7959e-01           2.8004e-01          4.3688e-01              2.8022e-01          2.3000e+00              2.5100e+00             2.7300e+00                 1.1500e+00              1.3500e+00             1.6000e+00                 1.3500e+00             2.4300e+00              2.6400e+00             2.5700e+00                 1.1700e+00              1.5200e+00             1.5300e+00                 1.5200e+00             2.3400e+00              2.7600e+00             2.6800e+00                 1.1200e+00              1.5400e+00             1.5900e+00                 1.5500e+00             
 4    3.1250e-02   3.1638e-04           3.1557e-04          3.1351e-04              9.2411e-02           9.1908e-02          9.0628e-02              9.1909e-02          5.9255e-04           3.3257e-03          6.1675e-03              1.0277e-01           1.5692e-01          2.4505e-01              1.5696e-01          4.1849e-04           2.1555e-03          3.9886e-03              9.0194e-02           1.2573e-01          1.8744e-01              1.2574e-01          2.0500e+00              2.1200e+00             2.2800e+00                 1.0000e+00              1.0400e+00             1.1500e+00                 1.0400e+00             2.1100e+00              2.1800e+00             2.1600e+00                 1.0000e+00              1.1500e+00             1.1900e+00                 1.1500e+00             2.0000e+00              2.2300e+00             2.2200e+00                 9.9000e-01              1.1600e+00             1.2200e+00                 1.1600e+00             



==> errors/GPExtension_Kite/order1_LayersExt1_summary.txt <==
File generated at 04.01.2024, 09:49:58 and solved with /home/data/schwering/code/LevelSetTransport/GhostPenaltyExtension.py

ex_function = level set function

Used parameters:
	order = 1, c_extension_gamma_ghost_L2 = 1.0, power_extension_gamma_ghost_L2 = 0.0, c_extension_gamma_ghost_H1 = 1.0, power_extension_gamma_ghost_H1 = -2.0, layers_proj = 2, layers_ext = 1, h0 = 0.5, use_sign_dist = False, use_precond = False, use_dg_extension = False

-----------------   Used time:    ----------------- 
Step 0: 0:00:01
Step 1: 0:00:02
Step 2: 0:00:11
Step 3: 0:00:59
Step 4: 0:07:12

Total time: 0:08:28


-----------------------------------------------------   Quantities   -----------------------------------------------------
 Lx   #ProjElem   mult      #ExtElem    mult      #OnlyExtElem   mult      SecondsPerStep   mult      MeshElements   mult    
 0    2.599e+03   ----      3.439e+03   ----      8.400e+02      ----      1.970e+00        ----      3.654e+03      ----    
 1    1.008e+04   3.88      1.523e+04   4.43      5.150e+03      6.13      2.638e+00        1.34      2.923e+04      8.0     
 2    3.746e+04   3.72      5.429e+04   3.56      1.682e+04      3.27      1.139e+01        4.32      2.339e+05      8.0     
 3    1.467e+05   3.92      2.072e+05   3.82      6.047e+04      3.59      5.946e+01        5.22      1.871e+06      8.0     
 4    5.878e+05   4.01      8.239e+05   3.98      2.361e+05      3.9       4.328e+02        7.28      1.497e+07      8.0     


------------------------------------------------------------------------   errors in interpolated function   ------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    2.230e-01      ----      2.482e-01     ----      3.128e-01         ----    |  2.947e+00      ----      3.400e+00     ----      4.509e+00         ----    |  3.409e+00     ----    
 1    4.608e-02      2.27      5.570e-02     2.16      6.977e-02         2.16    |  1.263e+00      1.22      1.512e+00     1.17      1.880e+00         1.26    |  1.513e+00     1.17    
 2    6.434e-03      2.84      7.835e-03     2.83      1.013e-02         2.78    |  4.085e-01      1.63      4.844e-01     1.64      6.122e-01         1.62    |  4.845e-01     1.64    
 3    1.307e-03      2.3       1.374e-03     2.51      1.525e-03         2.73    |  1.842e-01      1.15      1.894e-01     1.35      2.015e-01         1.6     |  1.894e-01     1.35    
 4    3.164e-04      2.05      3.156e-04     2.12      3.135e-04         2.28    |  9.241e-02      1.0       9.191e-02     1.04      9.063e-02         1.15    |  9.191e-02     1.04    


---------------------------------------------------------------------------   errors with h1 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    2.443e-01      ----      6.854e-01     ----      1.312e+00         ----    |  2.878e+00      ----      4.285e+00     ----      7.008e+00         ----    |  4.339e+00     ----    
 1    6.309e-02      1.95      3.462e-01     0.99      5.734e-01         1.19    |  1.160e+00      1.31      2.495e+00     0.78      3.877e+00         0.85    |  2.519e+00     0.78    
 2    8.460e-03      2.9       6.838e-02     2.34      1.191e-01         2.27    |  3.915e-01      1.57      8.160e-01     1.61      1.313e+00         1.56    |  8.189e-01     1.62    
 3    1.673e-03      2.34      1.010e-02     2.76      1.853e-02         2.68    |  1.796e-01      1.12      2.800e-01     1.54      4.369e-01         1.59    |  2.802e-01     1.55    
 4    4.185e-04      2.0       2.155e-03     2.23      3.989e-03         2.22    |  9.019e-02      0.99      1.257e-01     1.16      1.874e-01         1.22    |  1.257e-01     1.16    


---------------------------------------------------------------------------   errors with L2 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    4.279e-01      ----      1.094e+00     ----      2.071e+00         ----    |  3.570e+00      ----      5.481e+00     ----      9.100e+00         ----    |  5.589e+00     ----    
 1    1.048e-01      2.03      4.801e-01     1.19      7.913e-01         1.39    |  1.405e+00      1.35      3.029e+00     0.86      4.707e+00         0.95    |  3.067e+00     0.87    
 2    1.381e-02      2.92      9.407e-02     2.35      1.635e-01         2.27    |  4.638e-01      1.6       9.946e-01     1.61      1.609e+00         1.55    |  9.991e-01     1.62    
 3    2.559e-03      2.43      1.505e-02     2.64      2.761e-02         2.57    |  2.058e-01      1.17      3.473e-01     1.52      5.578e-01         1.53    |  3.476e-01     1.52    
 4    5.925e-04      2.11      3.326e-03     2.18      6.168e-03         2.16    |  1.028e-01      1.0       1.569e-01     1.15      2.450e-01         1.19    |  1.570e-01     1.15    



==> errors/GPExtension_Kite/order1_LayersExt2_errors.dat <==
Lx    MeshSize     InterpL2OnProjElem   InterpL2OnExtElem   InterpL2OnlyOnExtElem   Interph1OnProjElem   Interph1OnExtElem   Interph1OnlyOnExtElem   InterpH1OnExtElem   L2ProjL2OnProjElem   L2ProjL2OnExtElem   L2ProjL2OnlyOnExtElem   L2Projh1OnProjElem   L2Projh1OnExtElem   L2Projh1OnlyOnExtElem   L2ProjH1OnExtElem   H1ProjL2OnProjElem   H1ProjL2OnExtElem   H1ProjL2OnlyOnExtElem   H1Projh1OnProjElem   H1Projh1OnExtElem   H1Projh1OnlyOnExtElem   H1ProjH1OnExtElem   InterpL2OnProjElemEOC   InterpL2OnExtElemEOC   InterpL2OnlyOnExtElemEOC   Interph1OnProjElemEOC   Interph1OnExtElemEOC   Interph1OnlyOnExtElemEOC   InterpH1OnExtElemEOC   L2ProjL2OnProjElemEOC   L2ProjL2OnExtElemEOC   L2ProjL2OnlyOnExtElemEOC   L2Projh1OnProjElemEOC   L2Projh1OnExtElemEOC   L2Projh1OnlyOnExtElemEOC   L2ProjH1OnExtElemEOC   H1ProjL2OnProjElemEOC   H1ProjL2OnExtElemEOC   H1ProjL2OnlyOnExtElemEOC   H1Projh1OnProjElemEOC   H1Projh1OnExtElemEOC   H1Projh1OnlyOnExtElemEOC   H1ProjH1OnExtElemEOC   
 0    5.0000e-01   1.3781e-01           1.4905e-01          2.2190e-01              2.0893e+00           2.3013e+00          3.6189e+00              2.3061e+00          2.2157e-01           7.4151e-01          2.1790e+00              2.4016e+00           3.8393e+00          9.4851e+00              3.9103e+00          1.4231e-01           4.8867e-01          1.4392e+00              2.0562e+00           3.0593e+00          7.2378e+00              3.0981e+00           nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                   
 1    2.5000e-01   3.3994e-02           3.8496e-02          4.4638e-02              1.0181e+00           1.2269e+00          1.4961e+00              1.2275e+00          7.6219e-02           6.4154e-01          1.0229e+00              1.1854e+00           3.2559e+00          4.9987e+00              3.3185e+00          4.1753e-02           4.9272e-01          7.8731e-01              9.7521e-01           2.7569e+00          4.2431e+00              2.8006e+00          2.0200e+00              1.9500e+00             2.3100e+00                 1.0400e+00              9.1000e-01             1.2700e+00                 9.1000e-01             1.5400e+00              2.1000e-01             1.0900e+00                 1.0200e+00              2.4000e-01             9.2000e-01                 2.4000e-01             1.7700e+00              -1.0000e-02            8.7000e-01                 1.0800e+00              1.5000e-01             7.7000e-01                 1.5000e-01             
 2    1.2500e-01   6.5167e-03           8.2197e-03          9.9205e-03              4.0294e-01           5.2493e-01          6.4398e-01              5.2500e-01          1.3828e-02           2.5637e-01          3.8248e-01              4.5420e-01           1.8006e+00          2.6410e+00              1.8188e+00          9.1509e-03           2.0534e-01          3.0642e-01              3.8830e-01           1.5687e+00          2.3024e+00              1.5821e+00          2.3800e+00              2.2300e+00             2.1700e+00                 1.3400e+00              1.2200e+00             1.2200e+00                 1.2300e+00             2.4600e+00              1.3200e+00             1.4200e+00                 1.3800e+00              8.5000e-01             9.2000e-01                 8.7000e-01             2.1900e+00              1.2600e+00             1.3600e+00                 1.3300e+00              8.1000e-01             8.8000e-01                 8.2000e-01             
 3    6.2500e-02   1.5457e-03           1.5690e-03          1.5980e-03              1.9792e-01           2.0230e-01          2.0768e-01              2.0231e-01          3.0302e-03           4.4133e-02          6.6222e-02              2.2151e-01           5.8320e-01          8.4030e-01              5.8487e-01          2.4269e-03           3.4550e-02          5.1839e-02              1.9342e-01           4.9855e-01          7.1697e-01              4.9974e-01          2.0800e+00              2.3900e+00             2.6300e+00                 1.0300e+00              1.3800e+00             1.6300e+00                 1.3800e+00             2.1900e+00              2.5400e+00             2.5300e+00                 1.0400e+00              1.6300e+00             1.6500e+00                 1.6400e+00             1.9100e+00              2.5700e+00             2.5600e+00                 1.0100e+00              1.6500e+00             1.6800e+00                 1.6600e+00             
 4    3.1250e-02   3.8267e-04           3.7693e-04          3.6946e-04              1.0068e-01           9.9348e-02          9.7611e-02              9.9348e-02          7.3108e-04           1.0720e-02          1.6169e-02              1.1219e-01           2.5883e-01          3.6971e-01              2.5906e-01          6.7903e-04           8.2429e-03          1.2425e-02              9.8331e-02           2.1954e-01          3.1233e-01              2.1970e-01          2.0100e+00              2.0600e+00             2.1100e+00                 9.8000e-01              1.0300e+00             1.0900e+00                 1.0300e+00             2.0500e+00              2.0400e+00             2.0300e+00                 9.8000e-01              1.1700e+00             1.1800e+00                 1.1700e+00             1.8400e+00              2.0700e+00             2.0600e+00                 9.8000e-01              1.1800e+00             1.2000e+00                 1.1900e+00             



==> errors/GPExtension_Kite/order1_LayersExt2_summary.txt <==
File generated at 16.02.2024, 16:55:23 and solved with /home/data/schwering/code/LevelSetTransport/GhostPenaltyExtension.py

ex_function = level set function

Used parameters:
	order = 1, c_extension_gamma_ghost_L2 = 1.0, power_extension_gamma_ghost_L2 = 0.0, c_extension_gamma_ghost_H1 = 1.0, power_extension_gamma_ghost_H1 = -2.0, layers_proj = 2, layers_ext = 2, h0 = 0.5, use_sign_dist = False, use_dg_extension = False

-----------------   Used time:    ----------------- 
Step 0: 0:00:00
Step 1: 0:00:01
Step 2: 0:00:07
Step 3: 0:00:34
Step 4: 0:03:20

Total time: 0:04:04


-----------------------------------------------------   Quantities   -----------------------------------------------------
 Lx   #ProjElem   mult      #ExtElem    mult      #OnlyExtElem   mult      SecondsPerStep   mult      MeshElements   mult    
 0    1.996e+03   ----      2.290e+03   ----      2.940e+02      ----      7.904e-01        ----      2.290e+03      ----    
 1    8.783e+03   4.4       1.603e+04   7.0       7.249e+03      24.66     1.865e+00        2.36      1.832e+04      8.0     
 2    3.154e+04   3.59      6.337e+04   3.95      3.184e+04      4.39      7.203e+00        3.86      1.466e+05      8.0     
 3    1.211e+05   3.84      2.268e+05   3.58      1.058e+05      3.32      3.401e+01        4.72      1.172e+06      8.0     
 4    4.803e+05   3.97      8.731e+05   3.85      3.928e+05      3.71      2.006e+02        5.9       9.380e+06      8.0     


------------------------------------------------------------------------   errors in interpolated function   ------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    1.378e-01      ----      1.490e-01     ----      2.219e-01         ----    |  2.089e+00      ----      2.301e+00     ----      3.619e+00         ----    |  2.306e+00     ----    
 1    3.399e-02      2.02      3.850e-02     1.95      4.464e-02         2.31    |  1.018e+00      1.04      1.227e+00     0.91      1.496e+00         1.27    |  1.227e+00     0.91    
 2    6.517e-03      2.38      8.220e-03     2.23      9.920e-03         2.17    |  4.029e-01      1.34      5.249e-01     1.22      6.440e-01         1.22    |  5.250e-01     1.23    
 3    1.546e-03      2.08      1.569e-03     2.39      1.598e-03         2.63    |  1.979e-01      1.03      2.023e-01     1.38      2.077e-01         1.63    |  2.023e-01     1.38    
 4    3.827e-04      2.01      3.769e-04     2.06      3.695e-04         2.11    |  1.007e-01      0.98      9.935e-02     1.03      9.761e-02         1.09    |  9.935e-02     1.03    


---------------------------------------------------------------------------   errors with h1 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    1.423e-01      ----      4.887e-01     ----      1.439e+00         ----    |  2.056e+00      ----      3.059e+00     ----      7.238e+00         ----    |  3.098e+00     ----    
 1    4.175e-02      1.77      4.927e-01     -0.01     7.873e-01         0.87    |  9.752e-01      1.08      2.757e+00     0.15      4.243e+00         0.77    |  2.801e+00     0.15    
 2    9.151e-03      2.19      2.053e-01     1.26      3.064e-01         1.36    |  3.883e-01      1.33      1.569e+00     0.81      2.302e+00         0.88    |  1.582e+00     0.82    
 3    2.427e-03      1.91      3.455e-02     2.57      5.184e-02         2.56    |  1.934e-01      1.01      4.985e-01     1.65      7.170e-01         1.68    |  4.997e-01     1.66    
 4    6.790e-04      1.84      8.243e-03     2.07      1.243e-02         2.06    |  9.833e-02      0.98      2.195e-01     1.18      3.123e-01         1.2     |  2.197e-01     1.19    


---------------------------------------------------------------------------   errors with L2 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    2.216e-01      ----      7.415e-01     ----      2.179e+00         ----    |  2.402e+00      ----      3.839e+00     ----      9.485e+00         ----    |  3.910e+00     ----    
 1    7.622e-02      1.54      6.415e-01     0.21      1.023e+00         1.09    |  1.185e+00      1.02      3.256e+00     0.24      4.999e+00         0.92    |  3.318e+00     0.24    
 2    1.383e-02      2.46      2.564e-01     1.32      3.825e-01         1.42    |  4.542e-01      1.38      1.801e+00     0.85      2.641e+00         0.92    |  1.819e+00     0.87    
 3    3.030e-03      2.19      4.413e-02     2.54      6.622e-02         2.53    |  2.215e-01      1.04      5.832e-01     1.63      8.403e-01         1.65    |  5.849e-01     1.64    
 4    7.311e-04      2.05      1.072e-02     2.04      1.617e-02         2.03    |  1.122e-01      0.98      2.588e-01     1.17      3.697e-01         1.18    |  2.591e-01     1.17    



==> errors/GPExtension_Kite/order2_LayersExt1_errors.dat <==
Lx    MeshSize     InterpL2OnProjElem   InterpL2OnExtElem   InterpL2OnlyOnExtElem   Interph1OnProjElem   Interph1OnExtElem   Interph1OnlyOnExtElem   InterpH1OnExtElem   L2ProjL2OnProjElem   L2ProjL2OnExtElem   L2ProjL2OnlyOnExtElem   L2Projh1OnProjElem   L2Projh1OnExtElem   L2Projh1OnlyOnExtElem   L2ProjH1OnExtElem   H1ProjL2OnProjElem   H1ProjL2OnExtElem   H1ProjL2OnlyOnExtElem   H1Projh1OnProjElem   H1Projh1OnExtElem   H1Projh1OnlyOnExtElem   H1ProjH1OnExtElem   InterpL2OnProjElemEOC   InterpL2OnExtElemEOC   InterpL2OnlyOnExtElemEOC   Interph1OnProjElemEOC   Interph1OnExtElemEOC   Interph1OnlyOnExtElemEOC   InterpH1OnExtElemEOC   L2ProjL2OnProjElemEOC   L2ProjL2OnExtElemEOC   L2ProjL2OnlyOnExtElemEOC   L2Projh1OnProjElemEOC   L2Projh1OnExtElemEOC   L2Projh1OnlyOnExtElemEOC   L2ProjH1OnExtElemEOC   H1ProjL2OnProjElemEOC   H1ProjL2OnExtElemEOC   H1ProjL2OnlyOnExtElemEOC   H1Projh1OnProjElemEOC   H1Projh1OnExtElemEOC   H1Projh1OnlyOnExtElemEOC   H1ProjH1OnExtElemEOC   
 0    5.0000e-01   1.8806e-02           1.9953e-02          2.3104e-02              2.6492e-01           2.8145e-01          3.2675e-01              2.8216e-01          4.1656e-02           2.0422e-01          4.0453e-01              5.4504e-01           1.2647e+00          2.3607e+00              1.2811e+00          1.6790e-02           1.2062e-01          2.4099e-01              2.6388e-01           7.8866e-01          1.5189e+00              7.9783e-01           nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                   
 1    2.5000e-01   2.2334e-03           2.5600e-03          3.0620e-03              7.1101e-02           7.7991e-02          8.9076e-02              7.8033e-02          7.1323e-03           7.2920e-02          1.2170e-01              1.4883e-01           5.9301e-01          9.7248e-01              5.9748e-01          2.6961e-03           4.2279e-02          7.0690e-02              7.1876e-02           3.8701e-01          6.4068e-01              3.8931e-01          3.0700e+00              2.9600e+00             2.9200e+00                 1.9000e+00              1.8500e+00             1.8800e+00                 1.8500e+00             2.5500e+00              1.4900e+00             1.7300e+00                 1.8700e+00              1.0900e+00             1.2800e+00                 1.1000e+00             2.6400e+00              1.5100e+00             1.7700e+00                 1.8800e+00              1.0300e+00             1.2500e+00                 1.0400e+00             
 2    1.2500e-01   2.0650e-04           2.3942e-04          2.9605e-04              1.4226e-02           1.5808e-02          1.8657e-02              1.5810e-02          5.6142e-04           1.1035e-02          1.9307e-02              2.7389e-02           1.4193e-01          2.4540e-01              1.4236e-01          2.2454e-04           6.5235e-03          1.1419e-02              1.4288e-02           9.3990e-02          1.6330e-01              9.4216e-02          3.4400e+00              3.4200e+00             3.3700e+00                 2.3200e+00              2.3000e+00             2.2600e+00                 2.3000e+00             3.6700e+00              2.7200e+00             2.6600e+00                 2.4400e+00              2.0600e+00             1.9900e+00                 2.0700e+00             3.5900e+00              2.7000e+00             2.6300e+00                 2.3300e+00              2.0400e+00             1.9700e+00                 2.0500e+00             
 3    6.2500e-02   2.3551e-05           2.3794e-05          2.4375e-05              3.4787e-03           3.4513e-03          3.3838e-03              3.4514e-03          5.7090e-05           9.7443e-04          1.8039e-03              6.5533e-03           2.6330e-02          4.7720e-02              2.6348e-02          2.5250e-05           5.3041e-04          9.8233e-04              3.4884e-03           1.6454e-02          3.0008e-02              1.6463e-02          3.1300e+00              3.3300e+00             3.6000e+00                 2.0300e+00              2.2000e+00             2.4600e+00                 2.2000e+00             3.3000e+00              3.5000e+00             3.4200e+00                 2.0600e+00              2.4300e+00             2.3600e+00                 2.4300e+00             3.1500e+00              3.6200e+00             3.5400e+00                 2.0300e+00              2.5100e+00             2.4400e+00                 2.5200e+00             
 4    3.1250e-02   3.0451e-06           2.9858e-06          2.8307e-06              9.2506e-04           9.0243e-04          8.4273e-04              9.0244e-04          7.3671e-06           1.1402e-04          2.1357e-04              1.7894e-03           6.1759e-03          1.1232e-02              6.1770e-03          3.3873e-06           6.4440e-05          1.2077e-04              9.2520e-04           3.9056e-03          7.1780e-03              3.9061e-03          2.9500e+00              2.9900e+00             3.1100e+00                 1.9100e+00              1.9400e+00             2.0100e+00                 1.9400e+00             2.9500e+00              3.1000e+00             3.0800e+00                 1.8700e+00              2.0900e+00             2.0900e+00                 2.0900e+00             2.9000e+00              3.0400e+00             3.0200e+00                 1.9100e+00              2.0700e+00             2.0600e+00                 2.0800e+00             



==> errors/GPExtension_Kite/order2_LayersExt1_summary.txt <==
File generated at 04.01.2024, 09:49:59 and solved with /home/data/schwering/code/LevelSetTransport/GhostPenaltyExtension.py

ex_function = level set function

Used parameters:
	order = 2, c_extension_gamma_ghost_L2 = 1.0, power_extension_gamma_ghost_L2 = 0.0, c_extension_gamma_ghost_H1 = 1.0, power_extension_gamma_ghost_H1 = -2.0, layers_proj = 2, layers_ext = 1, h0 = 0.5, use_sign_dist = False, use_precond = False, use_dg_extension = False

-----------------   Used time:    ----------------- 
Step 0: 0:00:01
Step 1: 0:00:04
Step 2: 0:00:21
Step 3: 0:02:43
Step 4: 0:24:17

Total time: 0:27:28


-----------------------------------------------------   Quantities   -----------------------------------------------------
 Lx   #ProjElem   mult      #ExtElem    mult      #OnlyExtElem   mult      SecondsPerStep   mult      MeshElements   mult    
 0    2.599e+03   ----      3.439e+03   ----      8.400e+02      ----      1.332e+00        ----      3.654e+03      ----    
 1    1.008e+04   3.88      1.523e+04   4.43      5.150e+03      6.13      4.128e+00        3.1       2.923e+04      8.0     
 2    3.746e+04   3.72      5.429e+04   3.56      1.682e+04      3.27      2.181e+01        5.28      2.339e+05      8.0     
 3    1.467e+05   3.92      2.072e+05   3.82      6.047e+04      3.59      1.636e+02        7.5       1.871e+06      8.0     
 4    5.878e+05   4.01      8.239e+05   3.98      2.361e+05      3.9       1.457e+03        8.91      1.497e+07      8.0     


------------------------------------------------------------------------   errors in interpolated function   ------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    1.881e-02      ----      1.995e-02     ----      2.310e-02         ----    |  2.649e-01      ----      2.815e-01     ----      3.268e-01         ----    |  2.822e-01     ----    
 1    2.233e-03      3.07      2.560e-03     2.96      3.062e-03         2.92    |  7.110e-02      1.9       7.799e-02     1.85      8.908e-02         1.88    |  7.803e-02     1.85    
 2    2.065e-04      3.44      2.394e-04     3.42      2.960e-04         3.37    |  1.423e-02      2.32      1.581e-02     2.3       1.866e-02         2.26    |  1.581e-02     2.3     
 3    2.355e-05      3.13      2.379e-05     3.33      2.438e-05         3.6     |  3.479e-03      2.03      3.451e-03     2.2       3.384e-03         2.46    |  3.451e-03     2.2     
 4    3.045e-06      2.95      2.986e-06     2.99      2.831e-06         3.11    |  9.251e-04      1.91      9.024e-04     1.94      8.427e-04         2.01    |  9.024e-04     1.94    


---------------------------------------------------------------------------   errors with h1 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    1.679e-02      ----      1.206e-01     ----      2.410e-01         ----    |  2.639e-01      ----      7.887e-01     ----      1.519e+00         ----    |  7.978e-01     ----    
 1    2.696e-03      2.64      4.228e-02     1.51      7.069e-02         1.77    |  7.188e-02      1.88      3.870e-01     1.03      6.407e-01         1.25    |  3.893e-01     1.04    
 2    2.245e-04      3.59      6.523e-03     2.7       1.142e-02         2.63    |  1.429e-02      2.33      9.399e-02     2.04      1.633e-01         1.97    |  9.422e-02     2.05    
 3    2.525e-05      3.15      5.304e-04     3.62      9.823e-04         3.54    |  3.488e-03      2.03      1.645e-02     2.51      3.001e-02         2.44    |  1.646e-02     2.52    
 4    3.387e-06      2.9       6.444e-05     3.04      1.208e-04         3.02    |  9.252e-04      1.91      3.906e-03     2.07      7.178e-03         2.06    |  3.906e-03     2.08    


---------------------------------------------------------------------------   errors with L2 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    4.166e-02      ----      2.042e-01     ----      4.045e-01         ----    |  5.450e-01      ----      1.265e+00     ----      2.361e+00         ----    |  1.281e+00     ----    
 1    7.132e-03      2.55      7.292e-02     1.49      1.217e-01         1.73    |  1.488e-01      1.87      5.930e-01     1.09      9.725e-01         1.28    |  5.975e-01     1.1     
 2    5.614e-04      3.67      1.104e-02     2.72      1.931e-02         2.66    |  2.739e-02      2.44      1.419e-01     2.06      2.454e-01         1.99    |  1.424e-01     2.07    
 3    5.709e-05      3.3       9.744e-04     3.5       1.804e-03         3.42    |  6.553e-03      2.06      2.633e-02     2.43      4.772e-02         2.36    |  2.635e-02     2.43    
 4    7.367e-06      2.95      1.140e-04     3.1       2.136e-04         3.08    |  1.789e-03      1.87      6.176e-03     2.09      1.123e-02         2.09    |  6.177e-03     2.09    



==> errors/GPExtension_Kite/order2_LayersExt2_errors.dat <==
Lx    MeshSize     InterpL2OnProjElem   InterpL2OnExtElem   InterpL2OnlyOnExtElem   Interph1OnProjElem   Interph1OnExtElem   Interph1OnlyOnExtElem   InterpH1OnExtElem   L2ProjL2OnProjElem   L2ProjL2OnExtElem   L2ProjL2OnlyOnExtElem   L2Projh1OnProjElem   L2Projh1OnExtElem   L2Projh1OnlyOnExtElem   L2ProjH1OnExtElem   H1ProjL2OnProjElem   H1ProjL2OnExtElem   H1ProjL2OnlyOnExtElem   H1Projh1OnProjElem   H1Projh1OnExtElem   H1Projh1OnlyOnExtElem   H1ProjH1OnExtElem   InterpL2OnProjElemEOC   InterpL2OnExtElemEOC   InterpL2OnlyOnExtElemEOC   Interph1OnProjElemEOC   Interph1OnExtElemEOC   Interph1OnlyOnExtElemEOC   InterpH1OnExtElemEOC   L2ProjL2OnProjElemEOC   L2ProjL2OnExtElemEOC   L2ProjL2OnlyOnExtElemEOC   L2Projh1OnProjElemEOC   L2Projh1OnExtElemEOC   L2Projh1OnlyOnExtElemEOC   L2ProjH1OnExtElemEOC   H1ProjL2OnProjElemEOC   H1ProjL2OnExtElemEOC   H1ProjL2OnlyOnExtElemEOC   H1Projh1OnProjElemEOC   H1Projh1OnExtElemEOC   H1Projh1OnlyOnExtElemEOC   H1ProjH1OnExtElemEOC   
 0    5.0000e-01   1.3562e-02           1.3609e-02          1.4002e-02              1.9893e-01           2.0325e-01          2.3634e-01              2.0370e-01          2.2622e-02           1.4728e-01          4.4641e-01              3.4478e-01           8.8987e-01          2.5366e+00              9.0197e-01          1.3100e-02           9.5520e-02          2.9014e-01              1.9903e-01           6.0200e-01          1.7518e+00              6.0953e-01           nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                    nan                     nan                    nan                        nan                     nan                    nan                        nan                   
 1    2.5000e-01   1.8071e-03           1.8421e-03          1.8954e-03              5.9341e-02           6.1485e-02          6.4698e-02              6.1513e-02          5.0119e-03           1.2820e-01          2.0520e-01              1.1739e-01           8.1146e-01          1.2912e+00              8.2153e-01          1.9044e-03           9.4147e-02          1.5075e-01              5.9741e-02           6.3170e-01          1.0088e+00              6.3868e-01          2.9100e+00              2.8900e+00             2.8800e+00                 1.7500e+00              1.7200e+00             1.8700e+00                 1.7300e+00             2.1700e+00              2.0000e-01             1.1200e+00                 1.5500e+00              1.3000e-01             9.7000e-01                 1.3000e-01             2.7800e+00              2.0000e-02             9.4000e-01                 1.7400e+00              -7.0000e-02            8.0000e-01                 -7.0000e-02            
 2    1.2500e-01   2.1655e-04           2.3428e-04          2.5439e-04              1.4518e-02           1.5738e-02          1.7119e-02              1.5740e-02          5.5337e-04           4.1582e-02          6.2084e-02              2.6406e-02           3.7163e-01          5.5411e-01              3.7395e-01          2.3890e-04           2.8878e-02          4.3117e-02              1.4653e-02           2.8227e-01          4.2115e-01              2.8375e-01          3.0600e+00              2.9800e+00             2.9000e+00                 2.0300e+00              1.9700e+00             1.9200e+00                 1.9700e+00             3.1800e+00              1.6200e+00             1.7200e+00                 2.1500e+00              1.1300e+00             1.2200e+00                 1.1400e+00             2.9900e+00              1.7000e+00             1.8100e+00                 2.0300e+00              1.1600e+00             1.2600e+00                 1.1700e+00             
 3    6.2500e-02   2.8915e-05           2.7416e-05          2.5404e-05              4.0319e-03           3.7538e-03          3.3716e-03              3.7539e-03          7.0794e-05           4.1638e-03          6.2555e-03              8.0861e-03           6.9609e-02          1.0419e-01              6.9733e-02          3.2550e-05           2.8384e-03          4.2644e-03              4.0641e-03           5.2047e-02          7.8066e-02              5.2124e-02          2.9000e+00              3.1000e+00             3.3200e+00                 1.8500e+00              2.0700e+00             2.3400e+00                 2.0700e+00             2.9700e+00              3.3200e+00             3.3100e+00                 1.7100e+00              2.4200e+00             2.4100e+00                 2.4200e+00             2.8800e+00              3.3500e+00             3.3400e+00                 1.8500e+00              2.4400e+00             2.4300e+00                 2.4400e+00             
 4    3.1250e-02   3.8193e-06           3.6562e-06          3.4359e-06              1.0856e-03           1.0340e-03          9.6403e-04              1.0341e-03          9.9755e-06           6.5756e-04          9.9302e-04              2.4618e-03           1.8958e-02          2.8495e-02              1.8969e-02          4.5437e-06           4.5921e-04          6.9351e-04              1.0839e-03           1.4329e-02          2.1606e-02              1.4337e-02          2.9200e+00              2.9100e+00             2.8900e+00                 1.8900e+00              1.8600e+00             1.8100e+00                 1.8600e+00             2.8300e+00              2.6600e+00             2.6600e+00                 1.7200e+00              1.8800e+00             1.8700e+00                 1.8800e+00             2.8400e+00              2.6300e+00             2.6200e+00                 1.9100e+00              1.8600e+00             1.8500e+00                 1.8600e+00             



==> errors/GPExtension_Kite/order2_LayersExt2_summary.txt <==
File generated at 16.02.2024, 16:55:43 and solved with /home/data/schwering/code/LevelSetTransport/GhostPenaltyExtension.py

ex_function = level set function

Used parameters:
	order = 2, c_extension_gamma_ghost_L2 = 1.0, power_extension_gamma_ghost_L2 = 0.0, c_extension_gamma_ghost_H1 = 1.0, power_extension_gamma_ghost_H1 = -2.0, layers_proj = 2, layers_ext = 2, h0 = 0.5, use_sign_dist = False, use_dg_extension = False

-----------------   Used time:    ----------------- 
Step 0: 0:00:01
Step 1: 0:00:03
Step 2: 0:00:20
Step 3: 0:03:29
Step 4: 0:30:34

Total time: 0:34:30


-----------------------------------------------------   Quantities   -----------------------------------------------------
 Lx   #ProjElem   mult      #ExtElem    mult      #OnlyExtElem   mult      SecondsPerStep   mult      MeshElements   mult    
 0    1.996e+03   ----      2.290e+03   ----      2.940e+02      ----      1.966e+00        ----      2.290e+03      ----    
 1    8.783e+03   4.4       1.603e+04   7.0       7.249e+03      24.66     3.978e+00        2.02      1.832e+04      8.0     
 2    3.154e+04   3.59      6.337e+04   3.95      3.184e+04      4.39      2.068e+01        5.2       1.466e+05      8.0     
 3    1.211e+05   3.84      2.268e+05   3.58      1.058e+05      3.32      2.094e+02        10.12     1.172e+06      8.0     
 4    4.803e+05   3.97      8.731e+05   3.85      3.928e+05      3.71      1.834e+03        8.76      9.380e+06      8.0     


------------------------------------------------------------------------   errors in interpolated function   ------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    1.356e-02      ----      1.361e-02     ----      1.400e-02         ----    |  1.989e-01      ----      2.032e-01     ----      2.363e-01         ----    |  2.037e-01     ----    
 1    1.807e-03      2.91      1.842e-03     2.89      1.895e-03         2.88    |  5.934e-02      1.75      6.149e-02     1.72      6.470e-02         1.87    |  6.151e-02     1.73    
 2    2.165e-04      3.06      2.343e-04     2.98      2.544e-04         2.9     |  1.452e-02      2.03      1.574e-02     1.97      1.712e-02         1.92    |  1.574e-02     1.97    
 3    2.892e-05      2.9       2.742e-05     3.1       2.540e-05         3.32    |  4.032e-03      1.85      3.754e-03     2.07      3.372e-03         2.34    |  3.754e-03     2.07    
 4    3.819e-06      2.92      3.656e-06     2.91      3.436e-06         2.89    |  1.086e-03      1.89      1.034e-03     1.86      9.640e-04         1.81    |  1.034e-03     1.86    


---------------------------------------------------------------------------   errors with h1 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    1.310e-02      ----      9.552e-02     ----      2.901e-01         ----    |  1.990e-01      ----      6.020e-01     ----      1.752e+00         ----    |  6.095e-01     ----    
 1    1.904e-03      2.78      9.415e-02     0.02      1.507e-01         0.94    |  5.974e-02      1.74      6.317e-01     -0.07     1.009e+00         0.8     |  6.387e-01     -0.07   
 2    2.389e-04      2.99      2.888e-02     1.7       4.312e-02         1.81    |  1.465e-02      2.03      2.823e-01     1.16      4.212e-01         1.26    |  2.837e-01     1.17    
 3    3.255e-05      2.88      2.838e-03     3.35      4.264e-03         3.34    |  4.064e-03      1.85      5.205e-02     2.44      7.807e-02         2.43    |  5.212e-02     2.44    
 4    4.544e-06      2.84      4.592e-04     2.63      6.935e-04         2.62    |  1.084e-03      1.91      1.433e-02     1.86      2.161e-02         1.85    |  1.434e-02     1.86    


---------------------------------------------------------------------------   errors with L2 Projection   ---------------------------------------------------------------------------
 Lx   L2OnProjElem   eoc       L2OnExtElem   eoc       L2OnlyOnExtElem   eoc     |  h1OnProjElem   eoc       h1OnExtElem   eoc       h1OnlyOnExtElem   eoc     |  H1OnExtElem   eoc     
 0    2.262e-02      ----      1.473e-01     ----      4.464e-01         ----    |  3.448e-01      ----      8.899e-01     ----      2.537e+00         ----    |  9.020e-01     ----    
 1    5.012e-03      2.17      1.282e-01     0.2       2.052e-01         1.12    |  1.174e-01      1.55      8.115e-01     0.13      1.291e+00         0.97    |  8.215e-01     0.13    
 2    5.534e-04      3.18      4.158e-02     1.62      6.208e-02         1.72    |  2.641e-02      2.15      3.716e-01     1.13      5.541e-01         1.22    |  3.739e-01     1.14    
 3    7.079e-05      2.97      4.164e-03     3.32      6.256e-03         3.31    |  8.086e-03      1.71      6.961e-02     2.42      1.042e-01         2.41    |  6.973e-02     2.42    
 4    9.976e-06      2.83      6.576e-04     2.66      9.930e-04         2.66    |  2.462e-03      1.72      1.896e-02     1.88      2.850e-02         1.87    |  1.897e-02     1.88    



==> errors/Transport2D/Kite_Order_1_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   
 0    5.0000e-01   1.7741e-01     5.0571e-01           2.2088e-01    2.3381e+00      2.2392e-01    1.2525e+00    5.9310e+00      1.8898e-01   2.2431e-01   2.4194e+00     7.9420e+00       3.1379e+00        1.9937e+01           nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                   
 1    2.5000e-01   7.7985e-02     1.5514e-01           8.1690e-02    7.1262e-01      8.3521e-02    4.7146e-01    2.8596e+00      7.3652e-02   1.5272e-01   1.7087e+00     2.6979e+00       2.3990e+00        8.0776e+00          1.1900e+00        1.7000e+00              1.4400e+00       1.7100e+00         1.4200e+00       1.4100e+00       1.0500e+00         1.3600e+00   5.5000e-01    5.0000e-01        1.5600e+00          3.9000e-01           1.3000e+00             
 2    1.2500e-01   2.7330e-02     6.3801e-02           2.5449e-02    1.5766e-01      2.6722e-02    2.2287e-01    1.1530e+00      2.4989e-02   6.8727e-02   1.4400e+00     1.4856e+00       1.9562e+00        3.5144e+00          1.5100e+00        1.2800e+00              1.6800e+00       2.1800e+00         1.6400e+00       1.0800e+00       1.3100e+00         1.5600e+00   1.1500e+00    2.5000e-01        8.6000e-01          2.9000e-01           1.2000e+00             
 3    6.2500e-02   9.5620e-03     2.3138e-02           8.7375e-03    4.5385e-02      9.3258e-03    1.2706e-01    5.8276e-01      8.5620e-03   2.7624e-02   1.4375e+00     1.4195e+00       1.8619e+00        2.3178e+00          1.5200e+00        1.4600e+00              1.5400e+00       1.8000e+00         1.5200e+00       8.1000e-01       9.8000e-01         1.5500e+00   1.3100e+00    0.0000e+00        7.0000e-02          7.0000e-02           6.0000e-01             
 4    3.1250e-02   2.7027e-03     6.3516e-03           2.4923e-03    1.2625e-02      2.6559e-03    7.5674e-02    3.0440e-01      3.0410e-03   1.1781e-02   1.4623e+00     1.4538e+00       1.8432e+00        1.9607e+00          1.8200e+00        1.8700e+00              1.8100e+00       1.8500e+00         1.8100e+00       7.5000e-01       9.4000e-01         1.4900e+00   1.2300e+00    -2.0000e-02       -3.0000e-02         1.0000e-02           2.4000e-01             
 5    1.5625e-02   6.9516e-04     1.6753e-03           6.4592e-04    3.3173e-03      6.8499e-04    4.2011e-02    1.5622e-01      1.1106e-03   4.4981e-03   1.4725e+00     1.4690e+00       1.8419e+00        1.8722e+00          1.9600e+00        1.9200e+00              1.9500e+00       1.9300e+00         1.9600e+00       8.5000e-01       9.6000e-01         1.4500e+00   1.3900e+00    -1.0000e-02       -2.0000e-02         0.0000e+00           7.0000e-02             
 6    7.8125e-03   1.7796e-04     4.4533e-04           1.6629e-04    8.4765e-04      1.7597e-04    2.2354e-02    7.9149e-02      3.8916e-04   1.6535e-03   1.4794e+00     1.4781e+00       1.8431e+00        1.8509e+00          1.9700e+00        1.9100e+00              1.9600e+00       1.9700e+00         1.9600e+00       9.1000e-01       9.8000e-01         1.5100e+00   1.4400e+00    -1.0000e-02       -1.0000e-02         -0.0000e+00          2.0000e-02             



==> errors/Transport2D/Kite_Order_1_SmallProj_summary.txt <==
File generated at 18.06.2024, 10:13:32

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_KiteToSphere2D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 0: 0:00:04
Step 1: 0:00:06
Step 2: 0:00:12
Step 3: 0:00:22
Step 4: 0:01:26
Step 5: 0:05:01
Step 6: 0:24:58

Computational time: 0:32:12, Process time: 21:42:55

Extension and transport was redone in time steps: 
0: [2, 2]
1: [2]
2: []
3: []
4: []
5: []
6: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 0    1.834e+02       ----      4.952e+00        ----      1.920e+02      ----      5.000e+00    ----      2.000e-01         ----      4.327e-01     ----      6.157e-02     ----      1.000e+00   ----    
 1    3.851e+02       2.1       6.457e+00        1.3       7.680e+02      4.0       7.000e+00    1.4       1.429e-01         0.71      2.402e-01     0.56      4.434e-02     0.72      1.000e+00   1.0     
 2    7.797e+02       2.02      1.236e+01        1.91      3.072e+03      4.0       1.200e+01    1.71      8.333e-02         0.58      1.503e-01     0.63      1.213e-02     0.27      1.000e+00   1.0     
 3    1.597e+03       2.05      2.262e+01        1.83      1.229e+04      4.0       2.200e+01    1.83      4.545e-02         0.55      8.483e-02     0.56      2.805e-03     0.23      1.000e+00   1.0     
 4    3.192e+03       2.0       8.634e+01        3.82      4.915e+04      4.0       4.100e+01    1.86      2.439e-02         0.54      4.606e-02     0.54      8.311e-03     2.96      1.000e+00   1.0     
 5    6.378e+03       2.0       3.013e+02        3.49      1.966e+05      4.0       7.900e+01    1.93      1.266e-02         0.52      2.406e-02     0.52      4.894e-03     0.59      1.000e+00   1.0     
 6    1.276e+04       2.0       1.499e+03        4.97      7.864e+05      4.0       1.560e+02    1.97      6.410e-03         0.51      1.210e-02     0.5       2.463e-03     0.5       1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    7.957e-02      ----      3.589e-01            ----    |  9.945e-02     ----      3.810e-01       ----    |  4.723e-02     ----    
 1    1.340e-02      2.57      5.455e-02            2.72    |  2.074e-02     2.26      4.230e-02       3.17    |  6.918e-03     2.77    
 2    3.146e-03      2.09      1.296e-02            2.07    |  4.642e-03     2.16      6.173e-03       2.78    |  1.115e-03     2.63    
 3    8.541e-04      1.88      3.518e-03            1.88    |  1.107e-03     2.07      1.353e-03       2.19    |  1.860e-04     2.58    
 4    2.220e-04      1.94      1.062e-03            1.73    |  2.727e-04     2.02      3.565e-04       1.92    |  2.908e-05     2.68    
 5    5.392e-05      2.04      2.585e-04            2.04    |  6.796e-05     2.0       1.198e-04       1.57    |  4.146e-06     2.81    
 6    1.307e-05      2.04      6.542e-05            1.98    |  1.698e-05     2.0       4.803e-05       1.32    |  5.926e-07     2.81    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    2.037e-01      ----      3.339e-01            ----    |  2.150e-01     ----      7.955e-01       ----    |  2.749e-01     ----    
 1    9.629e-02      1.08      1.551e-01            1.11    |  9.243e-02     1.22      2.207e-01       1.85    |  1.032e-01     1.41    
 2    3.097e-02      1.64      5.883e-02            1.4     |  2.892e-02     1.68      6.283e-02       1.81    |  2.949e-02     1.81    
 3    9.726e-03      1.67      2.074e-02            1.5     |  9.006e-03     1.68      1.757e-02       1.84    |  9.417e-03     1.65    
 4    2.566e-03      1.92      5.610e-03            1.89    |  2.460e-03     1.87      4.924e-03       1.84    |  2.512e-03     1.91    
 5    6.417e-04      2.0       1.444e-03            1.96    |  6.248e-04     1.98      1.352e-03       1.86    |  6.310e-04     1.99    
 6    1.615e-04      1.99      3.811e-04            1.92    |  1.572e-04     1.99      3.430e-04       1.98    |  1.594e-04     1.99    

-----------------------------------------------   other errors   -----------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     
 0    2.419e+00      ----      7.942e+00        ----    |  3.138e+00         ----      1.994e+01           ----    
 1    1.709e+00      0.5       2.698e+00        1.56    |  2.399e+00         0.39      8.078e+00           1.3     
 2    1.440e+00      0.25      1.486e+00        0.86    |  1.956e+00         0.29      3.514e+00           1.2     
 3    1.438e+00      0.0       1.420e+00        0.07    |  1.862e+00         0.07      2.318e+00           0.6     
 4    1.462e+00      -0.02     1.454e+00        -0.03   |  1.843e+00         0.01      1.961e+00           0.24    
 5    1.472e+00      -0.01     1.469e+00        -0.02   |  1.842e+00         0.0       1.872e+00           0.07    
 6    1.479e+00      -0.01     1.478e+00        -0.01   |  1.843e+00         -0.0      1.851e+00           0.02    

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 0    1.253e+00     ----      5.931e+00       ----    |  1.890e-01   ----      2.243e-01   ----    
 1    4.715e-01     1.41      2.860e+00       1.05    |  7.365e-02   1.36      1.527e-01   0.55    
 2    2.229e-01     1.08      1.153e+00       1.31    |  2.499e-02   1.56      6.873e-02   1.15    
 3    1.271e-01     0.81      5.828e-01       0.98    |  8.562e-03   1.55      2.762e-02   1.31    
 4    7.567e-02     0.75      3.044e-01       0.94    |  3.041e-03   1.49      1.178e-02   1.23    
 5    4.201e-02     0.85      1.562e-01       0.96    |  1.111e-03   1.45      4.498e-03   1.39    
 6    2.235e-02     0.91      7.915e-02       0.98    |  3.892e-04   1.51      1.653e-03   1.44    

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    1.774e-01      ----      5.057e-01            ----    |  2.209e-01     ----      2.338e+00       ----    |  2.239e-01     ----    
 1    7.798e-02      1.19      1.551e-01            1.7     |  8.169e-02     1.44      7.126e-01       1.71    |  8.352e-02     1.42    
 2    2.733e-02      1.51      6.380e-02            1.28    |  2.545e-02     1.68      1.577e-01       2.18    |  2.672e-02     1.64    
 3    9.562e-03      1.52      2.314e-02            1.46    |  8.738e-03     1.54      4.539e-02       1.8     |  9.326e-03     1.52    
 4    2.703e-03      1.82      6.352e-03            1.87    |  2.492e-03     1.81      1.263e-02       1.85    |  2.656e-03     1.81    
 5    6.952e-04      1.96      1.675e-03            1.92    |  6.459e-04     1.95      3.317e-03       1.93    |  6.850e-04     1.96    
 6    1.780e-04      1.97      4.453e-04            1.91    |  1.663e-04     1.96      8.477e-04       1.97    |  1.760e-04     1.96    

List of all time step sizes: 
0: [0.19005489 0.06157152 0.25364178 0.43267337 0.06205844]
1: [0.07566547 0.04434413 0.09645213 0.12536682 0.19289154 0.24022283
 0.22505709]
2: [0.0392499  0.04490117 0.05329382 0.06142252 0.06946886 0.08772215
 0.0988104  0.12794169 0.1449056  0.1502826  0.10987081 0.01213047]
3: [0.01907538 0.02059746 0.02298592 0.02478553 0.02728569 0.02929489
 0.03159069 0.03552476 0.03843161 0.04317088 0.04607873 0.05212325
 0.05565096 0.06406586 0.06860428 0.07570912 0.08483315 0.08287497
 0.07071983 0.0565896  0.04720207 0.00280537]
4: [0.0097514  0.01004973 0.01058721 0.01091604 0.01164961 0.01201265
 0.01283613 0.01330525 0.01400441 0.01456289 0.01543377 0.01598555
 0.01700718 0.01753447 0.01861473 0.01940846 0.02069247 0.021489
 0.02296733 0.02388141 0.02535239 0.02618208 0.02763417 0.02905836
 0.03089158 0.03236334 0.03461907 0.03615051 0.03863703 0.04024777
 0.04249295 0.04521994 0.0460597  0.04164756 0.03805175 0.03450306
 0.03153819 0.0285852  0.02609426 0.02367087 0.00831055]
5: [0.00489396 0.00503732 0.0051379  0.00525891 0.00538524 0.00551383
 0.00559206 0.00577746 0.0058745  0.0060398  0.00617777 0.00632884
 0.00647355 0.00661539 0.00678767 0.00694545 0.00712152 0.00729205
 0.0074502  0.00766159 0.00784282 0.00805592 0.00825279 0.00847643
 0.00867796 0.0089246  0.00912904 0.00934589 0.00953737 0.00981384
 0.0100253  0.01035425 0.01055848 0.01089513 0.01113059 0.01146766
 0.01174346 0.01207785 0.01233475 0.01267258 0.01302587 0.0133665
 0.01376472 0.01409641 0.01455487 0.01487987 0.01539953 0.01572
 0.01612625 0.01657589 0.01707068 0.01756371 0.01808364 0.01860512
 0.01913919 0.01970475 0.02024795 0.02088044 0.02135408 0.02197256
 0.02265391 0.02334398 0.02406298 0.0230595  0.02193403 0.02094528
 0.01995894 0.01908369 0.01816309 0.01719272 0.0165346  0.0156461
 0.01505178 0.01423739 0.01357701 0.01308308 0.01235482 0.01190599
 0.01039738]
6: [0.00246266 0.00249468 0.0025216  0.0025537  0.00258354 0.00261451
 0.00264845 0.00267716 0.00271405 0.00274147 0.002781   0.00280439
 0.00284763 0.00287053 0.00290398 0.0029398  0.00297872 0.00301229
 0.00305468 0.003088   0.00312695 0.0031669  0.00320152 0.00324909
 0.00327708 0.00330815 0.00335577 0.0033909  0.0034393  0.00347523
 0.00352352 0.0035621  0.00361034 0.00365159 0.0036987  0.00374375
 0.00379213 0.00383147 0.00388721 0.00393097 0.00398491 0.00403363
 0.00408629 0.00413956 0.00419047 0.00424417 0.00429466 0.00433781
 0.00440563 0.00445196 0.00450946 0.00456976 0.00463032 0.00468813
 0.00475504 0.00480829 0.00488374 0.00493306 0.00500254 0.0050548
 0.00511783 0.00519065 0.00525708 0.00533104 0.00540092 0.00547611
 0.00554353 0.00562601 0.00568901 0.00578088 0.00583993 0.00591171
 0.00598646 0.00607135 0.00615315 0.00624192 0.00632552 0.00641487
 0.0064996  0.00658606 0.00667948 0.00676357 0.00686561 0.00694757
 0.00703149 0.0071321  0.00723235 0.00733533 0.00744022 0.00753975
 0.00765517 0.00775145 0.00786572 0.00797055 0.00808393 0.00819727
 0.00829538 0.008417   0.00853923 0.00866639 0.00878653 0.0089247
 0.00903778 0.00919007 0.00929801 0.00946131 0.00960243 0.00973482
 0.00988448 0.00998373 0.01013238 0.01028816 0.01044091 0.01060167
 0.01076091 0.010926   0.01109288 0.0112537  0.01143378 0.01159085
 0.01177411 0.01193085 0.01210014 0.01205947 0.01173511 0.01145955
 0.01120863 0.01093023 0.01066495 0.01042182 0.01017402 0.0099459
 0.00970593 0.00948788 0.0092596  0.00904203 0.00883405 0.00862706
 0.00842808 0.00823115 0.00804071 0.00785332 0.007671   0.00749268
 0.00731809 0.00714838 0.00698114 0.00678777 0.00662918 0.00647501
 0.00632401 0.00617626 0.00603247 0.00589557 0.00575385 0.00460196]


==> errors/Transport2D/Kite_Order_2_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   
 0    5.0000e-01   7.8241e-02     4.5214e-01           6.3731e-02    1.0104e+00      1.6004e-01    4.1441e-01    3.1812e+00      1.3885e-01   2.1201e-01   1.8700e+00     8.9639e+00       3.4376e+00        2.0399e+01           nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                   
 1    2.5000e-01   8.9484e-03     8.0406e-02           8.5332e-03    2.1296e-01      3.3685e-02    1.1408e-01    1.0831e+00      1.9124e-02   6.4636e-02   1.6706e+00     4.0129e+00       2.4912e+00        8.1896e+00          3.1300e+00        2.4900e+00              2.9000e+00       2.2500e+00         2.2500e+00       1.8600e+00       1.5500e+00         2.8600e+00   1.7100e+00    1.6000e-01        1.1600e+00          4.6000e-01           1.3200e+00             
 2    1.2500e-01   1.1931e-03     4.5745e-03           1.3157e-03    2.6344e-02      8.2368e-03    2.8885e-02    2.4896e-01      3.1175e-03   2.2561e-02   1.5064e+00     2.1821e+00       1.9959e+00        3.5404e+00          2.9100e+00        4.1400e+00              2.7000e+00       3.0200e+00         2.0300e+00       1.9800e+00       2.1200e+00         2.6200e+00   1.5200e+00    1.5000e-01        8.8000e-01          3.2000e-01           1.2100e+00             
 3    6.2500e-02   2.1050e-04     7.4132e-04           2.3379e-04    4.4873e-03      2.0902e-03    7.7268e-03    7.5426e-02      6.3829e-04   4.8677e-03   1.4878e+00     1.6693e+00       1.8673e+00        2.3215e+00          2.5000e+00        2.6300e+00              2.4900e+00       2.5500e+00         1.9800e+00       1.9000e+00       1.7200e+00         2.2900e+00   2.2100e+00    2.0000e-02        3.9000e-01          1.0000e-01           6.1000e-01             
 4    3.1250e-02   4.0360e-05     1.4514e-04           4.2015e-05    7.7504e-04      5.2535e-04    2.5562e-03    2.3105e-02      1.5080e-04   9.9352e-04   1.4841e+00     1.5257e+00       1.8418e+00        1.9594e+00          2.3800e+00        2.3500e+00              2.4800e+00       2.5300e+00         1.9900e+00       1.6000e+00       1.7100e+00         2.0800e+00   2.2900e+00    0.0000e+00        1.3000e-01          2.0000e-02           2.4000e-01             
 5    1.5625e-02   5.9360e-06     2.0507e-05           6.1427e-06    1.0586e-04      1.3173e-04    7.2975e-04    6.1545e-03      3.6000e-05   1.8719e-04   1.4842e+00     1.4922e+00       1.8423e+00        1.8726e+00          2.7700e+00        2.8200e+00              2.7700e+00       2.8700e+00         2.0000e+00       1.8100e+00       1.9100e+00         2.0700e+00   2.4100e+00    -0.0000e+00       3.0000e-02          -0.0000e+00          7.0000e-02             
 6    7.8125e-03   8.6055e-07     3.0504e-06           8.8131e-07    1.3874e-05      3.2938e-05    2.0281e-04    1.6055e-03      8.8713e-06   4.1541e-05   1.4849e+00     1.4857e+00       1.8432e+00        1.8510e+00          2.7900e+00        2.7500e+00              2.8000e+00       2.9300e+00         2.0000e+00       1.8500e+00       1.9400e+00         2.0200e+00   2.1700e+00    -0.0000e+00       1.0000e-02          -0.0000e+00          2.0000e-02             



==> errors/Transport2D/Kite_Order_2_SmallProj_summary.txt <==
File generated at 18.06.2024, 10:13:32

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_KiteToSphere2D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 2, BDF = 3, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 0: 0:00:07
Step 1: 0:00:13
Step 2: 0:00:24
Step 3: 0:01:02
Step 4: 0:03:57
Step 5: 0:16:10
Step 6: 1:16:33

Computational time: 1:38:29, Process time: 2 days, 6:23:14

Extension and transport was redone in time steps: 
0: []
1: []
2: []
3: []
4: []
5: []
6: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 0    1.798e+02       ----      7.463e+00        ----      1.920e+02      ----      6.000e+00    ----      1.667e-01         ----      2.607e-01     ----      9.503e-02     ----      1.000e+00   ----    
 1    3.765e+02       2.09      1.327e+01        1.78      7.680e+02      4.0       1.300e+01    2.17      7.692e-02         0.46      1.289e-01     0.49      3.783e-02     0.4       1.000e+00   1.0     
 2    7.800e+02       2.07      2.489e+01        1.87      3.072e+03      4.0       2.300e+01    1.77      4.348e-02         0.57      7.886e-02     0.61      8.177e-03     0.22      1.000e+00   1.0     
 3    1.597e+03       2.05      6.269e+01        2.52      1.229e+04      4.0       4.200e+01    1.83      2.381e-02         0.55      4.345e-02     0.55      9.669e-03     1.18      1.000e+00   1.0     
 4    3.191e+03       2.0       2.377e+02        3.79      4.915e+04      4.0       8.100e+01    1.93      1.235e-02         0.52      2.327e-02     0.54      4.876e-03     0.5       1.000e+00   1.0     
 5    6.376e+03       2.0       9.705e+02        4.08      1.966e+05      4.0       1.580e+02    1.95      6.329e-03         0.51      1.201e-02     0.52      2.447e-03     0.5       1.000e+00   1.0     
 6    1.276e+04       2.0       4.593e+03        4.73      7.864e+05      4.0       3.120e+02    1.97      3.205e-03         0.51      6.099e-03     0.51      7.394e-04     0.3       1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    6.363e-02      ----      1.768e-01            ----    |  1.825e-02     ----      5.384e-02       ----    |  1.647e-01     ----    
 1    6.396e-03      3.31      2.100e-02            3.07    |  1.910e-03     3.26      4.652e-03       3.53    |  3.898e-02     2.08    
 2    7.062e-04      3.18      3.081e-03            2.77    |  1.967e-04     3.28      2.859e-04       4.02    |  1.106e-02     1.82    
 3    7.818e-05      3.18      3.861e-04            3.0     |  2.325e-05     3.08      4.700e-05       2.6     |  2.831e-03     1.97    
 4    9.368e-06      3.06      4.971e-05            2.96    |  2.798e-06     3.05      1.819e-05       1.37    |  6.817e-04     2.05    
 5    1.129e-06      3.05      6.091e-06            3.03    |  3.487e-07     3.0       8.532e-06       1.09    |  1.746e-04     1.97    
 6    1.442e-07      2.97      8.277e-07            2.88    |  4.360e-08     3.0       3.977e-06       1.1     |  4.412e-05     1.98    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    7.238e-02      ----      1.680e-01            ----    |  7.151e-02     ----      1.800e-01       ----    |  1.328e-01     ----    
 1    6.768e-03      3.42      1.529e-02            3.46    |  7.186e-03     3.32      2.664e-02       2.76    |  2.133e-02     2.64    
 2    1.261e-03      2.42      4.092e-03            1.9     |  1.375e-03     2.39      4.504e-03       2.56    |  4.663e-03     2.19    
 3    2.483e-04      2.34      7.260e-04            2.49    |  2.562e-04     2.42      1.282e-03       1.81    |  1.249e-03     1.9     
 4    4.737e-05      2.39      1.332e-04            2.45    |  4.474e-05     2.52      3.293e-04       1.96    |  3.197e-04     1.97    
 5    6.806e-06      2.8       1.893e-05            2.81    |  6.501e-06     2.78      4.628e-05       2.83    |  7.793e-05     2.04    
 6    9.828e-07      2.79      2.632e-06            2.85    |  9.317e-07     2.8       6.503e-06       2.83    |  1.942e-05     2.0     

-----------------------------------------------   other errors   -----------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     
 0    1.870e+00      ----      8.964e+00        ----    |  3.438e+00         ----      2.040e+01           ----    
 1    1.671e+00      0.16      4.013e+00        1.16    |  2.491e+00         0.46      8.190e+00           1.32    
 2    1.506e+00      0.15      2.182e+00        0.88    |  1.996e+00         0.32      3.540e+00           1.21    
 3    1.488e+00      0.02      1.669e+00        0.39    |  1.867e+00         0.1       2.321e+00           0.61    
 4    1.484e+00      0.0       1.526e+00        0.13    |  1.842e+00         0.02      1.959e+00           0.24    
 5    1.484e+00      -0.0      1.492e+00        0.03    |  1.842e+00         -0.0      1.873e+00           0.07    
 6    1.485e+00      -0.0      1.486e+00        0.01    |  1.843e+00         -0.0      1.851e+00           0.02    

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 0    4.144e-01     ----      3.181e+00       ----    |  1.388e-01   ----      2.120e-01   ----    
 1    1.141e-01     1.86      1.083e+00       1.55    |  1.912e-02   2.86      6.464e-02   1.71    
 2    2.888e-02     1.98      2.490e-01       2.12    |  3.118e-03   2.62      2.256e-02   1.52    
 3    7.727e-03     1.9       7.543e-02       1.72    |  6.383e-04   2.29      4.868e-03   2.21    
 4    2.556e-03     1.6       2.311e-02       1.71    |  1.508e-04   2.08      9.935e-04   2.29    
 5    7.298e-04     1.81      6.154e-03       1.91    |  3.600e-05   2.07      1.872e-04   2.41    
 6    2.028e-04     1.85      1.605e-03       1.94    |  8.871e-06   2.02      4.154e-05   2.17    

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    7.824e-02      ----      4.521e-01            ----    |  6.373e-02     ----      1.010e+00       ----    |  1.600e-01     ----    
 1    8.948e-03      3.13      8.041e-02            2.49    |  8.533e-03     2.9       2.130e-01       2.25    |  3.369e-02     2.25    
 2    1.193e-03      2.91      4.575e-03            4.14    |  1.316e-03     2.7       2.634e-02       3.02    |  8.237e-03     2.03    
 3    2.105e-04      2.5       7.413e-04            2.63    |  2.338e-04     2.49      4.487e-03       2.55    |  2.090e-03     1.98    
 4    4.036e-05      2.38      1.451e-04            2.35    |  4.201e-05     2.48      7.750e-04       2.53    |  5.254e-04     1.99    
 5    5.936e-06      2.77      2.051e-05            2.82    |  6.143e-06     2.77      1.059e-04       2.87    |  1.317e-04     2.0     
 6    8.606e-07      2.79      3.050e-06            2.75    |  8.813e-07     2.8       1.387e-05       2.93    |  3.294e-05     2.0     

List of all time step sizes: 
0: [0.09502744 0.1410887  0.18575173 0.20926356 0.26066087 0.1082077 ]
1: [0.03783273 0.04106155 0.0446259  0.05468458 0.06807563 0.07485779
 0.08242233 0.09085915 0.11542292 0.12891763 0.12082353 0.09316496
 0.04725128]
2: [0.02055665 0.02155002 0.02258798 0.02367223 0.02686334 0.02954718
 0.03109609 0.03273096 0.0344562  0.04183234 0.04470888 0.04785475
 0.0506625  0.05429963 0.06579491 0.07015694 0.07570382 0.0788614
 0.06593345 0.05902812 0.05261377 0.04131148 0.00817734]
3: [0.00966927 0.01007031 0.01031487 0.0105657  0.01162774 0.01192888
 0.01243171 0.01275078 0.01369472 0.01433646 0.01471832 0.01511048
 0.01588142 0.01723623 0.01789501 0.01839796 0.0193702  0.02111091
 0.02181186 0.02248371 0.02329735 0.02562063 0.02655838 0.02738653
 0.02891783 0.02983419 0.03257738 0.03371831 0.03616282 0.03738731
 0.04052722 0.04193764 0.04344566 0.04208021 0.03829067 0.03612516
 0.03224108 0.0291761  0.02661937 0.025184   0.0231557  0.01834992]
4: [0.0048757  0.00494708 0.00502573 0.00523122 0.00529711 0.00539536
 0.00546282 0.00576016 0.00583362 0.00594145 0.00601666 0.00614788
 0.00643062 0.00651399 0.0066664  0.00677621 0.00701841 0.00711209
 0.00738004 0.00747975 0.00773932 0.00784538 0.00801692 0.00826696
 0.00853307 0.00867732 0.00879946 0.00914782 0.00934476 0.00960951
 0.00974811 0.01019296 0.01039721 0.01058207 0.01080191 0.01100955
 0.01154642 0.01171961 0.01200901 0.01226685 0.01275209 0.0129709
 0.01322175 0.01369505 0.01391176 0.01440494 0.01473409 0.01532064
 0.01557101 0.01605538 0.01646947 0.01674134 0.01746577 0.01776116
 0.01845716 0.01877198 0.01952842 0.01986929 0.02074277 0.02110863
 0.02148098 0.02224599 0.0228649  0.02326775 0.02211964 0.02107403
 0.02034725 0.01927709 0.01837078 0.01751376 0.01673175 0.01604024
 0.01526657 0.0145623  0.01392074 0.01353616 0.01293312 0.01209136
 0.01176024 0.01124685 0.00622839]
5: [0.00244698 0.00246721 0.00251879 0.0025344  0.00256917 0.00258504
 0.00262978 0.0026506  0.00269308 0.00270996 0.00275749 0.00277925
 0.00279675 0.00284227 0.00288976 0.00291999 0.00293848 0.00298259
 0.00302146 0.00307119 0.00309076 0.00313137 0.00316662 0.00318731
 0.00323913 0.00328874 0.00332531 0.00334722 0.00339696 0.00345326
 0.00349746 0.00352077 0.00356484 0.00362609 0.00365062 0.00370512
 0.00373011 0.00381039 0.0038365  0.00389669 0.00392759 0.00400705
 0.00403488 0.0040629  0.00413364 0.00420661 0.00424613 0.00427602
 0.00434727 0.00439064 0.00447108 0.00450297 0.0045737  0.00462939
 0.00468267 0.00474101 0.00477904 0.00488297 0.00492906 0.00498828
 0.00503883 0.00515283 0.00519048 0.00525445 0.00531587 0.00541799
 0.0054632  0.00551458 0.00561105 0.0056534  0.00575137 0.0058172
 0.0059255  0.0059709  0.00606143 0.00614068 0.00618815 0.00630938
 0.00635847 0.00648575 0.00653666 0.00665588 0.00672333 0.00685482
 0.00690947 0.0070205  0.0071134  0.00724976 0.00730847 0.00736767
 0.00753041 0.0075919  0.00773427 0.00779842 0.00796911 0.00803488
 0.00816674 0.00825995 0.00843751 0.00850829 0.00857967 0.00875457
 0.00882904 0.00901464 0.00909152 0.00927555 0.00936454 0.00954231
 0.00964092 0.00982576 0.0099394  0.01002687 0.0102303  0.01032052
 0.01055268 0.01064564 0.01084458 0.01096038 0.01120239 0.01130278
 0.0115002  0.01164873 0.01183222 0.0120095  0.01182899 0.01157
 0.01128321 0.01100972 0.01080281 0.01051667 0.01027317 0.01002576
 0.0097897  0.00959042 0.0093554  0.00913138 0.00891776 0.00871389
 0.0085205  0.00831757 0.00812408 0.00793957 0.00776002 0.00757612
 0.0074008  0.00723366 0.00706678 0.00690006 0.00674115 0.0065897
 0.00643441 0.00628318 0.00613909 0.00600127 0.00585719 0.00571995
 0.00558922 0.00258675]
6: [0.00123133 0.001243   0.00124738 0.00125595 0.00126086 0.00127245
 0.00127695 0.00128403 0.00129189 0.00130199 0.00130741 0.00131147
 0.00132439 0.00133219 0.00133877 0.00134297 0.00135724 0.00136335
 0.00137097 0.00137541 0.00139075 0.00139548 0.00140246 0.00140881
 0.0014241  0.0014286  0.00143557 0.00144321 0.00145809 0.00146274
 0.00147029 0.00147862 0.00148977 0.00149791 0.00150659 0.00151507
 0.00152781 0.00153346 0.0015445  0.00155261 0.001564   0.00157038
 0.001584   0.00158913 0.00160133 0.00160897 0.00162515 0.00163043
 0.00163918 0.00164931 0.00165475 0.00167195 0.00167862 0.00169061
 0.00169713 0.00171408 0.0017205  0.00173272 0.00174085 0.00175538
 0.00176273 0.0017705  0.0017859  0.00179911 0.00180626 0.00181574
 0.00183236 0.00183854 0.00185113 0.00186241 0.00188025 0.00188662
 0.00189741 0.00191059 0.00191714 0.00193339 0.00194508 0.00196026
 0.00196702 0.00198135 0.00199405 0.00201151 0.00201849 0.00203084
 0.00204489 0.00205456 0.00207157 0.0020788  0.00209708 0.00210804
 0.00212632 0.00213379 0.00215088 0.00216327 0.00218108 0.00218881
 0.00220497 0.0022203  0.00222821 0.00224479 0.00226246 0.00227913
 0.00228731 0.0023025  0.00231766 0.00233826 0.00234667 0.00236281
 0.00238021 0.00239186 0.00240691 0.00242004 0.00244471 0.00245549
 0.00246945 0.00248532 0.00250939 0.00252048 0.00253434 0.00255273
 0.00257075 0.00258914 0.00259875 0.00262233 0.00263208 0.00265105
 0.00266917 0.00269415 0.00270424 0.00272104 0.00274195 0.00276537
 0.00277878 0.00279362 0.00281716 0.00282784 0.00285574 0.00286659
 0.00289482 0.00290589 0.00292443 0.00294645 0.00297363 0.00298653
 0.0030029  0.00302736 0.00304223 0.00306983 0.00308174 0.00311081
 0.00312629 0.00315593 0.00316827 0.0031972  0.00321415 0.00324291
 0.00325567 0.00328612 0.00330456 0.00331763 0.00334596 0.00336351
 0.00339709 0.00341149 0.0034458  0.00345959 0.00349118 0.00350863
 0.00354138 0.00355898 0.00358862 0.00360914 0.00363793 0.00366066
 0.00367669 0.00371309 0.00372824 0.00376284 0.00378352 0.00382055
 0.00383634 0.00386867 0.00389294 0.00392581 0.00394823 0.00397826
 0.00400614 0.0040228  0.00406033 0.00408099 0.0041234  0.00414068
 0.00417552 0.00420154 0.00424115 0.00426275 0.00429481 0.00432636
 0.00436037 0.00438649 0.00440785 0.00445558 0.00447468 0.00451213
 0.00453938 0.00458583 0.00460805 0.00464228 0.00467566 0.00471755
 0.00474452 0.00477706 0.00481527 0.0048379  0.00488185 0.00491039
 0.00495684 0.00498491 0.00502408 0.00505934 0.00511009 0.00513734
 0.00517147 0.00521381 0.00525841 0.00528853 0.00531909 0.00537392
 0.00539802 0.00544433 0.00548093 0.00553989 0.00556496 0.00562035
 0.00565018 0.00570527 0.0057382  0.00578901 0.00582579 0.00585882
 0.00591744 0.00594512 0.00600786 0.00603551 0.00609897 0.00604002
 0.00596239 0.00588665 0.00581274 0.0057611  0.00568728 0.00561524
 0.00554494 0.00547632 0.00542528 0.00535675 0.00528988 0.0052246
 0.00516088 0.00511049 0.00504686 0.00498476 0.00492414 0.00487569
 0.00481515 0.00475606 0.00469838 0.00464207 0.00459425 0.00453802
 0.00448313 0.00442955 0.00437723 0.00433006 0.00427782 0.00422682
 0.00417704 0.00412843 0.00408192 0.00403338 0.003986   0.00393974
 0.00389494 0.00384874 0.00380364 0.00375961 0.00371644 0.00367245
 0.00362952 0.00358762 0.003546   0.00350412 0.00346325 0.00342336
 0.00338322 0.00334335 0.00330444 0.00326645 0.00322775 0.00318978
 0.00315272 0.00311628 0.00307922 0.00304306 0.00300777 0.00297262
 0.00293731 0.00290286 0.00286925 0.00283534 0.0028017  0.00073944]


==> errors/Transport2D/Kite_SpecialBnd/HoBnd_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   
 0    5.0000e-01   1.3050e+00     9.5742e+00           9.4805e-01    2.2521e+00      2.3023e-01    3.3388e+00    6.5998e+00      3.2645e-01   2.9461e-01   3.2408e+00     8.8607e+00       3.1379e+00        1.9937e+01           nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                   
 1    2.5000e-01   8.0860e-02     1.6235e-01           8.5253e-02    6.9608e-01      8.6570e-02    4.7003e-01    2.9175e+00      7.5797e-02   1.9169e-01   1.6919e+00     2.9278e+00       2.3990e+00        8.0776e+00          4.0100e+00        5.8800e+00              3.4800e+00       1.6900e+00         1.4100e+00       2.8300e+00       1.1800e+00         2.1100e+00   6.2000e-01    9.4000e-01        1.6000e+00          3.9000e-01           1.3000e+00             
 2    1.2500e-01   2.7367e-02     6.3525e-02           2.5501e-02    1.5524e-01      2.6773e-02    2.2269e-01    1.2940e+00      2.4896e-02   1.1612e-01   1.4421e+00     1.7265e+00       1.9562e+00        3.5144e+00          1.5600e+00        1.3500e+00              1.7400e+00       2.1600e+00         1.6900e+00       1.0800e+00       1.1700e+00         1.6100e+00   7.2000e-01    2.3000e-01        7.6000e-01          2.9000e-01           1.2000e+00             
 3    6.2500e-02   9.5817e-03     2.3166e-02           8.7551e-03    4.5589e-02      9.3457e-03    1.2698e-01    6.2403e-01      8.5746e-03   4.1307e-02   1.4381e+00     1.4551e+00       1.8619e+00        2.3178e+00          1.5100e+00        1.4600e+00              1.5400e+00       1.7700e+00         1.5200e+00       8.1000e-01       1.0500e+00         1.5400e+00   1.4900e+00    0.0000e+00        2.5000e-01          7.0000e-02           6.0000e-01             
 4    3.1250e-02   2.7079e-03     6.3795e-03           2.4965e-03    1.2743e-02      2.6608e-03    7.5660e-02    3.2048e-01      3.0488e-03   1.6191e-02   1.4624e+00     1.4591e+00       1.8432e+00        1.9607e+00          1.8200e+00        1.8600e+00              1.8100e+00       1.8400e+00         1.8100e+00       7.5000e-01       9.6000e-01         1.4900e+00   1.3500e+00    -2.0000e-02       -0.0000e+00         1.0000e-02           2.4000e-01             
 5    1.5625e-02   6.9469e-04     1.6815e-03           6.4533e-04    3.3451e-03      6.8448e-04    4.2037e-02    1.6258e-01      1.1113e-03   5.6185e-03   1.4725e+00     1.4697e+00       1.8419e+00        1.8722e+00          1.9600e+00        1.9200e+00              1.9500e+00       1.9300e+00         1.9600e+00       8.5000e-01       9.8000e-01         1.4600e+00   1.5300e+00    -1.0000e-02       -1.0000e-02         0.0000e+00           7.0000e-02             



==> errors/Transport2D/Kite_SpecialBnd/HoBnd_SmallProj_summary.txt <==
File generated at 12.06.2024, 10:36:22

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_KiteToSphere2D on time interval [0, 1]

Solved with /home/data/schwering/code/LevelSetTransport/Transport_special.py

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0, t_end = 1
	Level set transport:
		layers_transport = 3, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10, use_ho_bnd = True, use_lo_bnd = False
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1, extension_gamma_ghost = c_ext_gamma_ghost
	-----------------   Used time:    -----------------
Step 0: 0:00:03
Step 1: 0:00:09
Step 2: 0:00:11
Step 3: 0:00:26
Step 4: 0:01:23
Step 5: 0:05:12

Computational time: 0:07:28, Process time: 5:20:34

Extension and transport was redone in time steps:
0: [2, 2, 2]
1: [2, 2, 2, 7]
2: []
3: []
4: []
5: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult
 0    1.838e+02       ----      3.759e+00        ----      1.920e+02      ----      5.000e+00    ----      2.000e-01         ----      4.214e-01     ----      3.079e-02     ----      1.000e+00   ----
 1    3.840e+02       2.09      9.539e+00        2.54      7.680e+02      4.0       8.000e+00    1.6       1.250e-01         0.62      2.172e-01     0.52      1.109e-02     0.36      1.000e+00   1.0
 2    7.797e+02       2.03      1.186e+01        1.24      3.072e+03      4.0       1.200e+01    1.5       8.333e-02         0.67      1.503e-01     0.69      1.213e-02     1.09      1.000e+00   1.0
 3    1.597e+03       2.05      2.662e+01        2.24      1.229e+04      4.0       2.200e+01    1.83      4.545e-02         0.55      8.483e-02     0.56      2.805e-03     0.23      1.000e+00   1.0
 4    3.192e+03       2.0       8.346e+01        3.14      4.915e+04      4.0       4.100e+01    1.86      2.439e-02         0.54      4.606e-02     0.54      8.311e-03     2.96      1.000e+00   1.0
 5    6.378e+03       2.0       3.130e+02        3.75      1.966e+05      4.0       7.900e+01    1.93      1.266e-02         0.52      2.406e-02     0.52      4.894e-03     0.59      1.000e+00   1.0

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 0    7.974e-02      ----      3.598e-01            ----    |  9.976e-02     ----      3.345e-01       ----    |  4.722e-02     ----
 1    1.340e-02      2.57      5.455e-02            2.72    |  2.074e-02     2.27      4.075e-02       3.04    |  6.917e-03     2.77
 2    3.146e-03      2.09      1.296e-02            2.07    |  4.642e-03     2.16      5.871e-03       2.8     |  1.115e-03     2.63
 3    8.541e-04      1.88      3.518e-03            1.88    |  1.107e-03     2.07      1.253e-03       2.23    |  1.859e-04     2.58
 4    2.220e-04      1.94      1.062e-03            1.73    |  2.727e-04     2.02      2.938e-04       2.09    |  2.899e-05     2.68
 5    5.392e-05      2.04      2.585e-04            2.04    |  6.795e-05     2.0       7.226e-05       2.02    |  4.135e-06     2.81

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 0    2.664e+00      ----      9.574e+00            ----    |  1.551e+00     ----      1.032e+00       ----    |  2.825e-01     ----
 1    1.013e-01      4.72      1.624e-01            5.88    |  9.750e-02     3.99      2.317e-01       2.16    |  1.076e-01     1.39
 2    3.107e-02      1.71      5.862e-02            1.47    |  2.899e-02     1.75      6.363e-02       1.86    |  2.963e-02     1.86
 3    9.740e-03      1.67      2.074e-02            1.5     |  9.016e-03     1.69      1.761e-02       1.85    |  9.429e-03     1.65
 4    2.563e-03      1.93      5.615e-03            1.88    |  2.457e-03     1.88      5.071e-03       1.8     |  2.509e-03     1.91
 5    6.378e-04      2.01      1.439e-03            1.96    |  6.217e-04     1.98      1.304e-03       1.96    |  6.270e-04     2.0

-----------------------------------------------   other errors   -----------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc
 0    3.241e+00      ----      8.861e+00        ----    |  3.138e+00         ----      1.994e+01           ----
 1    1.692e+00      0.94      2.928e+00        1.6     |  2.399e+00         0.39      8.078e+00           1.3
 2    1.442e+00      0.23      1.726e+00        0.76    |  1.956e+00         0.29      3.514e+00           1.2
 3    1.438e+00      0.0       1.455e+00        0.25    |  1.862e+00         0.07      2.318e+00           0.6
 4    1.462e+00      -0.02     1.459e+00        -0.0    |  1.843e+00         0.01      1.961e+00           0.24
 5    1.472e+00      -0.01     1.470e+00        -0.01   |  1.842e+00         0.0       1.872e+00           0.07

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc
 0    3.339e+00     ----      6.600e+00       ----    |  3.264e-01   ----      2.946e-01   ----
 1    4.700e-01     2.83      2.917e+00       1.18    |  7.580e-02   2.11      1.917e-01   0.62
 2    2.227e-01     1.08      1.294e+00       1.17    |  2.490e-02   1.61      1.161e-01   0.72
 3    1.270e-01     0.81      6.240e-01       1.05    |  8.575e-03   1.54      4.131e-02   1.49
 4    7.566e-02     0.75      3.205e-01       0.96    |  3.049e-03   1.49      1.619e-02   1.35
 5    4.204e-02     0.85      1.626e-01       0.98    |  1.111e-03   1.46      5.619e-03   1.53

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 0    1.305e+00      ----      9.574e+00            ----    |  9.481e-01     ----      2.252e+00       ----    |  2.302e-01     ----
 1    8.086e-02      4.01      1.624e-01            5.88    |  8.525e-02     3.48      6.961e-01       1.69    |  8.657e-02     1.41
 2    2.737e-02      1.56      6.353e-02            1.35    |  2.550e-02     1.74      1.552e-01       2.16    |  2.677e-02     1.69
 3    9.582e-03      1.51      2.317e-02            1.46    |  8.755e-03     1.54      4.559e-02       1.77    |  9.346e-03     1.52
 4    2.708e-03      1.82      6.380e-03            1.86    |  2.496e-03     1.81      1.274e-02       1.84    |  2.661e-03     1.81
 5    6.947e-04      1.96      1.681e-03            1.92    |  6.453e-04     1.95      3.345e-03       1.93    |  6.845e-04     1.96

List of all time step sizes:
0: [0.19005489 0.03078576 0.24977278 0.42140015 0.10798642]
1: [0.07566547 0.01108603 0.0906247  0.11854687 0.13958345 0.21724256
 0.1339808  0.21327013]
2: [0.0392499  0.04490117 0.05329382 0.06142252 0.06946886 0.08772215
 0.0988104  0.12794169 0.1449056  0.1502826  0.10987081 0.01213047]
3: [0.01907538 0.02059746 0.02298592 0.02478553 0.02728569 0.02929489
 0.03159069 0.03552476 0.03843161 0.04317088 0.04607873 0.05212325
 0.05565096 0.06406586 0.06860428 0.07570912 0.08483315 0.08287497
 0.07071983 0.0565896  0.04720207 0.00280537]
4: [0.0097514  0.01004973 0.01058721 0.01091604 0.01164961 0.01201265
 0.01283613 0.01330525 0.01400441 0.01456289 0.01543377 0.01598555
 0.01700718 0.01753447 0.01861473 0.01940846 0.02069247 0.021489
 0.02296733 0.02388141 0.02535239 0.02618208 0.02763417 0.02905836
 0.03089158 0.03236334 0.03461907 0.03615051 0.03863703 0.04024777
 0.04249295 0.04521994 0.0460597  0.04164756 0.03805175 0.03450306
 0.03153819 0.0285852  0.02609426 0.02367087 0.00831055]
5: [0.00489396 0.00503732 0.0051379  0.00525891 0.00538524 0.00551383
 0.00559206 0.00577746 0.0058745  0.0060398  0.00617777 0.00632884
 0.00647355 0.00661539 0.00678767 0.00694545 0.00712152 0.00729205
 0.0074502  0.00766159 0.00784282 0.00805592 0.00825279 0.00847643
 0.00867796 0.0089246  0.00912904 0.00934589 0.00953737 0.00981384
 0.0100253  0.01035425 0.01055848 0.01089513 0.01113059 0.01146766
 0.01174346 0.01207785 0.01233475 0.01267258 0.01302587 0.0133665
 0.01376472 0.01409641 0.01455487 0.01487987 0.01539953 0.01572
 0.01612625 0.01657589 0.01707068 0.01756371 0.01808364 0.01860512
 0.01913919 0.01970475 0.02024795 0.02088044 0.02135408 0.02197256
 0.02265391 0.02334398 0.02406298 0.0230595  0.02193403 0.02094528
 0.01995894 0.01908369 0.01816309 0.01719272 0.0165346  0.0156461
 0.01505178 0.01423739 0.01357701 0.01308308 0.01235482 0.01190599
 0.01039738]


==> errors/Transport2D/Kite_SpecialBnd/LoBnd_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   
 0    5.0000e-01   1.7740e-01     5.4269e-01           2.1953e-01    2.5495e+00      2.1986e-01    1.2687e+00    6.3641e+00      1.9126e-01   2.7240e-01   2.4542e+00     7.9254e+00       3.1379e+00        1.9937e+01           nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                   
 1    2.5000e-01   7.5782e-02     1.5274e-01           8.1213e-02    7.6492e-01      8.1326e-02    4.8815e-01    3.0384e+00      7.3253e-02   1.8370e-01   1.7399e+00     2.6814e+00       2.3990e+00        8.0776e+00          1.2300e+00        1.8300e+00              1.4300e+00       1.7400e+00         1.4300e+00       1.3800e+00       1.0700e+00         1.3800e+00   5.7000e-01    5.0000e-01        1.5600e+00          3.9000e-01           1.3000e+00             
 2    1.2500e-01   2.7351e-02     6.3739e-02           2.5470e-02    1.5610e-01      2.6746e-02    2.2279e-01    1.1165e+00      2.4958e-02   6.1064e-02   1.4404e+00     1.4902e+00       1.9562e+00        3.5144e+00          1.4700e+00        1.2600e+00              1.6700e+00       2.2900e+00         1.6000e+00       1.1300e+00       1.4400e+00         1.5500e+00   1.5900e+00    2.7000e-01        8.5000e-01          2.9000e-01           1.2000e+00             
 3    6.2500e-02   9.5671e-03     2.3142e-02           8.7416e-03    4.5121e-02      9.3321e-03    1.2681e-01    5.7660e-01      8.5453e-03   2.8295e-02   1.4379e+00     1.4231e+00       1.8619e+00        2.3178e+00          1.5200e+00        1.4600e+00              1.5400e+00       1.7900e+00         1.5200e+00       8.1000e-01       9.5000e-01         1.5500e+00   1.1100e+00    0.0000e+00        7.0000e-02          7.0000e-02           6.0000e-01             
 4    3.1250e-02   2.7094e-03     6.3592e-03           2.4996e-03    1.2401e-02      2.6631e-03    7.5469e-02    3.0799e-01      3.0316e-03   1.4840e-02   1.4629e+00     1.4522e+00       1.8432e+00        1.9607e+00          1.8200e+00        1.8600e+00              1.8100e+00       1.8600e+00         1.8100e+00       7.5000e-01       9.0000e-01         1.5000e+00   9.3000e-01    -2.0000e-02       -3.0000e-02         1.0000e-02           2.4000e-01             
 5    1.5625e-02   7.0712e-04     1.6859e-03           6.5849e-04    3.2289e-03      6.9716e-04    4.1928e-02    1.8102e-01      1.1151e-03   1.0290e-02   1.4734e+00     1.4639e+00       1.8419e+00        1.8722e+00          1.9400e+00        1.9200e+00              1.9200e+00       1.9400e+00         1.9300e+00       8.5000e-01       7.7000e-01         1.4400e+00   5.3000e-01    -1.0000e-02       -1.0000e-02         0.0000e+00           7.0000e-02             



==> errors/Transport2D/Kite_SpecialBnd/LoBnd_SmallProj_summary.txt <==
File generated at 12.06.2024, 10:36:26

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_KiteToSphere2D on time interval [0, 1]

Solved with /home/data/schwering/code/LevelSetTransport/Transport_special.py

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0, t_end = 1
	Level set transport:
		layers_transport = 3, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10, use_ho_bnd = False, use_lo_bnd = True
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1, extension_gamma_ghost = c_ext_gamma_ghost
	-----------------   Used time:    -----------------
Step 0: 0:00:04
Step 1: 0:00:06
Step 2: 0:00:11
Step 3: 0:00:25
Step 4: 0:01:23
Step 5: 0:05:11

Computational time: 0:07:22, Process time: 5:15:35

Extension and transport was redone in time steps:
0: [2]
1: []
2: []
3: []
4: []
5: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult
 0    1.838e+02       ----      4.834e+00        ----      1.920e+02      ----      4.000e+00    ----      2.500e-01         ----      4.245e-01     ----      1.231e-01     ----      1.000e+00   ----
 1    3.819e+02       2.08      6.104e+00        1.26      7.680e+02      4.0       7.000e+00    1.75      1.429e-01         0.57      2.627e-01     0.62      7.567e-02     0.61      1.000e+00   1.0
 2    7.797e+02       2.04      1.131e+01        1.85      3.072e+03      4.0       1.200e+01    1.71      8.333e-02         0.58      1.503e-01     0.57      1.213e-02     0.16      1.000e+00   1.0
 3    1.597e+03       2.05      2.506e+01        2.21      1.229e+04      4.0       2.200e+01    1.83      4.545e-02         0.55      8.483e-02     0.56      2.805e-03     0.23      1.000e+00   1.0
 4    3.192e+03       2.0       8.319e+01        3.32      4.915e+04      4.0       4.100e+01    1.86      2.439e-02         0.54      4.606e-02     0.54      8.311e-03     2.96      1.000e+00   1.0
 5    6.378e+03       2.0       3.119e+02        3.75      1.966e+05      4.0       7.900e+01    1.93      1.266e-02         0.52      2.406e-02     0.52      4.894e-03     0.59      1.000e+00   1.0

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 0    7.957e-02      ----      3.589e-01            ----    |  9.945e-02     ----      3.810e-01       ----    |  4.723e-02     ----
 1    1.340e-02      2.57      5.455e-02            2.72    |  2.074e-02     2.26      4.230e-02       3.17    |  6.918e-03     2.77
 2    3.146e-03      2.09      1.296e-02            2.07    |  4.642e-03     2.16      6.173e-03       2.78    |  1.115e-03     2.63
 3    8.541e-04      1.88      3.518e-03            1.88    |  1.107e-03     2.07      1.353e-03       2.19    |  1.860e-04     2.58
 4    2.220e-04      1.94      1.062e-03            1.73    |  2.727e-04     2.02      3.565e-04       1.92    |  2.908e-05     2.68
 5    5.392e-05      2.04      2.585e-04            2.04    |  6.796e-05     2.0       1.198e-04       1.57    |  4.146e-06     2.81

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 0    1.929e-01      ----      3.267e-01            ----    |  2.087e-01     ----      8.084e-01       ----    |  2.581e-01     ----
 1    9.432e-02      1.03      1.527e-01            1.1     |  9.049e-02     1.21      2.017e-01       2.0     |  1.006e-01     1.36
 2    3.100e-02      1.61      5.878e-02            1.38    |  2.894e-02     1.64      6.285e-02       1.68    |  2.953e-02     1.77
 3    9.738e-03      1.67      2.074e-02            1.5     |  9.015e-03     1.68      1.751e-02       1.84    |  9.431e-03     1.65
 4    2.588e-03      1.91      5.609e-03            1.89    |  2.482e-03     1.86      4.866e-03       1.85    |  2.536e-03     1.9
 5    6.786e-04      1.93      1.452e-03            1.95    |  6.604e-04     1.91      1.334e-03       1.87    |  6.689e-04     1.92

-----------------------------------------------   other errors   -----------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc
 0    2.454e+00      ----      7.925e+00        ----    |  3.138e+00         ----      1.994e+01           ----
 1    1.740e+00      0.5       2.681e+00        1.56    |  2.399e+00         0.39      8.078e+00           1.3
 2    1.440e+00      0.27      1.490e+00        0.85    |  1.956e+00         0.29      3.514e+00           1.2
 3    1.438e+00      0.0       1.423e+00        0.07    |  1.862e+00         0.07      2.318e+00           0.6
 4    1.463e+00      -0.02     1.452e+00        -0.03   |  1.843e+00         0.01      1.961e+00           0.24
 5    1.473e+00      -0.01     1.464e+00        -0.01   |  1.842e+00         0.0       1.872e+00           0.07

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc
 0    1.269e+00     ----      6.364e+00       ----    |  1.913e-01   ----      2.724e-01   ----
 1    4.881e-01     1.38      3.038e+00       1.07    |  7.325e-02   1.38      1.837e-01   0.57
 2    2.228e-01     1.13      1.117e+00       1.44    |  2.496e-02   1.55      6.106e-02   1.59
 3    1.268e-01     0.81      5.766e-01       0.95    |  8.545e-03   1.55      2.829e-02   1.11
 4    7.547e-02     0.75      3.080e-01       0.9     |  3.032e-03   1.5       1.484e-02   0.93
 5    4.193e-02     0.85      1.810e-01       0.77    |  1.115e-03   1.44      1.029e-02   0.53

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 0    1.774e-01      ----      5.427e-01            ----    |  2.195e-01     ----      2.550e+00       ----    |  2.199e-01     ----
 1    7.578e-02      1.23      1.527e-01            1.83    |  8.121e-02     1.43      7.649e-01       1.74    |  8.133e-02     1.43
 2    2.735e-02      1.47      6.374e-02            1.26    |  2.547e-02     1.67      1.561e-01       2.29    |  2.675e-02     1.6
 3    9.567e-03      1.52      2.314e-02            1.46    |  8.742e-03     1.54      4.512e-02       1.79    |  9.332e-03     1.52
 4    2.709e-03      1.82      6.359e-03            1.86    |  2.500e-03     1.81      1.240e-02       1.86    |  2.663e-03     1.81
 5    7.071e-04      1.94      1.686e-03            1.92    |  6.585e-04     1.92      3.229e-03       1.94    |  6.972e-04     1.93

List of all time step sizes:
0: [0.19005489 0.12314304 0.2623497  0.42445237]
1: [0.07566547 0.08868826 0.1163031  0.13681862 0.21310632 0.26272439
 0.10669384]
2: [0.0392499  0.04490117 0.05329382 0.06142252 0.06946886 0.08772215
 0.0988104  0.12794169 0.1449056  0.1502826  0.10987081 0.01213047]
3: [0.01907538 0.02059746 0.02298592 0.02478553 0.02728569 0.02929489
 0.03159069 0.03552476 0.03843161 0.04317088 0.04607873 0.05212325
 0.05565096 0.06406586 0.06860428 0.07570912 0.08483315 0.08287497
 0.07071983 0.0565896  0.04720207 0.00280537]
4: [0.0097514  0.01004973 0.01058721 0.01091604 0.01164961 0.01201265
 0.01283613 0.01330525 0.01400441 0.01456289 0.01543377 0.01598555
 0.01700718 0.01753447 0.01861473 0.01940846 0.02069247 0.021489
 0.02296733 0.02388141 0.02535239 0.02618208 0.02763417 0.02905836
 0.03089158 0.03236334 0.03461907 0.03615051 0.03863703 0.04024777
 0.04249295 0.04521994 0.0460597  0.04164756 0.03805175 0.03450306
 0.03153819 0.0285852  0.02609426 0.02367087 0.00831055]
5: [0.00489396 0.00503732 0.0051379  0.00525891 0.00538524 0.00551383
 0.00559206 0.00577746 0.0058745  0.0060398  0.00617777 0.00632884
 0.00647355 0.00661539 0.00678767 0.00694545 0.00712152 0.00729205
 0.0074502  0.00766159 0.00784282 0.00805592 0.00825279 0.00847643
 0.00867796 0.0089246  0.00912904 0.00934589 0.00953737 0.00981384
 0.0100253  0.01035425 0.01055848 0.01089513 0.01113059 0.01146766
 0.01174346 0.01207785 0.01233475 0.01267258 0.01302587 0.0133665
 0.01376472 0.01409641 0.01455487 0.01487987 0.01539953 0.01572
 0.01612625 0.01657589 0.01707068 0.01756371 0.01808364 0.01860512
 0.01913919 0.01970475 0.02024795 0.02088044 0.02135408 0.02197256
 0.02265391 0.02334398 0.02406298 0.0230595  0.02193403 0.02094528
 0.01995894 0.01908369 0.01816309 0.01719272 0.0165346  0.0156461
 0.01505178 0.01423739 0.01357701 0.01308308 0.01235482 0.01190599
 0.01039738]


==> errors/Transport2D/Kite_SpecialBnd/MedBnd_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC
 0    5.0000e-01   1.7741e-01     5.0571e-01           2.2088e-01    2.3381e+00      2.2392e-01    1.2525e+00    5.9310e+00      1.8898e-01   2.2431e-01   2.4194e+00     7.9420e+00       3.1379e+00        1.9937e+01           nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan
 1    2.5000e-01   7.7985e-02     1.5514e-01           8.1690e-02    7.1262e-01      8.3521e-02    4.7146e-01    2.8596e+00      7.3652e-02   1.5272e-01   1.7087e+00     2.6979e+00       2.3990e+00        8.0776e+00          1.1900e+00        1.7000e+00              1.4400e+00       1.7100e+00         1.4200e+00       1.4100e+00       1.0500e+00         1.3600e+00   5.5000e-01    5.0000e-01        1.5600e+00          3.9000e-01           1.3000e+00
 2    1.2500e-01   2.7330e-02     6.3801e-02           2.5449e-02    1.5766e-01      2.6722e-02    2.2287e-01    1.1530e+00      2.4989e-02   6.8727e-02   1.4400e+00     1.4856e+00       1.9562e+00        3.5144e+00          1.5100e+00        1.2800e+00              1.6800e+00       2.1800e+00         1.6400e+00       1.0800e+00       1.3100e+00         1.5600e+00   1.1500e+00    2.5000e-01        8.6000e-01          2.9000e-01           1.2000e+00
 3    6.2500e-02   9.5620e-03     2.3138e-02           8.7375e-03    4.5385e-02      9.3258e-03    1.2706e-01    5.8276e-01      8.5620e-03   2.7624e-02   1.4375e+00     1.4195e+00       1.8619e+00        2.3178e+00          1.5200e+00        1.4600e+00              1.5400e+00       1.8000e+00         1.5200e+00       8.1000e-01       9.8000e-01         1.5500e+00   1.3100e+00    0.0000e+00        7.0000e-02          7.0000e-02           6.0000e-01
 4    3.1250e-02   2.7027e-03     6.3516e-03           2.4923e-03    1.2625e-02      2.6559e-03    7.5674e-02    3.0440e-01      3.0410e-03   1.1781e-02   1.4623e+00     1.4538e+00       1.8432e+00        1.9607e+00          1.8200e+00        1.8700e+00              1.8100e+00       1.8500e+00         1.8100e+00       7.5000e-01       9.4000e-01         1.4900e+00   1.2300e+00    -2.0000e-02       -3.0000e-02         1.0000e-02           2.4000e-01
 5    1.5625e-02   6.9516e-04     1.6753e-03           6.4592e-04    3.3173e-03      6.8499e-04    4.2011e-02    1.5622e-01      1.1106e-03   4.4981e-03   1.4725e+00     1.4690e+00       1.8419e+00        1.8722e+00          1.9600e+00        1.9200e+00              1.9500e+00       1.9300e+00         1.9600e+00       8.5000e-01       9.6000e-01         1.4500e+00   1.3900e+00    -1.0000e-02       -2.0000e-02         0.0000e+00           7.0000e-02



==> errors/Transport2D/Kite_SpecialBnd/MedBnd_SmallProj_summary.txt <==
File generated at 18.06.2024, 10:13:32

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_KiteToSphere2D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 0: 0:00:04
Step 1: 0:00:06
Step 2: 0:00:12
Step 3: 0:00:22
Step 4: 0:01:26
Step 5: 0:05:01
Step 6: 0:24:58

Computational time: 0:32:12, Process time: 21:42:55

Extension and transport was redone in time steps: 
0: [2, 2]
1: [2]
2: []
3: []
4: []
5: []
6: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 0    1.834e+02       ----      4.952e+00        ----      1.920e+02      ----      5.000e+00    ----      2.000e-01         ----      4.327e-01     ----      6.157e-02     ----      1.000e+00   ----    
 1    3.851e+02       2.1       6.457e+00        1.3       7.680e+02      4.0       7.000e+00    1.4       1.429e-01         0.71      2.402e-01     0.56      4.434e-02     0.72      1.000e+00   1.0     
 2    7.797e+02       2.02      1.236e+01        1.91      3.072e+03      4.0       1.200e+01    1.71      8.333e-02         0.58      1.503e-01     0.63      1.213e-02     0.27      1.000e+00   1.0     
 3    1.597e+03       2.05      2.262e+01        1.83      1.229e+04      4.0       2.200e+01    1.83      4.545e-02         0.55      8.483e-02     0.56      2.805e-03     0.23      1.000e+00   1.0     
 4    3.192e+03       2.0       8.634e+01        3.82      4.915e+04      4.0       4.100e+01    1.86      2.439e-02         0.54      4.606e-02     0.54      8.311e-03     2.96      1.000e+00   1.0     
 5    6.378e+03       2.0       3.013e+02        3.49      1.966e+05      4.0       7.900e+01    1.93      1.266e-02         0.52      2.406e-02     0.52      4.894e-03     0.59      1.000e+00   1.0     
 6    1.276e+04       2.0       1.499e+03        4.97      7.864e+05      4.0       1.560e+02    1.97      6.410e-03         0.51      1.210e-02     0.5       2.463e-03     0.5       1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    7.957e-02      ----      3.589e-01            ----    |  9.945e-02     ----      3.810e-01       ----    |  4.723e-02     ----    
 1    1.340e-02      2.57      5.455e-02            2.72    |  2.074e-02     2.26      4.230e-02       3.17    |  6.918e-03     2.77    
 2    3.146e-03      2.09      1.296e-02            2.07    |  4.642e-03     2.16      6.173e-03       2.78    |  1.115e-03     2.63    
 3    8.541e-04      1.88      3.518e-03            1.88    |  1.107e-03     2.07      1.353e-03       2.19    |  1.860e-04     2.58    
 4    2.220e-04      1.94      1.062e-03            1.73    |  2.727e-04     2.02      3.565e-04       1.92    |  2.908e-05     2.68    
 5    5.392e-05      2.04      2.585e-04            2.04    |  6.796e-05     2.0       1.198e-04       1.57    |  4.146e-06     2.81    
 6    1.307e-05      2.04      6.542e-05            1.98    |  1.698e-05     2.0       4.803e-05       1.32    |  5.926e-07     2.81    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    2.037e-01      ----      3.339e-01            ----    |  2.150e-01     ----      7.955e-01       ----    |  2.749e-01     ----    
 1    9.629e-02      1.08      1.551e-01            1.11    |  9.243e-02     1.22      2.207e-01       1.85    |  1.032e-01     1.41    
 2    3.097e-02      1.64      5.883e-02            1.4     |  2.892e-02     1.68      6.283e-02       1.81    |  2.949e-02     1.81    
 3    9.726e-03      1.67      2.074e-02            1.5     |  9.006e-03     1.68      1.757e-02       1.84    |  9.417e-03     1.65    
 4    2.566e-03      1.92      5.610e-03            1.89    |  2.460e-03     1.87      4.924e-03       1.84    |  2.512e-03     1.91    
 5    6.417e-04      2.0       1.444e-03            1.96    |  6.248e-04     1.98      1.352e-03       1.86    |  6.310e-04     1.99    
 6    1.615e-04      1.99      3.811e-04            1.92    |  1.572e-04     1.99      3.430e-04       1.98    |  1.594e-04     1.99    

-----------------------------------------------   other errors   -----------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     
 0    2.419e+00      ----      7.942e+00        ----    |  3.138e+00         ----      1.994e+01           ----    
 1    1.709e+00      0.5       2.698e+00        1.56    |  2.399e+00         0.39      8.078e+00           1.3     
 2    1.440e+00      0.25      1.486e+00        0.86    |  1.956e+00         0.29      3.514e+00           1.2     
 3    1.438e+00      0.0       1.420e+00        0.07    |  1.862e+00         0.07      2.318e+00           0.6     
 4    1.462e+00      -0.02     1.454e+00        -0.03   |  1.843e+00         0.01      1.961e+00           0.24    
 5    1.472e+00      -0.01     1.469e+00        -0.02   |  1.842e+00         0.0       1.872e+00           0.07    
 6    1.479e+00      -0.01     1.478e+00        -0.01   |  1.843e+00         -0.0      1.851e+00           0.02    

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 0    1.253e+00     ----      5.931e+00       ----    |  1.890e-01   ----      2.243e-01   ----    
 1    4.715e-01     1.41      2.860e+00       1.05    |  7.365e-02   1.36      1.527e-01   0.55    
 2    2.229e-01     1.08      1.153e+00       1.31    |  2.499e-02   1.56      6.873e-02   1.15    
 3    1.271e-01     0.81      5.828e-01       0.98    |  8.562e-03   1.55      2.762e-02   1.31    
 4    7.567e-02     0.75      3.044e-01       0.94    |  3.041e-03   1.49      1.178e-02   1.23    
 5    4.201e-02     0.85      1.562e-01       0.96    |  1.111e-03   1.45      4.498e-03   1.39    
 6    2.235e-02     0.91      7.915e-02       0.98    |  3.892e-04   1.51      1.653e-03   1.44    

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    1.774e-01      ----      5.057e-01            ----    |  2.209e-01     ----      2.338e+00       ----    |  2.239e-01     ----    
 1    7.798e-02      1.19      1.551e-01            1.7     |  8.169e-02     1.44      7.126e-01       1.71    |  8.352e-02     1.42    
 2    2.733e-02      1.51      6.380e-02            1.28    |  2.545e-02     1.68      1.577e-01       2.18    |  2.672e-02     1.64    
 3    9.562e-03      1.52      2.314e-02            1.46    |  8.738e-03     1.54      4.539e-02       1.8     |  9.326e-03     1.52    
 4    2.703e-03      1.82      6.352e-03            1.87    |  2.492e-03     1.81      1.263e-02       1.85    |  2.656e-03     1.81    
 5    6.952e-04      1.96      1.675e-03            1.92    |  6.459e-04     1.95      3.317e-03       1.93    |  6.850e-04     1.96    
 6    1.780e-04      1.97      4.453e-04            1.91    |  1.663e-04     1.96      8.477e-04       1.97    |  1.760e-04     1.96    

List of all time step sizes: 
0: [0.19005489 0.06157152 0.25364178 0.43267337 0.06205844]
1: [0.07566547 0.04434413 0.09645213 0.12536682 0.19289154 0.24022283
 0.22505709]
2: [0.0392499  0.04490117 0.05329382 0.06142252 0.06946886 0.08772215
 0.0988104  0.12794169 0.1449056  0.1502826  0.10987081 0.01213047]
3: [0.01907538 0.02059746 0.02298592 0.02478553 0.02728569 0.02929489
 0.03159069 0.03552476 0.03843161 0.04317088 0.04607873 0.05212325
 0.05565096 0.06406586 0.06860428 0.07570912 0.08483315 0.08287497
 0.07071983 0.0565896  0.04720207 0.00280537]
4: [0.0097514  0.01004973 0.01058721 0.01091604 0.01164961 0.01201265
 0.01283613 0.01330525 0.01400441 0.01456289 0.01543377 0.01598555
 0.01700718 0.01753447 0.01861473 0.01940846 0.02069247 0.021489
 0.02296733 0.02388141 0.02535239 0.02618208 0.02763417 0.02905836
 0.03089158 0.03236334 0.03461907 0.03615051 0.03863703 0.04024777
 0.04249295 0.04521994 0.0460597  0.04164756 0.03805175 0.03450306
 0.03153819 0.0285852  0.02609426 0.02367087 0.00831055]
5: [0.00489396 0.00503732 0.0051379  0.00525891 0.00538524 0.00551383
 0.00559206 0.00577746 0.0058745  0.0060398  0.00617777 0.00632884
 0.00647355 0.00661539 0.00678767 0.00694545 0.00712152 0.00729205
 0.0074502  0.00766159 0.00784282 0.00805592 0.00825279 0.00847643
 0.00867796 0.0089246  0.00912904 0.00934589 0.00953737 0.00981384
 0.0100253  0.01035425 0.01055848 0.01089513 0.01113059 0.01146766
 0.01174346 0.01207785 0.01233475 0.01267258 0.01302587 0.0133665
 0.01376472 0.01409641 0.01455487 0.01487987 0.01539953 0.01572
 0.01612625 0.01657589 0.01707068 0.01756371 0.01808364 0.01860512
 0.01913919 0.01970475 0.02024795 0.02088044 0.02135408 0.02197256
 0.02265391 0.02334398 0.02406298 0.0230595  0.02193403 0.02094528
 0.01995894 0.01908369 0.01816309 0.01719272 0.0165346  0.0156461
 0.01505178 0.01423739 0.01357701 0.01308308 0.01235482 0.01190599
 0.01039738]
6: [0.00246266 0.00249468 0.0025216  0.0025537  0.00258354 0.00261451
 0.00264845 0.00267716 0.00271405 0.00274147 0.002781   0.00280439
 0.00284763 0.00287053 0.00290398 0.0029398  0.00297872 0.00301229
 0.00305468 0.003088   0.00312695 0.0031669  0.00320152 0.00324909
 0.00327708 0.00330815 0.00335577 0.0033909  0.0034393  0.00347523
 0.00352352 0.0035621  0.00361034 0.00365159 0.0036987  0.00374375
 0.00379213 0.00383147 0.00388721 0.00393097 0.00398491 0.00403363
 0.00408629 0.00413956 0.00419047 0.00424417 0.00429466 0.00433781
 0.00440563 0.00445196 0.00450946 0.00456976 0.00463032 0.00468813
 0.00475504 0.00480829 0.00488374 0.00493306 0.00500254 0.0050548
 0.00511783 0.00519065 0.00525708 0.00533104 0.00540092 0.00547611
 0.00554353 0.00562601 0.00568901 0.00578088 0.00583993 0.00591171
 0.00598646 0.00607135 0.00615315 0.00624192 0.00632552 0.00641487
 0.0064996  0.00658606 0.00667948 0.00676357 0.00686561 0.00694757
 0.00703149 0.0071321  0.00723235 0.00733533 0.00744022 0.00753975
 0.00765517 0.00775145 0.00786572 0.00797055 0.00808393 0.00819727
 0.00829538 0.008417   0.00853923 0.00866639 0.00878653 0.0089247
 0.00903778 0.00919007 0.00929801 0.00946131 0.00960243 0.00973482
 0.00988448 0.00998373 0.01013238 0.01028816 0.01044091 0.01060167
 0.01076091 0.010926   0.01109288 0.0112537  0.01143378 0.01159085
 0.01177411 0.01193085 0.01210014 0.01205947 0.01173511 0.01145955
 0.01120863 0.01093023 0.01066495 0.01042182 0.01017402 0.0099459
 0.00970593 0.00948788 0.0092596  0.00904203 0.00883405 0.00862706
 0.00842808 0.00823115 0.00804071 0.00785332 0.007671   0.00749268
 0.00731809 0.00714838 0.00698114 0.00678777 0.00662918 0.00647501
 0.00632401 0.00617626 0.00603247 0.00589557 0.00575385 0.00460196]


==> errors/Transport2D/Sphere_Order_1_MaxProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2VolumeError   StartVolumeError   EndVolumeError   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   L2VolumeErrorEOC   StartVolumeErrorEOC   EndVolumeErrorEOC
 0    2.5000e-01   6.1790e-02     1.8546e-01           6.1588e-02    1.5106e-01      7.1558e-02    2.3195e-01    7.4154e-01      6.2574e-02   2.0213e-01   5.1468e-01     1.0393e+00       4.7838e-01        1.3556e+00          9.8018e-02      6.3657e-03         2.0510e-01        nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                    nan                nan                   nan
 1    1.2500e-01   2.2673e-02     6.7887e-02           2.1902e-02    4.2141e-02      2.3756e-02    1.2010e-01    3.4135e-01      2.6651e-02   4.4924e-02   4.5296e-01     5.8904e-01       4.4065e-01        7.7451e-01          3.9284e-02      1.2947e-03         7.5469e-02       1.4500e+00        1.4500e+00              1.4900e+00       1.8400e+00         1.5900e+00       9.5000e-01       1.1200e+00         1.2300e+00   2.1700e+00    1.8000e-01        8.2000e-01          1.2000e-01           8.1000e-01             1.3200e+00         2.3000e+00            1.4400e+00
 2    6.2500e-02   7.8063e-03     1.8230e-02           7.6064e-03    1.7744e-02      7.8887e-03    8.3561e-02    2.4244e-01      1.4127e-02   2.5061e-02   4.3013e-01     4.6411e-01       4.1711e-01        5.2358e-01          1.6608e-02      3.2652e-04         2.7240e-02       1.5400e+00        1.9000e+00              1.5300e+00       1.2500e+00         1.5900e+00       5.2000e-01       4.9000e-01         9.2000e-01   8.4000e-01    7.0000e-02        3.4000e-01          8.0000e-02           5.6000e-01             1.2400e+00         1.9900e+00            1.4700e+00
 3    3.1250e-02   2.7691e-03     9.0095e-03           2.8058e-03    8.2551e-03      2.7968e-03    8.7947e-02    1.9699e-01      8.1048e-03   1.5614e-02   4.3460e-01     4.5149e-01       4.1433e-01        4.4359e-01          6.5262e-03      4.9261e-05         8.9652e-03       1.5000e+00        1.0200e+00              1.4400e+00       1.1000e+00         1.5000e+00       -7.0000e-02      3.0000e-01         8.0000e-01   6.8000e-01    -1.0000e-02       4.0000e-02          1.0000e-02           2.4000e-01             1.3500e+00         2.7300e+00            1.6000e+00
 4    1.5625e-02   1.0950e-03     6.4393e-03           1.1639e-03    3.7370e-03      1.1195e-03    8.8862e-02    1.5760e-01      5.9511e-03   1.0017e-02   4.3440e-01     4.4482e-01       4.1461e-01        4.2213e-01          2.2621e-03      1.5940e-05         2.6815e-03       1.3400e+00        4.8000e-01              1.2700e+00       1.1400e+00         1.3200e+00       -1.0000e-02      3.2000e-01         4.5000e-01   6.4000e-01    0.0000e+00        2.0000e-02          -0.0000e+00          7.0000e-02             1.5300e+00         1.6300e+00            1.7400e+00



==> errors/Transport2D/Sphere_Order_1_MaxProj_summary.txt <==
File generated at 18.06.2024, 13:32:53

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_TravelingSphere2D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10
	Ghost penalty extension:
		c_ext_delta = inf, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False

in errrors.dat file den letzten gelöscht, damit das gleich lang ist wie bei SmallProj

-----------------   Used time:    -----------------
Step 1: 0:00:28
Step 2: 0:01:10
Step 3: 0:03:07
Step 4: 0:09:51
Step 5: 0:43:06
Step 6: 3:35:39

Computational time: 4:33:23, Process time: 7 days, 16:45:52

Extension and transport was redone in time steps:
1: []
2: []
3: []
4: []
5: []
6: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult
 1    2.569e+02       ----      2.841e+01        ----      7.680e+02      ----      5.100e+01    ----      1.961e-02         ----      1.988e-02     ----      1.533e-02     ----      1.000e+00   ----
 2    5.190e+02       2.02      7.045e+01        2.48      3.072e+03      4.0       1.010e+02    1.98      9.901e-03         0.5       9.946e-03     0.5       7.620e-03     0.5       1.000e+00   1.0
 3    1.044e+03       2.01      1.873e+02        2.66      1.229e+04      4.0       2.020e+02    2.0       4.950e-03         0.5       4.973e-03     0.5       9.044e-04     0.12      1.000e+00   1.0
 4    2.098e+03       2.01      5.911e+02        3.16      4.915e+04      4.0       4.030e+02    2.0       2.481e-03         0.5       2.487e-03     0.5       4.541e-04     0.5       1.000e+00   1.0
 5    4.201e+03       2.0       2.587e+03        4.38      1.966e+05      4.0       8.050e+02    2.0       1.242e-03         0.5       1.243e-03     0.5       3.442e-04     0.76      1.000e+00   1.0
 6    8.407e+03       2.0       1.294e+04        5.0       7.864e+05      4.0       1.609e+03    2.0       6.215e-04         0.5       6.217e-04     0.5       3.171e-04     0.92      1.000e+00   1.0

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 1    5.389e-03      ----      2.010e-02            ----    |  5.498e-03     ----      2.029e-02       ----    |  2.026e-03     ----
 2    1.520e-03      1.83      4.739e-03            2.08    |  1.346e-03     2.03      5.072e-03       2.0     |  4.980e-04     2.02
 3    3.547e-04      2.1       1.087e-03            2.12    |  3.309e-04     2.02      1.701e-03       1.58    |  1.145e-04     2.12
 4    9.008e-05      1.98      3.205e-04            1.76    |  8.225e-05     2.01      7.259e-04       1.23    |  2.806e-05     2.03
 5    2.189e-05      2.04      9.267e-05            1.79    |  2.049e-05     2.01      3.469e-04       1.07    |  6.870e-06     2.03
 6    5.704e-06      1.94      2.274e-05            2.03    |  5.132e-06     2.0       1.714e-04       1.02    |  1.723e-06     2.0

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 1    1.056e-01      ----      1.855e-01            ----    |  1.077e-01     ----      1.740e-01       ----    |  1.251e-01     ----
 2    3.766e-02      1.49      6.789e-02            1.45    |  3.555e-02     1.6       5.502e-02       1.66    |  3.984e-02     1.65
 3    1.225e-02      1.62      1.715e-02            1.99    |  1.178e-02     1.59      2.264e-02       1.28    |  1.261e-02     1.66
 4    4.030e-03      1.6       8.751e-03            0.97    |  4.175e-03     1.5       1.162e-02       0.96    |  4.193e-03     1.59
 5    1.593e-03      1.34      6.280e-03            0.48    |  1.758e-03     1.25      5.655e-03       1.04    |  1.680e-03     1.32
 6    8.060e-04      0.98      3.517e-03            0.84    |  9.033e-04     0.96      2.621e-03       1.11    |  8.408e-04     1.0

-----------------------------------------------------------------------------------------   other errors   -----------------------------------------------------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     |  L2VolumeError   eoc       StartVolumeError   eoc       EndVolumeError   eoc
 1    5.147e-01      ----      1.039e+00        ----    |  4.784e-01         ----      1.356e+00           ----    |  9.802e-02       ----      6.366e-03          ----      2.051e-01        ----
 2    4.530e-01      0.18      5.890e-01        0.82    |  4.407e-01         0.12      7.745e-01           0.81    |  3.928e-02       1.32      1.295e-03          2.3       7.547e-02        1.44
 3    4.301e-01      0.07      4.641e-01        0.34    |  4.171e-01         0.08      5.236e-01           0.56    |  1.661e-02       1.24      3.265e-04          1.99      2.724e-02        1.47
 4    4.346e-01      -0.01     4.515e-01        0.04    |  4.143e-01         0.01      4.436e-01           0.24    |  6.526e-03       1.35      4.926e-05          2.73      8.965e-03        1.6
 5    4.344e-01      0.0       4.448e-01        0.02    |  4.146e-01         -0.0      4.221e-01           0.07    |  2.262e-03       1.53      1.594e-05          1.63      2.682e-03        1.74
 6    4.331e-01      0.0       4.381e-01        0.02    |  4.142e-01         0.0       4.161e-01           0.02    |  6.286e-04       1.85      4.578e-06          1.8       5.524e-04        2.28

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc
 1    2.319e-01     ----      7.415e-01       ----    |  6.257e-02   ----      2.021e-01   ----
 2    1.201e-01     0.95      3.414e-01       1.12    |  2.665e-02   1.23      4.492e-02   2.17
 3    8.356e-02     0.52      2.424e-01       0.49    |  1.413e-02   0.92      2.506e-02   0.84
 4    8.795e-02     -0.07     1.970e-01       0.3     |  8.105e-03   0.8       1.561e-02   0.68
 5    8.886e-02     -0.01     1.576e-01       0.32    |  5.951e-03   0.45      1.002e-02   0.64
 6    8.590e-02     0.05      1.238e-01       0.35    |  4.483e-03   0.41      6.877e-03   0.54

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc
 1    6.179e-02      ----      1.855e-01            ----    |  6.159e-02     ----      1.511e-01       ----    |  7.156e-02     ----
 2    2.267e-02      1.45      6.789e-02            1.45    |  2.190e-02     1.49      4.214e-02       1.84    |  2.376e-02     1.59
 3    7.806e-03      1.54      1.823e-02            1.9     |  7.606e-03     1.53      1.774e-02       1.25    |  7.889e-03     1.59
 4    2.769e-03      1.5       9.010e-03            1.02    |  2.806e-03     1.44      8.255e-03       1.1     |  2.797e-03     1.5
 5    1.095e-03      1.34      6.439e-03            0.48    |  1.164e-03     1.27      3.737e-03       1.14    |  1.119e-03     1.32
 6    4.803e-04      1.19      3.569e-03            0.85    |  5.325e-04     1.13      1.675e-03       1.16    |  4.923e-04     1.19

List of all time step sizes:
1: [0.01967694 0.01968446 0.0196915  0.01973984 0.01979532 0.01971084
 0.01967802 0.0196565  0.01971481 0.01963055 0.0196466  0.01969765
 0.01987644 0.01968588 0.01974379 0.01973234 0.01972516 0.01968124
 0.01972473 0.01967053 0.01971482 0.01965876 0.0197147  0.01962273
 0.01967405 0.01979917 0.01955768 0.01970344 0.01969949 0.01976235
 0.01968943 0.0196911  0.01966666 0.01971739 0.01957976 0.01965993
 0.01958284 0.01975433 0.01975215 0.01940332 0.01979591 0.01964769
 0.01975471 0.01976374 0.0196883  0.01964353 0.01972339 0.01969942
 0.01962835 0.01975914 0.01532861]
2: [0.00992222 0.00994219 0.00992757 0.00992557 0.00993081 0.00992772
 0.00993296 0.00993101 0.00992048 0.00993384 0.00991766 0.00992494
 0.0099273  0.00993146 0.00992486 0.00992621 0.00991754 0.00991896
 0.00992536 0.00991253 0.00992226 0.00991762 0.00994586 0.00991739
 0.00990662 0.00992892 0.00991978 0.00993863 0.00993314 0.00992863
 0.00992508 0.00992289 0.00993786 0.00992794 0.00991816 0.00992845
 0.00992805 0.00992061 0.00993433 0.00991457 0.00993351 0.00992014
 0.00992442 0.00992863 0.00991753 0.00992282 0.0099295  0.00992718
 0.00992895 0.00991388 0.00992755 0.00992126 0.00991166 0.00992989
 0.00991729 0.00991643 0.0099249  0.00992475 0.00992949 0.00992272
 0.00993203 0.00992924 0.00992183 0.00993031 0.00992224 0.00992199
 0.00992543 0.00991692 0.00992071 0.00991392 0.00991827 0.00993058
 0.00993455 0.00992623 0.00990871 0.00991742 0.00992435 0.00990765
 0.00992978 0.00992156 0.00991334 0.00990818 0.00990455 0.00992661
 0.00991939 0.00991898 0.00993799 0.00991839 0.00992139 0.00991395
 0.00991538 0.00993363 0.00991954 0.00993271 0.00993526 0.00991203
 0.00991035 0.00992152 0.00992738 0.00992494 0.0076203 ]
3: [0.00497139 0.00497168 0.00497134 0.0049719  0.00497158 0.00497184
 0.00497096 0.00496989 0.00497001 0.00497195 0.00497    0.00497081
 0.00497195 0.00496989 0.00497061 0.00497009 0.0049709  0.00497105
 0.00496998 0.00497135 0.00496971 0.00497081 0.00497097 0.00497208
 0.00497001 0.00497239 0.00497072 0.00497134 0.00497101 0.00497077
 0.00497233 0.00496977 0.00497137 0.00497012 0.00497049 0.00497035
 0.00496974 0.00497225 0.00496956 0.00497181 0.00497064 0.00496968
 0.00497161 0.00497054 0.00496876 0.00496871 0.00497266 0.00496924
 0.00496902 0.00497096 0.00496954 0.00497175 0.00497065 0.00497179
 0.00497095 0.00497006 0.00497171 0.00497095 0.00497125 0.00497042
 0.00497156 0.00497048 0.00497098 0.00497183 0.00497184 0.00497118
 0.00497058 0.00497155 0.00497034 0.00497069 0.00497155 0.00496971
 0.00497178 0.00497045 0.00497166 0.00497165 0.0049704  0.00497164
 0.00497029 0.00497082 0.0049712  0.00497086 0.00497008 0.00497159
 0.0049705  0.00497131 0.00497093 0.00497017 0.00496976 0.00497062
 0.00497098 0.00497068 0.00497044 0.00497122 0.00496981 0.00497063
 0.00497042 0.00497098 0.00496962 0.0049709  0.00496918 0.00496982
 0.0049702  0.00497053 0.00496947 0.00496968 0.00497092 0.0049704
 0.00496961 0.00497082 0.00497072 0.00497067 0.00496976 0.00497107
 0.00497093 0.00497138 0.00497073 0.00497037 0.00497141 0.00497125
 0.00497045 0.00497037 0.00497061 0.00497009 0.00497145 0.00497004
 0.00497144 0.00496955 0.00497107 0.00497057 0.00497079 0.00497084
 0.00496985 0.00496977 0.00497006 0.00496974 0.00497139 0.00497027
 0.00497045 0.00497005 0.00496985 0.00497163 0.00497158 0.0049701
 0.00497075 0.00496927 0.00497082 0.00497181 0.00496931 0.00497128
 0.00497137 0.0049689  0.00497096 0.00497023 0.00496933 0.00497134
 0.00496858 0.00496987 0.00496993 0.00497052 0.00496873 0.00496897
 0.00497031 0.00497171 0.00496938 0.0049716  0.00496866 0.00497114
 0.00497057 0.00497105 0.00497061 0.0049706  0.0049712  0.0049706
 0.00497015 0.00497143 0.0049702  0.00497183 0.00496982 0.00497126
 0.00497059 0.00497025 0.0049698  0.00497038 0.00496936 0.00497185
 0.00497001 0.00496922 0.00497179 0.00497137 0.00496939 0.00497059
 0.00497048 0.00497093 0.00497001 0.00496873 0.0049707  0.00497143
 0.00497048 0.00497046 0.00497148 0.00090439]
4: [0.00248643 0.00248653 0.00248654 0.0024866  0.00248653 0.0024865
 0.00248664 0.00248649 0.00248653 0.00248648 0.00248649 0.00248648
 0.0024866  0.00248643 0.00248648 0.00248661 0.00248637 0.00248634
 0.00248652 0.00248642 0.00248635 0.00248639 0.00248656 0.00248637
 0.00248642 0.00248656 0.00248633 0.00248653 0.00248637 0.00248649
 0.00248647 0.00248636 0.00248656 0.00248649 0.00248665 0.0024863
 0.00248658 0.00248637 0.00248634 0.00248658 0.0024863  0.00248648
 0.00248632 0.0024865  0.00248633 0.00248659 0.00248635 0.00248658
 0.00248634 0.00248661 0.00248636 0.00248645 0.0024865  0.0024864
 0.00248656 0.00248634 0.0024866  0.00248638 0.00248648 0.00248648
 0.00248648 0.00248649 0.00248652 0.00248641 0.00248642 0.00248647
 0.00248649 0.00248633 0.00248649 0.00248645 0.00248635 0.0024863
 0.00248636 0.00248641 0.00248637 0.00248639 0.00248628 0.00248638
 0.00248643 0.00248633 0.00248643 0.00248641 0.00248637 0.00248626
 0.00248642 0.0024862  0.00248658 0.0024866  0.0024862  0.00248631
 0.00248649 0.00248651 0.0024862  0.00248622 0.0024866  0.00248641
 0.00248621 0.0024867  0.00248645 0.00248674 0.00248627 0.00248654
 0.00248628 0.0024865  0.00248651 0.00248651 0.0024865  0.00248648
 0.00248651 0.00248647 0.0024865  0.0024865  0.00248651 0.0024865
 0.00248642 0.00248642 0.00248654 0.0024865  0.00248647 0.00248655
 0.00248658 0.0024864  0.00248651 0.00248648 0.00248663 0.00248659
 0.00248656 0.0024865  0.00248637 0.00248657 0.00248653 0.00248637
 0.00248655 0.00248658 0.00248637 0.00248654 0.00248654 0.00248635
 0.00248653 0.0024864  0.00248638 0.00248652 0.0024863  0.00248653
 0.00248638 0.00248638 0.00248658 0.00248635 0.00248653 0.0024863
 0.00248654 0.00248634 0.00248656 0.00248646 0.00248654 0.00248634
 0.00248652 0.00248636 0.00248641 0.0024865  0.00248639 0.00248649
 0.00248636 0.00248648 0.00248638 0.0024866  0.00248643 0.0024864
 0.00248649 0.00248649 0.00248649 0.00248646 0.00248642 0.00248648
 0.00248638 0.00248645 0.00248652 0.00248643 0.00248644 0.00248642
 0.00248647 0.00248646 0.00248651 0.00248636 0.00248644 0.00248646
 0.00248643 0.00248646 0.00248643 0.0024863  0.00248647 0.00248646
 0.0024864  0.00248645 0.00248649 0.00248641 0.00248634 0.00248646
 0.00248641 0.00248638 0.00248623 0.00248669 0.00248629 0.00248632
 0.00248662 0.00248629 0.00248642 0.00248634 0.00248627 0.0024864
 0.0024863  0.00248638 0.00248635 0.0024863  0.00248663 0.00248627
 0.00248638 0.00248632 0.0024865  0.00248633 0.00248643 0.00248657
 0.00248633 0.00248633 0.00248646 0.00248644 0.00248647 0.00248634
 0.00248636 0.00248648 0.00248648 0.00248651 0.00248651 0.00248646
 0.00248642 0.0024865  0.00248652 0.0024865  0.00248643 0.00248655
 0.0024865  0.00248633 0.00248658 0.00248634 0.00248647 0.00248634
 0.00248644 0.0024865  0.00248648 0.00248642 0.00248647 0.00248635
 0.00248643 0.00248646 0.00248633 0.00248634 0.00248631 0.00248651
 0.00248644 0.00248643 0.00248643 0.00248647 0.00248635 0.00248651
 0.00248636 0.00248664 0.00248635 0.00248641 0.00248629 0.0024865
 0.00248629 0.00248646 0.00248639 0.00248644 0.00248651 0.00248632
 0.00248646 0.00248645 0.0024865  0.00248641 0.00248633 0.00248649
 0.00248637 0.00248638 0.00248644 0.00248623 0.00248641 0.00248672
 0.00248649 0.00248629 0.0024864  0.00248649 0.00248648 0.0024864
 0.00248632 0.00248654 0.00248626 0.0024863  0.00248675 0.00248627
 0.00248635 0.00248657 0.00248625 0.00248648 0.00248641 0.00248629
 0.00248657 0.0024862  0.00248662 0.00248639 0.00248621 0.00248653
 0.00248615 0.00248655 0.00248615 0.00248638 0.00248627 0.00248616
 0.00248658 0.00248627 0.00248631 0.00248615 0.0024865  0.00248633
 0.00248622 0.0024864  0.00248634 0.00248655 0.00248614 0.00248656
 0.00248636 0.00248664 0.00248638 0.00248631 0.00248649 0.00248619
 0.00248652 0.00248636 0.00248649 0.00248651 0.00248643 0.00248644
 0.00248642 0.00248643 0.0024865  0.00248637 0.00248648 0.00248635
 0.00248661 0.00248636 0.00248653 0.00248634 0.0024865  0.0024865
 0.00248636 0.00248634 0.00248634 0.0024865  0.00248635 0.00248643
 0.00248643 0.0024866  0.00248642 0.00248642 0.00248633 0.00248656
 0.00248637 0.00248649 0.00248629 0.00248654 0.0024864  0.00248653
 0.00248651 0.00248622 0.00248636 0.00248653 0.00248624 0.00248623
 0.00248662 0.00248643 0.0024863  0.0024863  0.00248651 0.00248653
 0.00248642 0.0024862  0.00248636 0.0024865  0.00248648 0.00248634
 0.00248621 0.00248649 0.00248657 0.00248632 0.00248639 0.00248626
 0.00248651 0.00248659 0.00248637 0.00248633 0.00248668 0.00248653
 0.00045411]
5: [0.00124335 0.00124337 0.00124336 0.00124337 0.00124336 0.00124336
 0.00124337 0.00124337 0.00124337 0.00124336 0.00124337 0.00124337
 0.00124337 0.00124338 0.00124337 0.00124337 0.00124336 0.00124338
 0.00124336 0.00124337 0.00124336 0.00124337 0.00124336 0.00124337
 0.00124335 0.00124336 0.00124337 0.00124336 0.00124335 0.00124337
 0.00124335 0.00124334 0.00124335 0.00124336 0.00124335 0.00124335
 0.00124339 0.00124335 0.00124334 0.00124338 0.00124335 0.00124334
 0.00124337 0.00124335 0.00124334 0.00124336 0.00124335 0.00124335
 0.00124337 0.00124334 0.00124336 0.00124336 0.00124334 0.00124337
 0.00124334 0.00124335 0.00124336 0.00124334 0.00124337 0.00124334
 0.00124337 0.00124334 0.00124336 0.00124336 0.00124335 0.00124338
 0.00124334 0.00124337 0.00124336 0.00124337 0.00124335 0.00124336
 0.00124336 0.00124333 0.00124335 0.00124336 0.00124336 0.00124335
 0.00124334 0.00124336 0.00124334 0.00124336 0.00124334 0.00124337
 0.00124334 0.00124336 0.00124334 0.00124336 0.00124336 0.00124337
 0.00124334 0.00124337 0.00124336 0.00124336 0.00124335 0.00124336
 0.00124334 0.00124337 0.00124335 0.00124336 0.00124335 0.00124334
 0.00124337 0.00124334 0.00124338 0.00124336 0.00124336 0.00124336
 0.00124336 0.00124338 0.00124334 0.00124338 0.00124336 0.00124336
 0.00124336 0.00124334 0.00124336 0.00124335 0.00124337 0.00124336
 0.00124337 0.00124334 0.00124336 0.00124336 0.00124336 0.00124334
 0.00124336 0.00124333 0.00124336 0.00124336 0.00124337 0.00124334
 0.00124337 0.00124336 0.00124336 0.00124335 0.00124334 0.00124336
 0.00124334 0.00124335 0.00124334 0.00124335 0.00124334 0.00124333
 0.00124336 0.00124333 0.00124337 0.00124333 0.00124336 0.00124335
 0.00124334 0.00124335 0.00124333 0.00124337 0.00124333 0.00124334
 0.00124334 0.00124334 0.00124335 0.00124335 0.00124334 0.00124335
 0.00124335 0.00124334 0.00124335 0.00124333 0.00124334 0.00124334
 0.00124333 0.00124335 0.00124334 0.00124337 0.00124335 0.00124331
 0.00124335 0.00124338 0.00124334 0.00124334 0.00124333 0.00124337
 0.00124335 0.00124331 0.00124333 0.00124336 0.00124333 0.00124331
 0.00124336 0.00124335 0.00124332 0.00124333 0.00124339 0.00124334
 0.00124333 0.00124337 0.00124334 0.00124335 0.00124334 0.00124338
 0.00124335 0.00124338 0.00124334 0.00124336 0.00124333 0.00124337
 0.00124335 0.00124336 0.00124334 0.00124337 0.00124334 0.00124334
 0.00124336 0.00124337 0.00124334 0.00124337 0.00124337 0.00124336
 0.00124334 0.00124336 0.00124337 0.00124334 0.00124336 0.00124336
 0.00124336 0.00124335 0.00124336 0.00124336 0.00124336 0.00124336
 0.00124336 0.00124337 0.00124336 0.00124337 0.00124337 0.00124336
 0.00124336 0.00124335 0.00124337 0.00124336 0.00124336 0.00124335
 0.00124336 0.00124336 0.00124337 0.00124337 0.00124336 0.00124335
 0.00124336 0.00124337 0.00124337 0.00124336 0.00124335 0.00124336
 0.00124336 0.00124335 0.00124336 0.00124335 0.00124337 0.00124337
 0.00124336 0.00124334 0.00124336 0.00124336 0.00124334 0.00124337
 0.00124336 0.00124335 0.00124335 0.00124337 0.00124334 0.00124336
 0.00124336 0.00124334 0.00124337 0.00124335 0.00124335 0.00124338
 0.00124334 0.00124335 0.00124337 0.00124334 0.00124335 0.00124335
 0.00124334 0.00124337 0.00124334 0.00124335 0.00124335 0.00124335
 0.00124337 0.00124334 0.00124335 0.00124336 0.00124335 0.00124335
 0.00124336 0.00124336 0.00124334 0.00124335 0.00124334 0.00124335
 0.00124336 0.00124336 0.00124334 0.00124337 0.00124334 0.00124337
 0.00124335 0.00124338 0.00124335 0.00124337 0.00124334 0.00124336
 0.00124335 0.00124337 0.00124336 0.00124338 0.00124336 0.00124336
 0.00124336 0.00124336 0.00124335 0.00124336 0.00124335 0.00124334
 0.00124334 0.00124335 0.00124335 0.00124337 0.00124335 0.00124336
 0.00124335 0.00124334 0.00124336 0.00124334 0.00124337 0.00124335
 0.00124337 0.00124337 0.00124334 0.00124337 0.00124335 0.00124335
 0.00124337 0.00124334 0.00124336 0.00124337 0.00124334 0.00124336
 0.00124337 0.00124334 0.00124336 0.00124336 0.00124336 0.00124334
 0.00124335 0.00124336 0.00124338 0.00124335 0.00124335 0.00124336
 0.00124335 0.00124337 0.00124335 0.00124335 0.00124335 0.00124336
 0.00124336 0.00124336 0.00124334 0.00124336 0.00124339 0.00124335
 0.00124335 0.00124335 0.00124335 0.00124335 0.00124338 0.00124335
 0.00124334 0.00124335 0.00124338 0.00124335 0.00124336 0.00124335
 0.00124337 0.00124335 0.00124336 0.00124335 0.00124338 0.00124333
 0.00124334 0.00124335 0.00124336 0.00124335 0.00124336 0.00124336
 0.00124334 0.00124335 0.00124335 0.00124334 0.00124335 0.00124337
 0.00124334 0.00124334 0.00124337 0.00124333 0.00124336 0.00124333
 0.00124333 0.00124336 0.00124335 0.00124334 0.00124334 0.00124333
 0.00124335 0.00124335 0.00124334 0.00124334 0.00124333 0.00124334
 0.00124335 0.00124335 0.00124334 0.00124333 0.00124335 0.00124334
 0.00124335 0.00124335 0.00124333 0.00124338 0.00124333 0.00124334
 0.00124334 0.00124337 0.00124334 0.00124335 0.00124336 0.00124335
 0.00124336 0.00124334 0.00124337 0.00124335 0.00124334 0.00124336
 0.00124334 0.00124336 0.00124334 0.00124334 0.00124338 0.00124335
 0.00124336 0.00124335 0.00124334 0.00124337 0.00124336 0.00124334
 0.00124336 0.00124336 0.00124335 0.00124336 0.00124334 0.00124335
 0.00124336 0.00124336 0.00124336 0.00124336 0.00124336 0.00124336
 0.00124335 0.00124335 0.00124337 0.00124336 0.00124336 0.00124336
 0.00124336 0.00124335 0.00124336 0.00124336 0.00124336 0.00124335
 0.00124335 0.00124335 0.00124334 0.00124337 0.00124334 0.00124337
 0.00124334 0.00124336 0.00124335 0.00124334 0.00124335 0.00124335
 0.00124336 0.00124335 0.00124334 0.00124335 0.00124335 0.00124336
 0.00124336 0.00124334 0.00124336 0.00124335 0.00124336 0.00124336
 0.00124334 0.00124335 0.00124335 0.00124337 0.00124334 0.00124338
 0.00124334 0.00124337 0.00124334 0.00124337 0.00124334 0.00124336
 0.00124336 0.00124336 0.00124336 0.00124334 0.00124337 0.00124335
 0.00124337 0.00124335 0.00124336 0.00124334 0.00124334 0.00124335
 0.00124336 0.00124334 0.00124335 0.00124335 0.00124336 0.00124336
 0.00124335 0.00124335 0.00124334 0.00124335 0.00124334 0.00124335
 0.00124334 0.00124335 0.00124335 0.00124334 0.00124335 0.00124334
 0.00124336 0.00124334 0.00124336 0.00124336 0.00124335 0.00124337
 0.00124335 0.00124336 0.00124334 0.00124336 0.00124335 0.00124334
 0.00124334 0.00124335 0.00124335 0.00124337 0.00124334 0.00124336
 0.00124333 0.00124334 0.00124336 0.00124337 0.00124334 0.00124335
 0.00124333 0.00124334 0.00124339 0.00124336 0.00124334 0.00124335
 0.00124335 0.00124336 0.00124336 0.00124335 0.00124334 0.00124336
 0.00124336 0.00124333 0.00124336 0.00124335 0.00124334 0.00124335
 0.00124336 0.00124334 0.00124333 0.00124337 0.00124335 0.00124333
 0.00124337 0.00124335 0.00124333 0.00124337 0.00124334 0.00124333
 0.00124337 0.00124333 0.00124334 0.00124337 0.00124333 0.00124337
 0.00124337 0.00124333 0.00124338 0.00124333 0.00124336 0.00124337
 0.00124333 0.00124337 0.00124332 0.00124337 0.00124333 0.00124332
 0.00124337 0.00124334 0.00124336 0.00124333 0.00124332 0.00124337
 0.00124332 0.00124336 0.00124332 0.00124336 0.00124335 0.00124334
 0.00124334 0.00124332 0.00124338 0.00124335 0.00124336 0.00124332
 0.00124336 0.00124332 0.00124336 0.00124332 0.00124335 0.00124332
 0.00124336 0.00124332 0.00124338 0.00124334 0.00124336 0.00124332
 0.00124335 0.00124334 0.00124334 0.00124334 0.00124333 0.00124335
 0.00124334 0.00124337 0.00124332 0.00124336 0.00124334 0.00124334
 0.00124335 0.00124334 0.00124335 0.00124335 0.00124338 0.00124335
 0.00124334 0.00124334 0.00124332 0.00124336 0.00124335 0.00124336
 0.00124335 0.00124334 0.00124336 0.00124334 0.00124337 0.00124335
 0.00124336 0.00124336 0.00124335 0.00124336 0.00124335 0.00124336
 0.00124337 0.00124334 0.00124336 0.00124334 0.00124336 0.00124335
 0.00124335 0.00124336 0.00124335 0.00124337 0.00124334 0.00124336
 0.00124334 0.00124338 0.00124334 0.00124336 0.00124334 0.00124336
 0.00124334 0.00124337 0.00124336 0.00124336 0.00124334 0.00124338
 0.00124334 0.00124338 0.00124334 0.00124338 0.00124335 0.00124337
 0.00124335 0.00124336 0.00124336 0.00124336 0.00124336 0.00124334
 0.00124339 0.00124334 0.00124336 0.00124334 0.00124336 0.00124336
 0.00124337 0.00124334 0.00124336 0.00124334 0.00124337 0.00124334
 0.00124335 0.00124335 0.00124335 0.00124337 0.00124334 0.00124336
 0.00124334 0.00124337 0.00124334 0.00124336 0.00124335 0.00124333
 0.00124336 0.00124335 0.00124333 0.00124335 0.00124336 0.00124335
 0.00124333 0.00124338 0.00124336 0.00124333 0.00124336 0.00124337
 0.00124334 0.00124335 0.00124335 0.00124337 0.00124335 0.00124333
 0.00124337 0.00124337 0.00124335 0.00124335 0.00124334 0.00124336
 0.00124335 0.00124334 0.00124336 0.00124333 0.00124335 0.00124336
 0.00124332 0.00124335 0.00124337 0.00124335 0.00124334 0.00124333
 0.00124337 0.00124336 0.00124335 0.00124335 0.00124335 0.00124335
 0.00124336 0.00124335 0.00124332 0.00124335 0.00124336 0.00124335
 0.00124335 0.00124335 0.00124334 0.00124337 0.00124336 0.00124334
 0.00124336 0.0012434  0.00124335 0.00124334 0.00124338 0.00124338
 0.00034422]
6: [0.00062169 0.00062169 0.00062169 ... 0.0006217  0.0006217  0.0003171 ]

List of area in each time step:
1: [1.5644306684382312, 1.5664853126617606, 1.5625682984038773, 1.5654818297198132, 1.5633274872095646, 1.5628082858655343, 1.562750548260692, 1.55644268599141, 1.549512566720645, 1.5448173528117453, 1.546095874541429, 1.5415736779715683, 1.5388092056022697, 1.5321715155800089, 1.5318321021512107, 1.524827097976686, 1.5167892376137686, 1.516459948695919, 1.5102888339549991, 1.5040903341497436, 1.5021752937390802, 1.4956460468423645, 1.4942048111707324, 1.4857531031543334, 1.486672532291428, 1.4782810691574757, 1.4710635028859538, 1.468036242797756, 1.4603397418883013, 1.4563591952979082, 1.4512078502026218, 1.4446448163362633, 1.4387019846883435, 1.4319051978170145, 1.430486808472943, 1.420633276441763, 1.4174250829327593, 1.4141538264206106, 1.4069153308959235, 1.4019223069729445, 1.394175212753263, 1.3953906068694466, 1.3906521653195865, 1.3897257056438959, 1.3801969018862206, 1.3774031015953943, 1.3723095668968681, 1.3688328547302167, 1.3679631173733138, 1.3659758920496257, 1.3656920995680981]
2: [1.5695016426045807, 1.5696125854460854, 1.5692370057636187, 1.5710819922546806, 1.570160115966541, 1.570617564468823, 1.570225415568374, 1.569888705060763, 1.5696458961991224, 1.5682445865544816, 1.568670198904061, 1.567382675294943, 1.5667033115459916, 1.5659678059541162, 1.5650270921278404, 1.5646554609610626, 1.563505544436397, 1.562461047534971, 1.5620303956379724, 1.5604289674035179, 1.5591085880953484, 1.559216821612027, 1.5580296563756248, 1.5571803070876904, 1.555832280759153, 1.5550917261877197, 1.5537644367843961, 1.553024213135648, 1.551235973844931, 1.5512106627002047, 1.5488555251494267, 1.5481645894079343, 1.547444010284431, 1.5465411732173024, 1.545850533290912, 1.5443177130509214, 1.544287912692272, 1.5424290106901082, 1.5424070424660865, 1.5410924770958796, 1.5405059147963613, 1.5389540258017966, 1.5384812738508988, 1.5373594932696222, 1.5371073941838445, 1.535994720997947, 1.5359744689523807, 1.53446099443165, 1.5346159693294128, 1.5334756183576708, 1.5319057093679664, 1.531484537467837, 1.529600605047515, 1.5286672260941632, 1.527823678552935, 1.5260288890816673, 1.5251519780797147, 1.5241406700048787, 1.523234933743462, 1.5221673978372936, 1.5205374390247717, 1.5196166821633033, 1.5184329019261962, 1.5176931274417658, 1.515922344172975, 1.5153314444403405, 1.513751250487172, 1.5129864017630141, 1.5116786039273342, 1.5113000718295508, 1.5097741225959085, 1.5092153766555567, 1.508402543532694, 1.50826852320781, 1.5080252829880147, 1.5075972250905667, 1.5064086157333334, 1.5060689674797756, 1.5051969328900703, 1.5042559494123569, 1.502988902259236, 1.5020398630503737, 1.5020603486911532, 1.501141440926894, 1.501123215415369, 1.500611191350861, 1.4998596286950914, 1.499433729922816, 1.498270725780497, 1.4976682623839537, 1.4969247281238978, 1.4965122912069238, 1.4961410480087693, 1.4956602347741124, 1.495233016640072, 1.4949882298026254, 1.4952236483873413, 1.4950269930085998, 1.4953691843397694, 1.495040836036118, 1.4953272855595077]
3: [1.5704698020162355, 1.570400781792306, 1.5706311500232688, 1.5709409482156171, 1.570879189412442, 1.570873697485334, 1.570697546014673, 1.5706916718096453, 1.57047826769545, 1.5703151047370338, 1.570103515884041, 1.569992258973445, 1.5697921449378598, 1.5696216196569188, 1.5693479847257408, 1.569289148047689, 1.5691194308554792, 1.5688146891709835, 1.5686246892538729, 1.5685893503698114, 1.568400240040604, 1.5680849130495238, 1.5679564224323677, 1.5677531327917202, 1.5674470604786666, 1.5670981580643817, 1.5667714983459464, 1.5665289824163546, 1.5662665661166786, 1.5659626911427227, 1.5658545058147901, 1.5655236409266673, 1.565202951492258, 1.5649860081600224, 1.5647557624861188, 1.5644680345064035, 1.5641795778682268, 1.5639144599769308, 1.5637634050928961, 1.5636337746715263, 1.5632502399395598, 1.5630874836586832, 1.5628504837584656, 1.5626814318602447, 1.5624247677862633, 1.5622519606755263, 1.5620289408711985, 1.561801639742257, 1.5615283463315524, 1.5612274579463854, 1.5610536597719435, 1.5608295239006633, 1.560611257830755, 1.5604570880906896, 1.5602113035997074, 1.5601227537496318, 1.5599502604680606, 1.5597357987357157, 1.5596444253661865, 1.559307729747262, 1.55899586299528, 1.5586336558713398, 1.5584513689621784, 1.5582972545205607, 1.55814967846286, 1.557924285386971, 1.5577950177792224, 1.5575378529381596, 1.5574677804725572, 1.5573391901046048, 1.5571896872471114, 1.5570344251900818, 1.5568204531696925, 1.5567337414482407, 1.5565264450069758, 1.5564060049179709, 1.5562847253776646, 1.556173314880991, 1.5561068633861719, 1.5559752567395173, 1.555806005451487, 1.5556053756404384, 1.5553290342060333, 1.555104596447215, 1.5549503622595682, 1.5547466799446523, 1.5545199909868224, 1.5543686833889765, 1.5543357818323174, 1.5541902047748082, 1.5540459563145843, 1.5539733210187843, 1.5536944370077528, 1.5536876824854948, 1.5535764373574803, 1.5533775917136, 1.553200795814684, 1.553023598152535, 1.553023788351666, 1.5525598151472288, 1.5525946923539304, 1.5522675002942408, 1.5521583983268796, 1.5520883326482007, 1.5518243943487777, 1.5517585365414153, 1.551612017061637, 1.551449665122714, 1.5514281084693178, 1.5512501741810965, 1.5510976213004941, 1.5509184507379956, 1.55061545308562, 1.5504597972217882, 1.5503057592281189, 1.5503137836291752, 1.5502663473252012, 1.5501034023194116, 1.550042664961672, 1.549919166879107, 1.5498428171488774, 1.5498154148983099, 1.549635876408093, 1.5495626268944371, 1.5493488600419985, 1.5492185554397258, 1.549089810067203, 1.5489572936961842, 1.5487564052130534, 1.5485682789872224, 1.5485159652218154, 1.5482239914741067, 1.5482278204507054, 1.547992975273054, 1.5479253014623464, 1.547749909920957, 1.5477163428180865, 1.5475785680778738, 1.5473713374212528, 1.5473212309614313, 1.547161975862414, 1.5471781971558745, 1.5469890289050192, 1.5470066676032588, 1.5467481768271631, 1.546748744329435, 1.5466080033337897, 1.5465022062897888, 1.546612944788474, 1.546481764742584, 1.5465112413550943, 1.5464265341392907, 1.546438433220796, 1.546432016944147, 1.546337881569705, 1.5462964768315008, 1.546123216891401, 1.5461439734516014, 1.5460320143847144, 1.5458817962792621, 1.545721477456372, 1.5453357218832595, 1.5452068645289556, 1.544889800330435, 1.5447654880876622, 1.5447595627264545, 1.5445682149821052, 1.544544249777684, 1.5443654597535244, 1.5444443644127015, 1.5445460004814702, 1.544490023688891, 1.5443572045538625, 1.5444487963790703, 1.544382918475098, 1.5441895901746863, 1.5441013167659512, 1.5439608374404847, 1.5438156353464778, 1.5436583347204347, 1.5435800367433192, 1.5434765690470629, 1.5433254980826052, 1.5432625042208272, 1.5431529386266531, 1.5430976785288282, 1.54302303472027, 1.5429059764854556, 1.5429026140012503, 1.5429401865691954, 1.5429308793153529, 1.5429919533541099, 1.5430545193785201, 1.543079534939672, 1.5431362433685953, 1.5430900277259498, 1.5432161112553398, 1.543252309121955, 1.5435067191874539, 1.5435203069189627, 1.5435542870169927, 1.543556337784388]
4: [1.5707470660055725, 1.5706718605110754, 1.5707794368034302, 1.5707632423862004, 1.5708288002324198, 1.5707944903384368, 1.570847899554743, 1.5707983806102614, 1.5708224272995674, 1.5707612798982113, 1.5707660932785494, 1.570688309842184, 1.570673484243713, 1.57060642473778, 1.5705743965322427, 1.570513590162411, 1.5704802579824921, 1.5704293802046594, 1.5703810133020935, 1.5703065131151461, 1.5702728500027214, 1.5701909917313057, 1.570186168879988, 1.5701251372437548, 1.5700782639354418, 1.5700048502773123, 1.5699581310545379, 1.569855716709017, 1.5698449391351839, 1.5697726040392803, 1.5696962809897301, 1.569646459450591, 1.5695927094390496, 1.5695253576716954, 1.569497406938669, 1.569396153594009, 1.5693516039446016, 1.5693018163036925, 1.5692213965874948, 1.5691612978114435, 1.56912595048563, 1.5690598941325984, 1.5689644290838818, 1.5689240283578396, 1.5688575571212444, 1.568773902405522, 1.568730342573853, 1.5686654628732883, 1.5685892518650246, 1.5685578887918656, 1.5684638529102506, 1.5684018417041121, 1.5683421034123186, 1.5682554606938228, 1.5682150979992528, 1.5681622186918167, 1.568084962469766, 1.568025669205491, 1.5679756494144161, 1.5679122349448344, 1.5678453034896507, 1.567788006928577, 1.567735752969054, 1.5676775225767632, 1.5676116331667889, 1.5675401969298675, 1.5674728694045263, 1.567455967275151, 1.5673556535704491, 1.567290183508182, 1.567238416810088, 1.56721427205071, 1.5671336966065745, 1.5670669725564172, 1.5670653071556173, 1.5670058571767858, 1.5669687420490253, 1.5669229685587183, 1.5668727039079633, 1.5668418041581995, 1.5667959311720843, 1.5667805218867812, 1.5667444718316237, 1.566704752137509, 1.5666445470459263, 1.5666055023641807, 1.5665655749987746, 1.566546799012928, 1.5665066872136986, 1.5664694010161992, 1.5664337123570138, 1.5663982795286269, 1.5663613882057994, 1.566322346129168, 1.5662806573577661, 1.566236097902533, 1.5661868395141594, 1.5661416806944717, 1.5661042066320225, 1.5660680667712013, 1.5660278808698225, 1.5659870153151254, 1.5659587369861099, 1.5659124998973402, 1.5658931557577123, 1.5658388514591326, 1.5658135772560315, 1.5657811443248424, 1.5657574799824368, 1.5657223638608835, 1.5656745246430739, 1.5656365263902252, 1.5655905039001619, 1.565539173358807, 1.5655052990915486, 1.5654560343825872, 1.5654230760393557, 1.565383416950897, 1.5653477369991042, 1.5652860237556072, 1.5652494980845828, 1.5651629296842546, 1.5651182298899218, 1.5650730008033071, 1.565059536242302, 1.5650076143059766, 1.5649744415113398, 1.5649377342616064, 1.5649017933286022, 1.5649101466671942, 1.5648866403400712, 1.5648402885851187, 1.5648109910151289, 1.5648174338655352, 1.5647946202758662, 1.5647497166842896, 1.5647545564007186, 1.5647287666109515, 1.564695366530385, 1.5646823818671933, 1.5646764403321154, 1.5646378792850908, 1.5646245496070295, 1.5646145867257477, 1.564576113037342, 1.5645736791477285, 1.564527895911847, 1.5645089553029774, 1.5644945821974665, 1.5644882791485406, 1.5644496816507, 1.564450107700893, 1.5644281955677255, 1.5644061853401428, 1.5643998178439829, 1.5643871002870544, 1.5643806522706423, 1.564352250745466, 1.5643306979211196, 1.5642946397741415, 1.564272133110254, 1.5642371494584957, 1.5642151469064984, 1.5641952225212932, 1.564161803985138, 1.5641052339782984, 1.564052522216587, 1.5640028602578708, 1.5639839126823343, 1.563972832206558, 1.5639229946867423, 1.563865750669077, 1.5638457808752468, 1.5638473358875185, 1.5637936508182475, 1.5637288699058072, 1.563750461618837, 1.5637225430002701, 1.5636858084566876, 1.5636658837994641, 1.5636586608151457, 1.563624103925563, 1.5636303002207248, 1.56359133425393, 1.5635474369005193, 1.5635416533313085, 1.563532884066125, 1.5634958996038997, 1.5635159252527768, 1.5634747011197523, 1.5634559836913244, 1.5634295802659905, 1.563411718730635, 1.5633755227890558, 1.5633484841760361, 1.563345474019786, 1.5633173051760834, 1.5633272591735534, 1.563278136084402, 1.5632715539145445, 1.563232866420832, 1.563209586616358, 1.5632038094459682, 1.5631605759545166, 1.5631681551892829, 1.5631280939494023, 1.5631278691342945, 1.5631118568879645, 1.5630882634891852, 1.563082888755759, 1.5630547181755599, 1.563031180576552, 1.563028405568408, 1.562987655619323, 1.5629767721214167, 1.5629461994607523, 1.5628813250112146, 1.5628320062130492, 1.5627669609611299, 1.562700018974404, 1.5626435757999673, 1.5626160461662777, 1.5626269149840604, 1.5626282539173137, 1.5625883583279077, 1.5625282371808302, 1.5624559542999454, 1.5624221327141368, 1.5624730775453717, 1.5624955473527307, 1.5624867506074958, 1.5624408646021082, 1.5623858604998786, 1.5624069024294824, 1.5624286390223177, 1.5624229405191072, 1.5623938917370102, 1.5623810797503541, 1.5624112485978896, 1.562421279179108, 1.5623823676684514, 1.5623881098011105, 1.5624192550628544, 1.5623857603290443, 1.562365110526241, 1.5623863219439857, 1.5623689716373108, 1.5623421730325506, 1.5623515007104465, 1.5623401680123812, 1.56229862718663, 1.5623296457307547, 1.5623068063073817, 1.5622683635860513, 1.5622977508213491, 1.5622612673078389, 1.5622280295196078, 1.5622451641346518, 1.5622306711733134, 1.5622352932588592, 1.5622314089695448, 1.5621996419359205, 1.5622021050290074, 1.5621736539688773, 1.5621898920843376, 1.5621483930419466, 1.5621545054426456, 1.5621488451380257, 1.5621284508070685, 1.5621333990833326, 1.5621083333975458, 1.5621255678043353, 1.5621042261516707, 1.5621040409785736, 1.5620745114294237, 1.562099202832916, 1.5620668719056117, 1.562081856580014, 1.5620471536512668, 1.5620705802404211, 1.5620609193559372, 1.562048278764737, 1.562031259436868, 1.5620092203508598, 1.562019870406607, 1.5620028236346786, 1.562015971843668, 1.562010162663094, 1.5620030910528728, 1.5619774210755155, 1.5619622229552557, 1.56195386883345, 1.5619916455715548, 1.5619701459752988, 1.5619825932834397, 1.5619854254471566, 1.5619764377459924, 1.5619598719819148, 1.5619585511107985, 1.561957722484314, 1.5619409210261868, 1.561939775067596, 1.561936558269701, 1.561938870690809, 1.5619427708494968, 1.561906486424505, 1.5619240632425824, 1.5619066368858425, 1.561930065144348, 1.5619085303630749, 1.5619119436717945, 1.5618920398855438, 1.561890312541022, 1.5618823345240995, 1.561857010084775, 1.5618475669568124, 1.5618051767286536, 1.5617631548994972, 1.561735013548818, 1.561706220335625, 1.5617042880747618, 1.561718246793947, 1.5616786924326969, 1.5616247231164957, 1.5615782484736571, 1.5614801327839278, 1.561515309097414, 1.5615432229465003, 1.561559720734151, 1.5615263808632063, 1.5614960588485385, 1.561500594825624, 1.561561303813527, 1.5616011749387453, 1.5615569438658974, 1.561502026201881, 1.561581839224532, 1.5616021640034556, 1.5615745077938976, 1.5615840659157096, 1.5616143337192518, 1.5616336132384279, 1.5616408656543816, 1.5616623931297562, 1.5616951052588757, 1.561700902658197, 1.56171845664712, 1.5617349204541693, 1.5617305423819337, 1.5617525788036777, 1.5617411791820273, 1.5617615297444427, 1.5617796252077152, 1.5617610769044228, 1.5617844074987377, 1.5617755542435345, 1.561765144895828, 1.5617370420823795, 1.561738505732442, 1.5617361979388802, 1.5617350462442587, 1.5617204066912012, 1.5617051816393053, 1.5617049027071386, 1.5617132819124382, 1.5616821464607817, 1.5616844671468928, 1.5616231851144768, 1.5616199344920265, 1.5616164063755253, 1.561662005367855, 1.5616353528792715, 1.5616554125643318, 1.5616497879589866, 1.5616721519019452, 1.5616715287223073, 1.5616652842753667, 1.561698433633098, 1.5616916242891352, 1.5616781149964425, 1.561699191781256, 1.5617043715537766, 1.5617227014231294, 1.561716824821978, 1.5617069974090236, 1.5617078818162522, 1.561711717956764, 1.5617445978907794, 1.5617245177516652, 1.5617594031850481, 1.5616971994180593, 1.5617137517657225, 1.5617103065030151, 1.5617434038311397, 1.5617826795629604, 1.5617598295405064, 1.5617873832952653, 1.5617814767147065, 1.5618194773939582, 1.5618089070735175, 1.5618323109537866, 1.561832626032182, 1.5618311311111543]
5: [1.5707803871796615, 1.5707693078035267, 1.5707855888674742, 1.5707993504932725, 1.5708028671799164, 1.5708097142476485, 1.570805195812198, 1.5708070445956397, 1.570799121419815, 1.5707960747117202, 1.5707817487858162, 1.5707763279382718, 1.5707626083538964, 1.570757230898355, 1.5707406426523995, 1.570734943176056, 1.5707202547430337, 1.5707136841239295, 1.5706971526145048, 1.570689358168358, 1.5706722691006463, 1.5706622805708734, 1.5706464195886096, 1.5706378155783234, 1.5706213279716643, 1.5706117139925233, 1.5705977776488769, 1.5705868664924996, 1.5705692327623404, 1.5705583321157806, 1.570539421876994, 1.5705240089932055, 1.5705082649800566, 1.570498382336575, 1.5704818728579932, 1.5704711328934207, 1.5704549937114378, 1.5704433757530964, 1.5704238367978454, 1.5704105523564365, 1.5703972061968423, 1.570381635974517, 1.570368104178146, 1.5703554993223074, 1.5703316239599778, 1.5703227304989782, 1.5703027395451241, 1.5702890158594551, 1.5702804977137381, 1.570260946295366, 1.5702462051610862, 1.5702279419145524, 1.5702128351751532, 1.570201009493594, 1.5701860743706118, 1.5701680523171493, 1.5701516349120306, 1.570135736442436, 1.5701256118633375, 1.5701096561522536, 1.5700939378959626, 1.5700815685213123, 1.5700658582291946, 1.570053453259051, 1.570038856460342, 1.5700193423060689, 1.5700118325813364, 1.5699971677277726, 1.5699830418087655, 1.5699704022084753, 1.5699567370387715, 1.5699459749629159, 1.5699347740861398, 1.5699188879286279, 1.5699077656033293, 1.5698987082147444, 1.569884661136366, 1.5698700366399534, 1.5698654385657334, 1.5698506960617964, 1.569837813574316, 1.569827236721658, 1.5698189785322127, 1.5698052855779423, 1.5697945178269257, 1.5697885654587997, 1.5697715972206288, 1.5697603051686218, 1.5697512090812047, 1.56973663667381, 1.569723262026073, 1.569712529719267, 1.5696983957731512, 1.5696874673606507, 1.5696784509042414, 1.5696649337174404, 1.5696553088223708, 1.569642743356306, 1.5696361981997933, 1.5696287741091028, 1.5696163224573392, 1.5696072229744666, 1.5695971435118494, 1.5695854609536355, 1.5695729562749936, 1.5695689267101036, 1.5695603101237827, 1.5695509679596296, 1.569545094069521, 1.5695324562692947, 1.5695234375967597, 1.5695159943977233, 1.5695044818934794, 1.5694968132062228, 1.5694875994758135, 1.569482817932781, 1.5694697816467154, 1.5694603533218388, 1.5694518125535668, 1.5694382126552366, 1.5694311956832767, 1.5694181001473764, 1.569409518022207, 1.5693982005685791, 1.5693833488788898, 1.56937318742023, 1.5693651468120091, 1.569356137954433, 1.5693451703674275, 1.5693355389143633, 1.5693280499369695, 1.569320748257618, 1.569309371083697, 1.5692996179465326, 1.5692921005428158, 1.5692882427307377, 1.5692775305355047, 1.5692700487025686, 1.5692625330617507, 1.5692588679059791, 1.569247261537595, 1.569238080376915, 1.5692348635933795, 1.5692292006921382, 1.5692203071970998, 1.5692103572648712, 1.5692077572896683, 1.5692031385782452, 1.5691949315855434, 1.5691892082121643, 1.5691827688002382, 1.569177897295654, 1.569170960664611, 1.5691677369026136, 1.5691607991126457, 1.569152719980285, 1.5691475406704056, 1.5691421277065711, 1.5691378812979544, 1.5691316201430912, 1.569124608425384, 1.5691204220687556, 1.5691150076482012, 1.5691100470332398, 1.5691037220456223, 1.569100728027207, 1.5690965951263067, 1.5690905450130352, 1.569084741826781, 1.5690771787804538, 1.5690700136114835, 1.5690613586455606, 1.5690583620149432, 1.5690526575549615, 1.5690515322428795, 1.5690459995122221, 1.5690406384502464, 1.5690332122970783, 1.5690246986866085, 1.5690178515674544, 1.569009316151151, 1.569005043607741, 1.5689996487955609, 1.568997906850867, 1.5689927816509304, 1.5689891600920784, 1.5689837293934077, 1.568977486466651, 1.5689703549442904, 1.568963633849643, 1.5689527033180795, 1.5689429236395536, 1.568934546530045, 1.5689272476081102, 1.5689214591425729, 1.5689145097432522, 1.5689059828113558, 1.568900238601654, 1.5688922133513044, 1.5688867536068165, 1.5688789701386725, 1.568871718820729, 1.5688634438563613, 1.5688588167311073, 1.568849043271953, 1.5688446607009594, 1.5688342484836255, 1.5688275703836425, 1.5688217181124169, 1.5688140165638997, 1.5688066733370507, 1.568802021353438, 1.568794268505415, 1.5687901769497725, 1.5687807308779336, 1.568777748747385, 1.5687702638774346, 1.5687653810564355, 1.568759416725724, 1.5687562455958624, 1.5687501791335667, 1.568744960805011, 1.5687368038809524, 1.5687303546944216, 1.5687194742746533, 1.5687131074913945, 1.5687021702264494, 1.5686944775229055, 1.568688687495865, 1.5686809754606958, 1.56867808516651, 1.568672923741251, 1.5686622608264338, 1.5686493399824635, 1.5686389583739504, 1.5686204192625415, 1.5686098377714786, 1.5686049615086943, 1.5686046349019942, 1.5685994373028578, 1.568590116354186, 1.5685753665352877, 1.5685649655504246, 1.5685605092298311, 1.568561628987406, 1.5685600242003426, 1.5685471659940695, 1.5685360093027128, 1.5685292180211274, 1.568531166751284, 1.5685263389418052, 1.5685212087202975, 1.5685134981641877, 1.5685029947179634, 1.568506191136284, 1.5685039722902598, 1.5684985336296349, 1.568489127954688, 1.5684936506864684, 1.5684907019777523, 1.5684841413357762, 1.5684748534808788, 1.5684781654753284, 1.5684779974123495, 1.568470089419926, 1.5684648170334725, 1.5684661092466834, 1.5684655811774673, 1.5684574088027528, 1.5684595365547331, 1.568458376810691, 1.5684490242624007, 1.5684503649627406, 1.568454469434831, 1.568448774225696, 1.5684396718122924, 1.568443007897131, 1.5684425762959824, 1.5684373883412799, 1.5684426607548518, 1.5684381795909625, 1.5684318694580779, 1.5684327344579891, 1.568430102181826, 1.5684281316829651, 1.5684296861213898, 1.5684289251924477, 1.5684207882725913, 1.568423243260209, 1.5684175440737314, 1.568414048463519, 1.5684100238673175, 1.568407285100158, 1.568401322053071, 1.5684002777176502, 1.5683984385699774, 1.5683970445721132, 1.5683926475683674, 1.5683907751524213, 1.5683874961202493, 1.5683895066156175, 1.568383730295282, 1.568387508353628, 1.5683829056966219, 1.568382854877855, 1.5683797790018486, 1.5683793428279331, 1.5683758158491627, 1.568375705779537, 1.568373361122108, 1.5683719769889153, 1.5683690433044872, 1.5683660590040764, 1.5683632898983368, 1.5683552104762528, 1.5683500134568247, 1.5683411413308692, 1.5683348360180405, 1.5683262417359238, 1.56831978088083, 1.5683138948155821, 1.5683124152139893, 1.5683060227380201, 1.5682983554902892, 1.568286822688946, 1.5682728644094157, 1.5682613168711235, 1.568251423143254, 1.5682524395173225, 1.5682525858050005, 1.5682440363814727, 1.5682320811113564, 1.5682229470091844, 1.5682252973955588, 1.5682299205828656, 1.568222505258421, 1.5682108145856701, 1.56820459891676, 1.5682144024759024, 1.5682102943728833, 1.5682000250677546, 1.5681912388776542, 1.5682002189825575, 1.5681938144788268, 1.5681833338210807, 1.568178645074299, 1.5681870798566846, 1.568180966904916, 1.5681722965668983, 1.568174402754895, 1.5681761188795933, 1.568169115374367, 1.5681650238298426, 1.5681748920217389, 1.5681676627699497, 1.5681631200124848, 1.568170639085998, 1.5681685206366798, 1.568158434268267, 1.568167117009466, 1.5681660215101643, 1.568163186570504, 1.5681705767093013, 1.5681660028582805, 1.5681604958790643, 1.5681682597107989, 1.5681668860464038, 1.5681657521797472, 1.5681696695245053, 1.5681614566454443, 1.5681592168650145, 1.5681636561692656, 1.5681605921181732, 1.5681637108163016, 1.5681618113488247, 1.5681573067966257, 1.5681476079795906, 1.5681496540690922, 1.5681443367039682, 1.568149575602159, 1.5681464791424116, 1.5681472016528502, 1.5681464970818724, 1.5681402183696789, 1.568133965265392, 1.568128289285812, 1.5681270679692487, 1.5681271205437919, 1.5681257126247696, 1.5681280340025032, 1.5681259515064592, 1.5681257571825684, 1.568121194912232, 1.56811923240135, 1.5681172954348113, 1.5681136832024716, 1.56810987277629, 1.5681016064348237, 1.5680961293037428, 1.5680888881078083, 1.5680853094224894, 1.5680829587721767, 1.568080258170147, 1.568079004494914, 1.5680764843181714, 1.5680747532373696, 1.5680753099208644, 1.56807081577579, 1.5680697136350372, 1.5680660870999592, 1.568064341524823, 1.5680616456864822, 1.5680580033983043, 1.568055143897604, 1.5680537201379838, 1.5680519763247591, 1.568049886480365, 1.5680486958159774, 1.568043970911911, 1.568043186599362, 1.5680393639889822, 1.568034003724165, 1.5680293649315458, 1.5680227744318398, 1.5680144023046405, 1.5680093451669153, 1.5679991041171404, 1.5679929225178293, 1.5679886962713658, 1.5679811759627984, 1.5679825299405494, 1.5679816647716418, 1.5679747235733832, 1.567965866913358, 1.5679507376517678, 1.5679341466106367, 1.5679206620632566, 1.5679073785797055, 1.5679057367480158, 1.5679188741205825, 1.5679235750321285, 1.5679223167053105, 1.5679104581697052, 1.5678997488355022, 1.5678874907631448, 1.5678846059129434, 1.567902277200714, 1.5679103607299238, 1.5679061691690594, 1.5678948996975932, 1.5678803844766265, 1.567880584278274, 1.5679004212573202, 1.5679123332500673, 1.5679121541214671, 1.5679018181334508, 1.567892584744922, 1.5678930926312415, 1.5679070295512536, 1.567914460665114, 1.5679116431018159, 1.5679026868152106, 1.5679040900752605, 1.5679185370959683, 1.567924878676943, 1.567925113679228, 1.5679153850712255, 1.5679224801766023, 1.5679310158611581, 1.5679326703447314, 1.567933328393621, 1.567930895624318, 1.5679441184512921, 1.5679481336090875, 1.5679429427839275, 1.5679462247104408, 1.5679596119144212, 1.5679566470358044, 1.567955015963231, 1.5679628177023546, 1.5679703004654482, 1.5679701692243746, 1.5679656788065126, 1.5679801548509682, 1.5679772954236877, 1.5679751603073848, 1.5679848556484122, 1.567983916570052, 1.567981948087855, 1.5679861244130948, 1.5679909199573647, 1.567987425488368, 1.5679881639660271, 1.5679954351215872, 1.5679933228369247, 1.5679966835597918, 1.5679996191721772, 1.5679978488685733, 1.5680019858566987, 1.5680061686508735, 1.568000903008416, 1.5680070941555446, 1.5680126074622016, 1.5680021800036583, 1.568010793361629, 1.5680198483652128, 1.5680111095738611, 1.568011578136031, 1.5680186717539841, 1.568012249913372, 1.5680123610935834, 1.5680174516095746, 1.5680103150886753, 1.5680206672933361, 1.568019045538909, 1.5680164129691867, 1.568021356338926, 1.5680192980568317, 1.568018784485492, 1.5680231981208956, 1.568018338062638, 1.5680234359993643, 1.5680232087102237, 1.5680203434438127, 1.568022012058771, 1.5680206026702606, 1.5680246461742677, 1.5680217264163232, 1.5680224238148204, 1.5680228246941301, 1.568021719801751, 1.568023117450629, 1.5680231498230752, 1.5680220252911867, 1.5680222612324302, 1.5680205628947568, 1.5680226354230824, 1.5680208015674955, 1.568023398075449, 1.5680214113422164, 1.5680252443509886, 1.5680212740249777, 1.5680235572047978, 1.568025537259437, 1.5680280633654275, 1.5680255529361637, 1.5680264509001844, 1.568027853697799, 1.5680313048617547, 1.5680323329648027, 1.5680301619321062, 1.5680295609966268, 1.5680309344469812, 1.568032454586101, 1.5680277986713287, 1.5680270916170218, 1.5680271866035183, 1.5680317921748552, 1.5680303777020916, 1.568029959872133, 1.5680273081015672, 1.5680282236539125, 1.5680289942633856, 1.5680313390434089, 1.5680304408856216, 1.5680246955872357, 1.5680286236595413, 1.5680292973018812, 1.5680308267961143, 1.5680283455383448, 1.5680292663906619, 1.5680229552827762, 1.5680223947949685, 1.5680226038187774, 1.5680244634744571, 1.5680258575075734, 1.5680254774157767, 1.5680216095427923, 1.5680171361344843, 1.5680083459977237, 1.5680099686324047, 1.5680126084280899, 1.5680143736066174, 1.5680136980693125, 1.5680157817425064, 1.5680156550874569, 1.5680056350073068, 1.568007683756394, 1.5680092588124508, 1.5680082811205385, 1.5680094124750503, 1.5680103121339848, 1.5680111666317451, 1.5680058502366607, 1.5680032270773447, 1.5679999383732752, 1.5679958458532, 1.5679960453261481, 1.5679961138998029, 1.567999220582659, 1.567998310039006, 1.5679942918495027, 1.5679957492978485, 1.5679947387260056, 1.5679939433643915, 1.5679879917474158, 1.5679862304166716, 1.5679857518558602, 1.567984120637809, 1.567979695183245, 1.5679750972939328, 1.5679749502426021, 1.5679715316651675, 1.5679699827656752, 1.5679655239082124, 1.5679613090573703, 1.5679592563053617, 1.5679572365718382, 1.5679541700780322, 1.5679501286639654, 1.5679442785905608, 1.567940757646753, 1.5679344280578456, 1.5679332877838947, 1.5679306890469116, 1.5679359723285045, 1.5679347574985474, 1.567931016512247, 1.567927413379437, 1.5679185920569565, 1.5679112758904912, 1.5679022317250066, 1.5678947765339535, 1.5678866294983733, 1.5678786825341662, 1.56788908970691, 1.5678913852339205, 1.5678892972511183, 1.5678806476889309, 1.5678679074797564, 1.5678549395033827, 1.5678417230313104, 1.5678453189418384, 1.5678607211848963, 1.5678658252727566, 1.567861603548301, 1.5678543565029093, 1.5678385638635166, 1.56783316364028, 1.5678528958149864, 1.5678594033282396, 1.5678619057656111, 1.5678546408542862, 1.5678453572041597, 1.5678518334527902, 1.5678727716591891, 1.5678784744614307, 1.5678745942730448, 1.5678699854607803, 1.567871652109308, 1.5678910150828438, 1.5678979433754876, 1.5678925959502212, 1.5678878520891677, 1.5679026986710576, 1.5679161120577148, 1.5679123670246125, 1.5679091036620674, 1.5679260961756691, 1.5679314746063138, 1.5679314710839984, 1.5679299293250561, 1.567942461617456, 1.5679527371060844, 1.5679483937134908, 1.5679508511934843, 1.567967277878521, 1.5679669003235557, 1.5679666691187153, 1.5679812117256227, 1.5679817364000541, 1.5679819860108404, 1.5679923631139123, 1.5679960275633251, 1.5679969394982174, 1.5680019163305394, 1.5680089473447851, 1.5680061327478785, 1.568011889310674, 1.568014196540381, 1.5680143414508232, 1.5680273541227803, 1.5680262680838803, 1.5680265190567528, 1.5680382680735943, 1.568037766768372, 1.568034899257225, 1.568045433882629, 1.5680466300835072, 1.568046987251679, 1.568052242169256, 1.5680554595328984, 1.568057409858798, 1.5680607834768756, 1.568058809410386, 1.5680639668296337, 1.5680585628851482, 1.5680554644536862, 1.568063245796238, 1.5680576410976923, 1.5680556714754372, 1.568055291696675, 1.56805522114783, 1.5680531335782366, 1.5680544596260801, 1.5680490530705948, 1.5680597862043582, 1.5680640135445632, 1.5680702060529197, 1.5680677722880647, 1.5680689739248734, 1.5680650205554483, 1.5680603737153471, 1.5680521828049758, 1.5680452593462353, 1.5680363353471443, 1.5680315526182969, 1.568025268045278, 1.5680381937581547, 1.5680464451648979, 1.5680531497014019, 1.5680529381797417, 1.5680510741004798, 1.5680481010029135, 1.5680478595341356, 1.5680521672245082, 1.5680647242430699, 1.5680712486925508, 1.5680746398221965, 1.5680757604483644, 1.568080962250413, 1.5680907824213812, 1.568096182392841, 1.5680984652405694, 1.5681052823813644, 1.5681108934790253, 1.5681156211735774, 1.5681172988200434, 1.5681277503386768, 1.568124758767653, 1.5681292295982725, 1.5681341527269808, 1.5681328937160082, 1.568136759966588, 1.5681347434746713, 1.568136840683273, 1.5681420715210728, 1.5681346411271746, 1.5681389750736263, 1.568136766908198, 1.5681382796763546, 1.5681425485125415, 1.568130660946405, 1.568138014559222, 1.5681333727121798, 1.5681375211569577, 1.5681388645633465, 1.5681313367743888, 1.5681359730105286, 1.5681340647685251, 1.568136812116707, 1.5681407270907826, 1.5681374820277463, 1.5681400811223307, 1.5681328993671955, 1.5681359332113591, 1.568134806099927, 1.5681370491823587, 1.5681388631803166, 1.5681393126355374, 1.5681267465634698, 1.568119277365479, 1.5681215400839834, 1.568126019118067, 1.5681357554557083, 1.5681308822864086, 1.568128063942994, 1.568133028168137, 1.5681295881174055, 1.5681327496325996, 1.5681244988229235, 1.5681218445054959, 1.5681225068379723, 1.5681278604519253, 1.5681276858408426, 1.568133234526919, 1.568136059768703, 1.568133626366978, 1.568130026748662, 1.5681299570696936, 1.568123196173111, 1.5681233249539173, 1.5681179421068874, 1.5681170368993709, 1.5681148207510924]
6: [1.5707917485674443, 1.5707897575279337, 1.5707925436141015, 1.570796398844003, 1.5707969151791235, 1.570798350636541, 1.570798144786273, 1.5707982462816725, 1.5707963919219137, 1.5707954119410508, 1.570792623074201, 1.570790384368628, 1.5707871878640565, 1.5707849651081556, 1.570782279826923, 1.5707800209540974, 1.5707769125151638, 1.5707745231080494, 1.5707717353115696, 1.5707691531261414, 1.5707657943586817, 1.5707626287888865, 1.5707591222678772, 1.570755822939301, 1.570752293322243, 1.5707495015597108, 1.5707462767332803, 1.5707434092555088, 1.5707401500478728, 1.570737518293398, 1.5707343974550714, 1.570731786607791, 1.5707284247625741, 1.5707258490363754, 1.570722508230442, 1.5707200076021077, 1.570716699214768, 1.5707135603157738, 1.5707099565347151, 1.5707067791788114, 1.570703439316793, 1.5707004513106297, 1.5706972990943138, 1.5706947094677919, 1.570691498798034, 1.5706892417430836, 1.5706867151889539, 1.570684622695381, 1.5706815685668796, 1.570679168091749, 1.5706752573572738, 1.5706730288480182, 1.5706689260643345, 1.5706657504022035, 1.5706617491060735, 1.5706581438616385, 1.5706546365664062, 1.5706509040152448, 1.5706472297410747, 1.5706431736616049, 1.5706391816295358, 1.5706351295103516, 1.5706313491901354, 1.570627270984659, 1.570623642922137, 1.5706200226083535, 1.570616863903502, 1.5706130817891906, 1.5706090533844363, 1.5706047276923425, 1.5706012564552243, 1.5705967730763815, 1.570593934657546, 1.570590115274761, 1.5705858471016467, 1.570582592590999, 1.5705779072747572, 1.5705746968165022, 1.5705707803347526, 1.570566714806341, 1.5705624008864931, 1.5705587325152184, 1.5705541735219544, 1.5705510774093956, 1.5705474400999684, 1.5705442957863551, 1.5705401416260465, 1.5705367890393087, 1.5705327066066013, 1.5705291786889055, 1.5705264453429348, 1.5705230131893375, 1.5705198130997424, 1.5705167083939955, 1.5705133671108507, 1.57051041072681, 1.5705069543828367, 1.5705043387459012, 1.5705000350061729, 1.5704972792900291, 1.5704937735529136, 1.5704904861769802, 1.5704880597940463, 1.5704845146868507, 1.570481453085366, 1.5704781578304043, 1.5704751332906377, 1.570472777515155, 1.570469634219444, 1.5704667876689067, 1.5704636690462161, 1.5704611184666415, 1.5704578416583137, 1.5704552400191802, 1.5704523521707157, 1.5704503338293416, 1.5704469616982004, 1.5704449686702682, 1.570442547179064, 1.5704400696564524, 1.5704377223087, 1.5704358836319985, 1.5704334728703557, 1.5704318237187833, 1.5704291355911626, 1.570427181638437, 1.5704254151516899, 1.5704230439603153, 1.570421627787522, 1.5704195909218757, 1.570417560547492, 1.5704159162949738, 1.5704141048728295, 1.5704122197194021, 1.5704110916449074, 1.5704090542671207, 1.5704071704423923, 1.5704056702317781, 1.5704038337442572, 1.570402568563651, 1.5704008566104535, 1.570398904719187, 1.570397648468382, 1.5703967910738592, 1.5703941141469038, 1.5703930439111837, 1.5703918938663395, 1.5703902313093567, 1.5703885841329432, 1.5703877089100544, 1.5703855879346662, 1.5703841090011283, 1.5703832721304443, 1.570381405361975, 1.5703798048136386, 1.570378705311031, 1.5703767884349067, 1.5703755260182335, 1.5703740003543152, 1.5703721921778424, 1.570370845661293, 1.5703696711098118, 1.570367990751365, 1.5703660077529342, 1.5703653897275751, 1.5703633250307343, 1.5703617029003054, 1.5703604259393311, 1.570359257257308, 1.5703574123137924, 1.5703561461383673, 1.5703554729776894, 1.570353572218374, 1.5703524999323872, 1.570351774593378, 1.5703502204403503, 1.5703487174813962, 1.5703473723620502, 1.5703458072123868, 1.5703443333581828, 1.5703430642638176, 1.5703417627918512, 1.5703401785916289, 1.5703390514138251, 1.5703382678831874, 1.5703368832125468, 1.570335635216117, 1.5703340198338125, 1.5703338360190613, 1.570332697988804, 1.5703308254111898, 1.5703297801772929, 1.5703286616439966, 1.570327327244774, 1.5703260623190265, 1.5703247985440738, 1.5703241010670594, 1.5703229771384568, 1.57032186475792, 1.5703213951718775, 1.5703206122639506, 1.5703190065650288, 1.5703177332783707, 1.570316740011601, 1.5703158046633605, 1.5703148573576868, 1.5703137716691378, 1.5703135956808043, 1.5703124978912104, 1.5703110003678908, 1.5703102298455938, 1.5703093049193528, 1.5703081037411537, 1.5703068266266071, 1.5703062020455945, 1.570305087185888, 1.5703038648795942, 1.5703035799676763, 1.5703025611942463, 1.5703013901790954, 1.5703003714874622, 1.5702998055881927, 1.570298759173242, 1.5702980402378182, 1.5702970168311803, 1.57029528956522, 1.570294444050574, 1.570293313107758, 1.5702918770366987, 1.5702908514327327, 1.5702897622336545, 1.5702886565102343, 1.5702871880045348, 1.570285917836974, 1.5702843087066995, 1.570283107037766, 1.5702820383173062, 1.57028037559124, 1.57027929465609, 1.5702774822354368, 1.5702761305682442, 1.5702744748353412, 1.5702732716108314, 1.5702719962512228, 1.5702705275561373, 1.570268673548742, 1.5702670303829394, 1.570266555383374, 1.5702646991733356, 1.5702635539214704, 1.570262449412309, 1.5702612570978498, 1.5702605178088085, 1.570258978689088, 1.5702580666650108, 1.5702567589407261, 1.5702564709584919, 1.5702554462989875, 1.5702542395923855, 1.5702536323101473, 1.5702528749181908, 1.570252148610139, 1.5702507926913623, 1.5702507758758086, 1.5702501959048902, 1.5702488952946985, 1.5702482670364108, 1.5702478458640412, 1.5702473154951664, 1.5702459175798784, 1.5702453663632727, 1.5702452364586272, 1.5702445110890573, 1.5702432581186532, 1.5702428514896476, 1.5702427358044424, 1.5702420123656093, 1.570240617545867, 1.5702408319800336, 1.5702400596828996, 1.5702389477367127, 1.5702381278172837, 1.5702377585234806, 1.5702376012949844, 1.5702361950274222, 1.5702356623286122, 1.5702351573712248, 1.5702348793298055, 1.5702340469780045, 1.5702329438418736, 1.5702327148892432, 1.5702325132342563, 1.570231336888369, 1.5702307829392386, 1.5702308075462528, 1.570230173271658, 1.5702293367166513, 1.5702288978046375, 1.570228597076044, 1.5702273762395125, 1.5702276982781442, 1.57022685852033, 1.5702264012358196, 1.5702256363044058, 1.5702252868201259, 1.5702249481098538, 1.5702244070727536, 1.5702234963381279, 1.570223127315178, 1.570222857729755, 1.570222556263402, 1.5702215839221796, 1.5702210110646349, 1.5702206420141964, 1.570220831336087, 1.5702201260599236, 1.570219695519675, 1.5702187277209994, 1.5702185806783224, 1.570218447784904, 1.5702181598672313, 1.5702175665408167, 1.5702167800840334, 1.57021607394037, 1.570216156804086, 1.5702162316117565, 1.5702161445348206, 1.5702151490340333, 1.5702138621348654, 1.5702130752352186, 1.5702127547285216, 1.570212650984694, 1.5702122479050011, 1.5702117928531139, 1.5702103689011282, 1.5702095403765783, 1.5702088720064369, 1.570208592759205, 1.570208337462582, 1.5702078678924387, 1.5702072897759551, 1.570205819382749, 1.5702048742998678, 1.5702038368827977, 1.5702036284044532, 1.5702031788720976, 1.5702026492951302, 1.5702020286344338, 1.5702006458957416, 1.5701991559866548, 1.5701979277168614, 1.5701975777806552, 1.5701969972513186, 1.570196548572225, 1.570195943783932, 1.5701955093553845, 1.570194909712347, 1.570193784916293, 1.5701924403468361, 1.5701908725652165, 1.5701900511803148, 1.5701891999433641, 1.5701889553637922, 1.5701884360217537, 1.5701879638947498, 1.5701872280176272, 1.5701864062017448, 1.5701852571702766, 1.5701838625811315, 1.5701822343025904, 1.5701797782092402, 1.5701783174307777, 1.5701775516490746, 1.5701769073390193, 1.5701761984426919, 1.5701756444432207, 1.5701748827384088, 1.5701738220770582, 1.5701724654461402, 1.5701709655194274, 1.570169373741233, 1.570167430645589, 1.5701651174396627, 1.570163787168434, 1.5701623945800167, 1.5701608576635417, 1.5701599495463745, 1.5701585140313918, 1.5701577058632574, 1.5701563431480499, 1.5701549957718917, 1.5701532661001745, 1.570152199860266, 1.5701500195452829, 1.5701486392707242, 1.5701465879008223, 1.5701445640104907, 1.5701423922541207, 1.5701406001860383, 1.5701381860881516, 1.5701361856411893, 1.5701335106530756, 1.570131209309601, 1.5701295936453468, 1.5701277229735406, 1.5701256768253362, 1.5701241269482764, 1.5701219327379865, 1.570120726766458, 1.570118827207873, 1.5701170607970354, 1.570115547378697, 1.570113943575655, 1.570112166529721, 1.5701106724160396, 1.5701083356729528, 1.5701072575052268, 1.5701052406605447, 1.5701037856903846, 1.5701019444394195, 1.5701006659730004, 1.5700993065368805, 1.5700978689921228, 1.5700961876813742, 1.570095745916237, 1.570094237281583, 1.5700939185079377, 1.5700926300607156, 1.5700925303856252, 1.57009159799731, 1.570090979541917, 1.5700900097013297, 1.5700894750255963, 1.5700882757554482, 1.5700876004611286, 1.570086593542565, 1.570085792157001, 1.5700850032181977, 1.5700841903273823, 1.5700832398081084, 1.5700824293626525, 1.570081480919343, 1.5700811186535109, 1.5700803091947078, 1.5700792227708786, 1.570077962130046, 1.5700765925361282, 1.5700744733212588, 1.5700722981563704, 1.5700694541394136, 1.570066588940462, 1.5700641646178926, 1.5700622405884896, 1.5700629969375168, 1.5700634274099, 1.5700622193981446, 1.5700601859834806, 1.570057951934979, 1.5700550184340334, 1.5700516052915126, 1.570049846642843, 1.5700487079262189, 1.5700503710081046, 1.5700510326846486, 1.5700511200539278, 1.5700490548974761, 1.57004699777232, 1.5700434141850965, 1.5700413338418369, 1.5700434665707146, 1.570044524777064, 1.570045089783213, 1.5700443699746847, 1.5700413703901681, 1.5700387304432075, 1.570037931706318, 1.5700399779636853, 1.5700415456548447, 1.5700414863022043, 1.5700391597972547, 1.5700368452888407, 1.5700348971090043, 1.5700362248077473, 1.570037928955944, 1.5700381573097366, 1.5700358488776283, 1.570034386390578, 1.5700339919291222, 1.5700359742824597, 1.5700368446602782, 1.5700367694758248, 1.5700347913395518, 1.570033520699742, 1.5700357584066549, 1.5700371087066607, 1.5700366096375808, 1.57003563864666, 1.570034668298945, 1.5700361346502312, 1.570037280505487, 1.5700376010149089, 1.570036147179772, 1.5700353753420317, 1.5700378737073828, 1.5700387155015905, 1.5700381864968098, 1.5700363615271404, 1.5700378826701644, 1.5700389856811896, 1.5700386549952692, 1.5700374393282657, 1.5700363278344733, 1.5700383747049564, 1.5700390200416687, 1.5700390459891678, 1.5700380649571632, 1.5700394794511572, 1.5700405777180166, 1.5700404950730975, 1.5700391966759406, 1.5700405300822262, 1.5700421256276884, 1.5700422955533764, 1.570041824572794, 1.5700421464623655, 1.5700435186965203, 1.5700437681915316, 1.5700433370043148, 1.5700440854549336, 1.570045070844309, 1.570045334832388, 1.5700450818532687, 1.5700458178082577, 1.5700462953408796, 1.5700467413275634, 1.570047337531228, 1.5700472354785573, 1.5700478422339084, 1.570048544611506, 1.5700493596133254, 1.5700490043750333, 1.5700490939995626, 1.5700495718095246, 1.5700505133260325, 1.570050792852717, 1.5700509467412325, 1.5700508032295846, 1.570051319376818, 1.5700522009389237, 1.5700523475166428, 1.5700526848634657, 1.5700519053482531, 1.570052949480115, 1.5700536739590423, 1.5700547016011377, 1.5700547297560434, 1.570054748750079, 1.570054331408434, 1.5700548980166031, 1.5700558737277721, 1.5700566538944711, 1.5700566932777662, 1.5700562726065912, 1.5700559943127268, 1.5700565022892004, 1.5700571225690954, 1.5700578804052892, 1.5700580265967041, 1.5700583948784008, 1.5700579149267568, 1.5700575258079954, 1.5700577005949679, 1.5700582394814762, 1.5700583654954345, 1.570058645416168, 1.5700587920205666, 1.570058589250989, 1.570058810911519, 1.5700580222098433, 1.570057260286015, 1.5700566217628074, 1.570056432411046, 1.5700559751128755, 1.5700560917669302, 1.5700554592330074, 1.570055741804432, 1.5700556503579217, 1.5700556152431009, 1.5700554861366687, 1.5700551370331322, 1.5700549091792784, 1.5700547360613257, 1.5700546022015245, 1.5700537910188719, 1.570053544939448, 1.5700528899138955, 1.5700524596355871, 1.5700520256560566, 1.5700515571843254, 1.5700514298257209, 1.5700505383437084, 1.5700502089633994, 1.5700497038818217, 1.5700494680874022, 1.5700486636243642, 1.5700483232136708, 1.5700479565663599, 1.570047000695024, 1.5700467870240338, 1.5700461040417153, 1.5700456087497834, 1.5700447163365303, 1.5700446059472928, 1.570043704907097, 1.5700432439103904, 1.5700423854684198, 1.570042081914216, 1.570041310505499, 1.570041129104112, 1.5700404388224625, 1.5700407784309915, 1.5700409302305922, 1.5700404933300103, 1.5700401630573126, 1.5700391960950033, 1.5700385310477383, 1.5700374076774317, 1.570036197010573, 1.570034465936131, 1.5700325170919227, 1.5700301206163065, 1.5700282362944893, 1.5700256914125608, 1.5700235974332348, 1.5700215003286924, 1.5700203686145378, 1.5700209180149822, 1.5700205823993019, 1.570019915294921, 1.5700179183234872, 1.5700154406973488, 1.570013071056378, 1.570010438341005, 1.5700084942682901, 1.570006782139361, 1.570006627673631, 1.5700079266611948, 1.5700071105249047, 1.5700060563579403, 1.5700041144342665, 1.5700018157331368, 1.5700005651771232, 1.570001509649873, 1.5700018044693742, 1.5700013843890281, 1.5699996103756515, 1.5699972293146363, 1.5699968262369095, 1.5699985964541443, 1.5699988424351623, 1.5699976610181252, 1.5699953096679409, 1.5699949256926329, 1.5699974151245255, 1.5699974153724825, 1.5699959148643123, 1.5699941796213506, 1.5699953984089858, 1.5699967596176554, 1.5699959280598628, 1.5699941468156964, 1.5699939494441228, 1.5699963195395001, 1.5699961624095076, 1.569995179017435, 1.569994617060322, 1.5699962640376621, 1.5699967520425357, 1.5699957419663446, 1.5699946548112642, 1.5699963977767524, 1.5699977571845514, 1.5699968845797911, 1.5699955300418453, 1.5699978697939314, 1.5699984565123344, 1.5699969512194842, 1.5699964987251964, 1.569999034824986, 1.5699994843879268, 1.569998278858802, 1.569997940611853, 1.5700005594714903, 1.570000728360953, 1.5699996361555517, 1.5700007507344946, 1.5700020054194375, 1.5700022177357669, 1.5700014497175598, 1.5700032418173275, 1.57000398206358, 1.570003523302525, 1.570003719531084, 1.5700057819132895, 1.5700056018686745, 1.570004976460221, 1.5700071723629587, 1.5700082559188264, 1.5700076686060493, 1.5700088686881406, 1.5700103627242687, 1.5700104370362205, 1.5700102945488892, 1.5700110626699804, 1.5700122607778508, 1.5700129486975576, 1.5700141375929935, 1.5700140470549517, 1.5700147923073964, 1.570016273454258, 1.5700176198791624, 1.5700179405428532, 1.5700174077991234, 1.5700187586792362, 1.5700200115870886, 1.5700215734619345, 1.570022821802796, 1.5700223738475048, 1.5700228010133028, 1.570024684979797, 1.570025125957114, 1.5700260928043688, 1.5700269948925698, 1.5700262409264383, 1.5700270390542683, 1.5700289434548056, 1.5700292148869432, 1.5700306071499965, 1.5700304973216337, 1.5700302354010816, 1.570031108254091, 1.570032710054156, 1.5700336406744888, 1.5700346640848901, 1.570034726143876, 1.5700341748748188, 1.5700339448269112, 1.5700355575056175, 1.5700366678073452, 1.5700373492316397, 1.5700383259068613, 1.5700380251381039, 1.5700370279364975, 1.5700368844144172, 1.5700378017916272, 1.570038758123905, 1.5700393833247022, 1.5700401138091236, 1.5700402592097888, 1.5700399036058639, 1.5700385386123181, 1.5700385912380743, 1.5700391089976358, 1.5700397494223834, 1.5700404065499556, 1.5700412391703922, 1.5700412279810596, 1.5700411448505311, 1.5700402902899384, 1.570039328735898, 1.5700382003135185, 1.5700382156677788, 1.5700388952574686, 1.570039067463555, 1.5700401001855664, 1.570040122020074, 1.5700405497179226, 1.570039903547101, 1.5700395582673443, 1.5700381615780645, 1.570036794465459, 1.5700355448282657, 1.570035369072191, 1.5700353100359852, 1.5700352496586234, 1.5700360917155005, 1.5700356480216575, 1.5700355967994508, 1.57003528772344, 1.5700349569583942, 1.5700345891316547, 1.570034294390795, 1.570033563940967, 1.5700319616041927, 1.5700306341127284, 1.5700289599881847, 1.5700269217865168, 1.5700256793309393, 1.5700250099190975, 1.5700245427743182, 1.5700237018471166, 1.5700234064447363, 1.570022859140828, 1.5700222750179496, 1.5700218542297093, 1.5700209161821066, 1.5700211458597073, 1.5700201777978913, 1.570019777555531, 1.5700188660039172, 1.5700184195183837, 1.5700174340275934, 1.570016888159096, 1.5700162244824218, 1.5700153027650745, 1.5700141034185642, 1.5700136488793972, 1.5700121278436674, 1.5700118998098007, 1.5700102839736958, 1.5700097024693485, 1.5700085245233542, 1.570007491383283, 1.5700067904730406, 1.5700054099840872, 1.570004497521296, 1.570003685042815, 1.5700020243025836, 1.5700017988084713, 1.5700000954850226, 1.5699993495086453, 1.569998287981942, 1.5699968714064667, 1.5699964861511537, 1.569994919556183, 1.5699940997761819, 1.5699939284910227, 1.5699936858962236, 1.5699940716647833, 1.5699940389893579, 1.5699929959459862, 1.5699928639271477, 1.5699914065494218, 1.5699904033608953, 1.5699890426963319, 1.5699869744523358, 1.569985131232754, 1.5699829363148194, 1.569980894985562, 1.5699790894359256, 1.5699764763940538, 1.5699755365486017, 1.5699764835136207, 1.5699773239387578, 1.5699775314348783, 1.5699762275434976, 1.5699742790413704, 1.5699724453042136, 1.5699687862145755, 1.5699650339943734, 1.5699615580823236, 1.5699581607019533, 1.5699566357560264, 1.5699591712629934, 1.56996188156937, 1.5699626544741245, 1.5699617448699448, 1.569960227298107, 1.5699576182727746, 1.569954175756363, 1.5699518350004082, 1.5699506818331987, 1.5699540907669687, 1.5699569164009872, 1.569958123148341, 1.5699579788478326, 1.5699564957818497, 1.5699536463642736, 1.5699515763654603, 1.5699526281932292, 1.5699567264605212, 1.5699590640810435, 1.5699596472750783, 1.5699586298188082, 1.5699564091294835, 1.5699544606795928, 1.5699575537400252, 1.569960809303316, 1.569962314294984, 1.5699617536540516, 1.569960094258567, 1.5699587574989027, 1.5699598802077586, 1.569964688858703, 1.5699669337694695, 1.5699666004773183, 1.5699645863032408, 1.5699622715404584, 1.5699653560449616, 1.5699701306034457, 1.569971952811525, 1.5699722676040913, 1.5699710373471194, 1.5699698589758355, 1.5699730354622692, 1.5699769544623148, 1.5699789116885605, 1.5699789546800076, 1.5699781397823607, 1.5699779592441068, 1.5699815184540986, 1.5699841234864587, 1.5699854780955582, 1.5699858296470512, 1.5699852274406099, 1.5699870819997501, 1.5699914105643884, 1.5699932271923136, 1.5699935809784986, 1.56999324633535, 1.5699943938737653, 1.5699983065241119, 1.569999839114566, 1.5699997380412682, 1.5699997829269714, 1.5700020108865633, 1.5700049755375018, 1.5700063776158328, 1.5700064146107067, 1.570006339886749, 1.5700099892178014, 1.5700119370725698, 1.5700123678979905, 1.5700121234796593, 1.5700136728004985, 1.5700166013672998, 1.570017907509292, 1.5700177448512083, 1.5700180493517437, 1.5700213130825995, 1.5700223750906297, 1.5700230410501463, 1.5700229258254292, 1.570025790194251, 1.5700279888414468, 1.5700275123230902, 1.570027449221413, 1.5700305202903269, 1.5700315707758192, 1.5700321162218074, 1.5700321163018307, 1.5700348791195808, 1.5700365635211007, 1.5700363999248848, 1.5700361933858384, 1.570038891082991, 1.5700401066478968, 1.570040394105828, 1.570040327105138, 1.570043215361437, 1.5700446706551294, 1.5700437148806594, 1.5700452232772173, 1.570047019776375, 1.5700475326335028, 1.5700478730364504, 1.570048962269178, 1.5700507125536418, 1.5700505583185227, 1.5700509444572468, 1.5700527900962002, 1.5700531350351117, 1.5700534824942671, 1.570054845445164, 1.5700562472118473, 1.5700563768360825, 1.5700565489274407, 1.5700581755773337, 1.5700591028444721, 1.5700601264031728, 1.570060619164569, 1.5700615493555519, 1.570062158194581, 1.57006318336161, 1.570064297924402, 1.5700647768598384, 1.5700652023592558, 1.5700664050455193, 1.5700676769401138, 1.570067790493181, 1.5700688997094754, 1.5700700682998068, 1.5700704439739321, 1.570071294453602, 1.5700718942970773, 1.5700727687038005, 1.5700735011822091, 1.5700746083435024, 1.570075547142027, 1.5700759817009153, 1.570077324992586, 1.5700780884779975, 1.5700786355796486, 1.5700793907479647, 1.5700805209523019, 1.5700808487470002, 1.570081197610578, 1.5700827212546145, 1.570083309276031, 1.5700837796391656, 1.5700845401482602, 1.5700858395566493, 1.5700857627011469, 1.5700860906930318, 1.5700869999515132, 1.57008828068981, 1.5700877842997063, 1.5700887341696501, 1.5700892810787135, 1.570089984717155, 1.5700902272787252, 1.5700906237123984, 1.5700916526528184, 1.5700918885706492, 1.5700926154072037, 1.5700931679634285, 1.570094172823095, 1.5700943843196604, 1.570095185491672, 1.5700961386003807, 1.570097291454812, 1.570097405452445, 1.5700977393423523, 1.570098840543478, 1.5700995674898452, 1.5701011710478143, 1.5701009658494074, 1.5701021482696058, 1.5701028876830219, 1.570103769687475, 1.570104219725329, 1.5701049035779695, 1.5701052776477293, 1.5701061687848772, 1.570107203561898, 1.570107661281706, 1.5701079452937396, 1.5701086377040663, 1.5701091861302867, 1.5701097504095407, 1.5701109192981262, 1.570111363875906, 1.5701118468157707, 1.570112568435214, 1.5701130860587138, 1.5701133390546527, 1.5701141691485199, 1.5701144527889475, 1.5701150480773458, 1.5701156867193964, 1.5701166380553033, 1.5701167552606203, 1.5701174479219413, 1.5701180512724466, 1.5701187047217275, 1.5701191166705253, 1.5701201152839905, 1.5701208703784548, 1.5701213734282045, 1.5701216535822196, 1.5701226310906782, 1.5701230723966102, 1.5701237851643628, 1.5701243627352384, 1.5701250903421369, 1.570125340586945, 1.5701263217762638, 1.5701267803315893, 1.5701276756086415, 1.570127772472783, 1.5701287254912601, 1.5701293496695965, 1.5701298570027697, 1.5701300729562668, 1.5701308317815585, 1.5701314568646263, 1.5701321805406898, 1.5701322002188711, 1.5701326798128556, 1.5701332621406714, 1.5701342012659605, 1.570134280383456, 1.5701350256078659, 1.5701351967561272, 1.5701359401614072, 1.5701362158894778, 1.570136396973066, 1.570136989460811, 1.5701379750719446, 1.5701386587638357, 1.5701387268494, 1.570139020686747, 1.570140028607022, 1.570140706103807, 1.5701407272401429, 1.5701405854819668, 1.5701412116810776, 1.5701421550274284, 1.5701424587013895, 1.570142929380054, 1.570142864459297, 1.5701436515519045, 1.570144075901336, 1.5701447426275237, 1.570144700394941, 1.5701443974565805, 1.5701448126910453, 1.57014560859642, 1.5701460711206585, 1.5701456817484545, 1.570145743592929, 1.570145617190746, 1.5701462325055138, 1.5701463969148906, 1.5701467724874827, 1.5701460736152122, 1.5701464112766812, 1.5701470300941218, 1.5701472488298744, 1.5701469316040078, 1.570146724514573, 1.5701467827607805, 1.5701470017781165, 1.5701481591556672, 1.570148469123331, 1.5701484340626886, 1.57014793622267, 1.5701482623648932, 1.570148272182134, 1.5701485735779537, 1.5701488458663404, 1.5701479190103718, 1.570147556716755, 1.5701468247337063, 1.5701468642584873, 1.570147052489705, 1.5701476879565213, 1.5701476776940873, 1.5701475023370763, 1.570147184437015, 1.5701462299127564, 1.5701466943710283, 1.5701467726222154, 1.57014705205523, 1.5701479268690144, 1.5701475119160377, 1.570146816518677, 1.5701461808036121, 1.5701449579784634, 1.5701447477873858, 1.5701455315098212, 1.5701465697625898, 1.5701465825136773, 1.5701469465770777, 1.5701467202376727, 1.5701452916482923, 1.570144957120531, 1.5701445557559155, 1.5701455211589062, 1.5701455149390993, 1.5701457017846958, 1.570146466488564, 1.5701446877560619, 1.57014508924142, 1.5701457072263092, 1.5701449660486282, 1.5701455328253595, 1.570145749226099, 1.5701451120303687, 1.5701444193316696, 1.5701432901898704, 1.5701434007852573, 1.5701426203063453, 1.570142663863443, 1.570143191113839, 1.5701435047080934, 1.570143186387225, 1.5701429184532663, 1.5701425290038367, 1.5701415481690795, 1.5701401866967246, 1.5701399209685503, 1.5701399815617756, 1.570139562665503, 1.5701393120094198, 1.5701394482856206, 1.5701396452142042, 1.5701385216815735, 1.5701379653357335, 1.570137396320598, 1.570136359980676, 1.5701343952303008, 1.5701324879434997, 1.570131775086784, 1.5701312527550364, 1.5701301152208977, 1.5701293258332771, 1.5701288273133474, 1.5701283429848463, 1.5701272259304933, 1.5701258404597158, 1.570125494833891, 1.5701246888664173, 1.570124085762351, 1.5701222028943262, 1.5701215969377251, 1.5701204069094044, 1.570119752703247, 1.570118292560098, 1.5701168021212142, 1.5701154855529873, 1.5701146160133521, 1.5701134303826625, 1.5701117233853987, 1.570110554809282, 1.57010871638073, 1.5701082648083249, 1.5701065825524794, 1.5701052476147002, 1.5701032847996603, 1.5701018589683864, 1.570100670371714, 1.5700992223530637, 1.5700975606666414, 1.570095283956705, 1.5700936996359613, 1.5700921463054998, 1.570091327375998, 1.570091634278166, 1.5700919858218247, 1.5700920247512478, 1.5700922223836717, 1.5700920317824965, 1.5700921413078663, 1.5700909878973202, 1.5700899689027072, 1.5700876604158611, 1.570085820834432, 1.5700838638608623, 1.5700823667759372, 1.5700805833925995, 1.5700791871785802, 1.5700781757450528, 1.5700804814961762, 1.5700808274444005, 1.570081002104404, 1.5700795897155504, 1.5700777967708321, 1.5700753404251182, 1.5700715677225896, 1.570068432109878, 1.5700649980147505, 1.5700625004298867, 1.570063174095967, 1.5700654544844923, 1.5700665067494037, 1.5700659378556328, 1.5700645903512522, 1.5700625606436125, 1.5700592169963006, 1.5700564112776025, 1.5700540848021374, 1.5700571943324502, 1.5700610306684317, 1.5700621686805243, 1.5700626406542406, 1.5700607521189194, 1.5700587653505682, 1.5700570059439811, 1.5700565092652847, 1.5700618400188187, 1.5700654776738279, 1.57006650787432, 1.570066303610999, 1.570064561435198, 1.5700632475206147, 1.5700648214713415, 1.5700703492027668, 1.5700735841497415, 1.570074579615671, 1.5700736175190988, 1.5700722705886667, 1.5700722109816698, 1.5700773313608316, 1.5700815473180576, 1.570082541838248, 1.5700819354766975, 1.5700801992701547, 1.5700802155977351, 1.5700860371932501, 1.5700881106447548, 1.570088843797259, 1.5700878174809922, 1.5700876866916116, 1.5700908422233353, 1.5700949555140304, 1.570096081504779, 1.5700953998394653, 1.5700949512689444, 1.5700979392850085, 1.570101343367278, 1.5701026487913154, 1.5701028763419138, 1.5701022740734099, 1.5701063751701876, 1.5701099874060962, 1.5701104070977123, 1.5701099725092198, 1.5701116363522634, 1.5701150513872697, 1.5701173385727345, 1.5701175921850932, 1.57011807324122, 1.5701213893114714, 1.5701240677441746, 1.5701251085040264, 1.5701248544266855, 1.5701286270559276, 1.570131063899678, 1.5701313326107198, 1.570131110295158, 1.570134271053155, 1.570137522744168, 1.5701373144822588, 1.5701370004528745, 1.5701414127791398, 1.5701431486840052, 1.570142881138565, 1.5701438542142085, 1.5701473782665925, 1.5701486110604632, 1.5701480071205427, 1.5701497081006726, 1.5701530367310532, 1.5701530434714468, 1.570152916323491, 1.5701558991836684, 1.570157977135466, 1.5701578669756175, 1.5701577693396562, 1.5701614958934476, 1.5701629305962788, 1.5701622390454673, 1.570162993412493, 1.570165633341443, 1.5701658253905617, 1.5701659297586161, 1.5701680779037894, 1.570168899228989, 1.5701691498099468, 1.570169245580216, 1.570172255309942, 1.5701731952637952, 1.570172246642168, 1.570173131564227, 1.5701750372467298, 1.570174540604946, 1.5701745887424072, 1.5701777687241172, 1.5701777430822241, 1.57017782717037, 1.5701793399583057, 1.5701789319063977, 1.570179336621749, 1.570180446343488, 1.5701815598366142, 1.570181762844324, 1.5701824787734133, 1.5701836652903949, 1.5701835388789873, 1.5701843293161628, 1.5701850912575388, 1.5701855131652906, 1.570185825754549, 1.5701862490915914, 1.5701861582830257, 1.5701858686114358, 1.5701865751142678, 1.5701863172984614, 1.5701857399585946, 1.5701864109690045, 1.5701855897680925, 1.5701868118556737, 1.5701883084309582, 1.5701879531235796, 1.5701884429366866, 1.5701889577671262, 1.5701896556843677, 1.5701891136376336, 1.5701900241437592, 1.5701906328379505, 1.5701906306672726, 1.570191631671849, 1.5701925041585967, 1.57019322529118, 1.5701934648201352, 1.570194638301633, 1.5701948574511333, 1.5701953135062534, 1.5701958172266428, 1.5701969969538372, 1.570198094274025, 1.5701982636126017, 1.5701992793471375, 1.5702000933906854, 1.5702004231190303, 1.5702011688215896, 1.5702020856008383, 1.5702035218095443, 1.5702041704694074, 1.570204733925106, 1.570205400563187, 1.570206193035776, 1.5702058102774894, 1.5702052629085845, 1.5702046177522369, 1.57020430545983, 1.5702033203383854, 1.5702020867270827, 1.5702010719948156, 1.570200523067004, 1.570199623721703, 1.5701982789346756, 1.5701978558686116, 1.5701981329914292, 1.5702010191687288, 1.5702031375350822, 1.5702052357239304, 1.5702059775296213, 1.5702068954074668, 1.5702070984468774, 1.5702062706016675, 1.5702045805207514, 1.5702027776248142, 1.5702003864304617, 1.5701980942980294, 1.5701945048299801, 1.5701933838242332, 1.5701946739764447, 1.5701999681619598, 1.5702032179938243, 1.5702056792970902, 1.5702072698713678, 1.5702080046920635, 1.570207681639146, 1.570207587671765, 1.570206896965162, 1.5702071206617765, 1.5702083187715001, 1.5702124477553583, 1.5702157576281732, 1.5702183180178322, 1.570219340968037, 1.5702205960129816, 1.5702214983079406, 1.5702226951723397, 1.570225202136558, 1.570228818824137, 1.5702307035459873, 1.5702322671783218, 1.5702340117827183, 1.5702354686930038, 1.5702377861909205, 1.5702407677953691, 1.5702424488986297, 1.5702436736858432, 1.5702450982088596, 1.5702472975355588, 1.570248416225952, 1.5702499260762302, 1.5702507334598996, 1.570252117346633, 1.57025304758481, 1.5702541534278998, 1.570255128245254, 1.5702560156776235, 1.5702567413801518, 1.570257437971511, 1.5702574264824631, 1.570258087809369, 1.5702585084084602, 1.5702591511168904, 1.5702589480576368, 1.5702599155412584, 1.570260348693742, 1.5702609892096937, 1.5702606510135642, 1.570261175400888, 1.5702610384587214, 1.5702616008371055, 1.570261609652264, 1.5702625795271825, 1.570263040457194, 1.5702629953060516, 1.570262709864754, 1.5702638477887252, 1.5702636292391992, 1.5702629873519598, 1.5702640685112537, 1.5702644357368007, 1.5702652949747078, 1.570264952782683, 1.5702646240720675, 1.5702653880305628, 1.5702660208272379, 1.5702657763614705, 1.5702657420068393, 1.570266504187702, 1.5702666098223261, 1.5702671622903206, 1.570266136731007, 1.5702667041866567, 1.5702671683639156, 1.5702679592019368, 1.5702683654632046, 1.5702672973167338, 1.5702676725116689, 1.5702683375940747, 1.570269530230663, 1.570269790647916, 1.5702687154224724, 1.5702690420353207, 1.5702690647294786, 1.570270039038436, 1.5702706487051061, 1.5702697496211628, 1.5702694976528122, 1.570269628264367, 1.5702705026146844, 1.5702710775497992, 1.570270533365576, 1.5702701934495613, 1.570270024370417, 1.5702714562258422, 1.570271902145741, 1.5702724707424458, 1.570272299788904, 1.570270910607756, 1.5702708466326996, 1.5702706787310328, 1.5702710717703576, 1.5702715246866907, 1.5702709373571595, 1.570270561675347, 1.5702693084205261, 1.5702683899640593, 1.570268560701202, 1.5702689864952124, 1.5702694605916148, 1.5702694052352943, 1.5702681244118133, 1.5702664074733177, 1.5702659060413935, 1.570266435600128, 1.5702676891890095, 1.5702661755403635, 1.5702664421715984, 1.5702664638218211, 1.5702672607572432, 1.5702664672846265, 1.570264688375024, 1.5702625196367495, 1.5702638671145737, 1.570264589919816, 1.5702652662935677, 1.570265891469375, 1.5702651560364824, 1.570264996674552, 1.5702643717608196, 1.570262679189135, 1.5702618210792836, 1.5702617068505627, 1.5702609867633859, 1.5702607915604927, 1.570261219345619, 1.5702613616759364, 1.570262298094769, 1.5702616741907782, 1.5702606757639077, 1.5702589355502212, 1.570257828942332, 1.5702567903318225, 1.5702570726200549, 1.5702568216703363, 1.570256644392918, 1.570256078851508, 1.5702559580142517, 1.5702547655664647, 1.5702549349712231, 1.5702548337422013, 1.5702541611139615, 1.5702528816841683, 1.5702516821484844, 1.5702492643981547, 1.5702478683752976, 1.5702460231016342, 1.570245109648359, 1.5702441695475455, 1.5702439407784625]


==> errors/Transport2D/Sphere_Order_1_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2VolumeError   StartVolumeError   EndVolumeError   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   L2VolumeErrorEOC   StartVolumeErrorEOC   EndVolumeErrorEOC   
 0    2.5000e-01   1.0915e-01     2.4743e-01           1.1251e-01    5.9841e-01      3.9077e-02    7.1712e-01    1.5070e+00      7.1539e-02   1.1893e-01   4.8817e-01     5.2592e-01       4.7838e-01        1.3556e+00          2.9372e-01      6.3657e-03         5.6196e-01        nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                    nan                nan                   nan                
 1    1.2500e-01   1.7840e-02     5.4979e-02           3.0367e-02    1.9221e-01      9.5350e-03    5.7463e-01    8.3394e-01      2.5965e-02   3.8501e-02   2.8235e-01     3.1789e-01       4.4065e-01        7.7451e-01          3.9025e-02      1.2947e-03         6.9006e-02       2.6100e+00        2.1700e+00              1.8900e+00       1.6400e+00         2.0400e+00       3.2000e-01       8.5000e-01         1.4600e+00   1.6300e+00    7.9000e-01        7.3000e-01          1.2000e-01           8.1000e-01             2.9100e+00         2.3000e+00            3.0300e+00          
 2    6.2500e-02   3.8652e-03     1.4905e-02           8.7165e-03    5.1694e-02      2.7971e-03    3.4036e-01    4.2910e-01      1.0408e-02   1.5444e-02   2.0411e-01     2.1008e-01       4.1711e-01        5.2358e-01          5.6133e-03      3.2652e-04         7.3250e-03       2.2100e+00        1.8800e+00              1.8000e+00       1.8900e+00         1.7700e+00       7.6000e-01       9.6000e-01         1.3200e+00   1.3200e+00    4.7000e-01        6.0000e-01          8.0000e-02           5.6000e-01             2.8000e+00         1.9900e+00            3.2400e+00          
 3    3.1250e-02   9.2105e-04     3.4047e-03           2.3588e-03    1.3418e-02      7.8191e-04    1.8563e-01    2.1753e-01      3.7781e-03   6.6753e-03   2.7423e-01     2.7392e-01       4.1433e-01        4.4359e-01          7.1177e-04      4.9261e-05         9.1617e-05       2.0700e+00        2.1300e+00              1.8900e+00       1.9500e+00         1.8400e+00       8.7000e-01       9.8000e-01         1.4600e+00   1.2100e+00    -4.3000e-01       -3.8000e-01         1.0000e-02           2.4000e-01             2.9800e+00         2.7300e+00            6.3200e+00          
 4    1.5625e-02   2.5654e-04     9.9497e-04           6.5095e-04    3.5081e-03      2.4140e-04    1.0083e-01    1.1209e-01      1.3461e-03   2.9234e-03   3.3699e-01     3.3688e-01       4.1461e-01        4.2213e-01          3.3300e-04      1.5940e-05         7.6609e-04       1.8400e+00        1.7700e+00              1.8600e+00       1.9400e+00         1.7000e+00       8.8000e-01       9.6000e-01         1.4900e+00   1.1900e+00    -3.0000e-01       -3.0000e-01         -0.0000e+00          7.0000e-02             1.1000e+00         1.6300e+00            -3.0600e+00         



==> errors/Transport2D/Sphere_Order_1_SmallProj_summary.txt <==
File generated at 12.06.2024, 08:56:45

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_TravelingSphere2D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 1: 0:00:27
Step 2: 0:01:20
Step 3: 0:03:24
Step 4: 0:12:49
Step 5: 0:49:12

Computational time: 1:07:14, Process time: 2 days, 0:29:33

Extension and transport was redone in time steps: 
1: []
2: []
3: []
4: []
5: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 1    2.420e+02       ----      2.758e+01        ----      7.680e+02      ----      5.100e+01    ----      1.961e-02         ----      1.988e-02     ----      1.633e-02     ----      1.000e+00   ----    
 2    5.193e+02       2.15      8.060e+01        2.92      3.072e+03      4.0       1.010e+02    1.98      9.901e-03         0.5       9.946e-03     0.5       7.518e-03     0.46      1.000e+00   1.0     
 3    1.048e+03       2.02      2.043e+02        2.54      1.229e+04      4.0       2.020e+02    2.0       4.950e-03         0.5       4.973e-03     0.5       8.932e-04     0.12      1.000e+00   1.0     
 4    2.102e+03       2.01      7.699e+02        3.77      4.915e+04      4.0       4.030e+02    2.0       2.481e-03         0.5       2.487e-03     0.5       4.520e-04     0.51      1.000e+00   1.0     
 5    4.205e+03       2.0       2.952e+03        3.83      1.966e+05      4.0       8.050e+02    2.0       1.242e-03         0.5       1.243e-03     0.5       3.442e-04     0.76      1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    5.389e-03      ----      2.010e-02            ----    |  5.498e-03     ----      2.029e-02       ----    |  2.026e-03     ----    
 2    1.520e-03      1.83      4.739e-03            2.08    |  1.346e-03     2.03      5.072e-03       2.0     |  4.980e-04     2.02    
 3    3.547e-04      2.1       1.087e-03            2.12    |  3.309e-04     2.02      1.701e-03       1.58    |  1.145e-04     2.12    
 4    9.008e-05      1.98      3.205e-04            1.76    |  8.225e-05     2.01      7.259e-04       1.23    |  2.806e-05     2.03    
 5    2.189e-05      2.04      9.267e-05            1.79    |  2.049e-05     2.01      3.469e-04       1.07    |  6.870e-06     2.03    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    1.826e-01      ----      2.474e-01            ----    |  1.575e-01     ----      7.822e-01       ----    |  3.372e-02     ----    
 2    2.945e-02      2.63      5.498e-02            2.17    |  5.171e-02     1.61      2.535e-01       1.63    |  1.119e-02     1.59    
 3    6.289e-03      2.23      1.491e-02            1.88    |  1.513e-02     1.77      8.113e-02       1.64    |  3.823e-03     1.55    
 4    1.515e-03      2.05      3.405e-03            2.13    |  4.159e-03     1.86      2.202e-02       1.88    |  1.196e-03     1.68    
 5    4.512e-04      1.75      8.774e-04            1.96    |  1.143e-03     1.86      5.977e-03       1.88    |  4.102e-04     1.54    

-----------------------------------------------------------------------------------------   other errors   -----------------------------------------------------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     |  L2VolumeError   eoc       StartVolumeError   eoc       EndVolumeError   eoc     
 1    4.882e-01      ----      5.259e-01        ----    |  4.784e-01         ----      1.356e+00           ----    |  2.937e-01       ----      6.366e-03          ----      5.620e-01        ----    
 2    2.824e-01      0.79      3.179e-01        0.73    |  4.407e-01         0.12      7.745e-01           0.81    |  3.902e-02       2.91      1.295e-03          2.3       6.901e-02        3.03    
 3    2.041e-01      0.47      2.101e-01        0.6     |  4.171e-01         0.08      5.236e-01           0.56    |  5.613e-03       2.8       3.265e-04          1.99      7.325e-03        3.24    
 4    2.742e-01      -0.43     2.739e-01        -0.38   |  4.143e-01         0.01      4.436e-01           0.24    |  7.118e-04       2.98      4.926e-05          2.73      9.162e-05        6.32    
 5    3.370e-01      -0.3      3.369e-01        -0.3    |  4.146e-01         -0.0      4.221e-01           0.07    |  3.330e-04       1.1       1.594e-05          1.63      7.661e-04        -3.06   

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 1    7.171e-01     ----      1.507e+00       ----    |  7.154e-02   ----      1.189e-01   ----    
 2    5.746e-01     0.32      8.339e-01       0.85    |  2.597e-02   1.46      3.850e-02   1.63    
 3    3.404e-01     0.76      4.291e-01       0.96    |  1.041e-02   1.32      1.544e-02   1.32    
 4    1.856e-01     0.87      2.175e-01       0.98    |  3.778e-03   1.46      6.675e-03   1.21    
 5    1.008e-01     0.88      1.121e-01       0.96    |  1.346e-03   1.49      2.923e-03   1.19    

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    1.092e-01      ----      2.474e-01            ----    |  1.125e-01     ----      5.984e-01       ----    |  3.908e-02     ----    
 2    1.784e-02      2.61      5.498e-02            2.17    |  3.037e-02     1.89      1.922e-01       1.64    |  9.535e-03     2.04    
 3    3.865e-03      2.21      1.491e-02            1.88    |  8.717e-03     1.8       5.169e-02       1.89    |  2.797e-03     1.77    
 4    9.211e-04      2.07      3.405e-03            2.13    |  2.359e-03     1.89      1.342e-02       1.95    |  7.819e-04     1.84    
 5    2.565e-04      1.84      9.950e-04            1.77    |  6.510e-04     1.86      3.508e-03       1.94    |  2.414e-04     1.7     

List of all time step sizes: 
1: [0.01967694 0.01968446 0.0196915  0.01973984 0.0197696  0.019646
 0.01967811 0.01965668 0.01966018 0.01963034 0.01963316 0.01969626
 0.01987585 0.01968511 0.0197421  0.01973136 0.01972498 0.01966209
 0.01974188 0.0196693  0.01971419 0.01966058 0.0197138  0.01962306
 0.01967322 0.01982622 0.01967763 0.01970323 0.01969958 0.01962957
 0.01968775 0.01956967 0.0196703  0.01964042 0.01961818 0.01966305
 0.01962862 0.01975159 0.01969214 0.0196266  0.01973102 0.01945285
 0.01966722 0.0196349  0.01965753 0.01961578 0.01980974 0.01971598
 0.01942534 0.01949907 0.01632543]
2: [0.00992222 0.00994219 0.00992757 0.00992557 0.00993051 0.00992772
 0.00993047 0.00993102 0.00992048 0.00993384 0.00991767 0.00992494
 0.0099273  0.00993146 0.00992486 0.00992622 0.00991754 0.00991897
 0.00991706 0.00991253 0.00992228 0.00991273 0.00994578 0.00991745
 0.00990663 0.00992886 0.00991981 0.00993859 0.00993319 0.00992861
 0.00992504 0.0099229  0.00993781 0.00992793 0.00991818 0.00992841
 0.00992802 0.00991841 0.00993428 0.00991976 0.00993355 0.00992014
 0.00992445 0.00992866 0.00991754 0.00992284 0.00993325 0.00992719
 0.00993    0.00992696 0.00992128 0.00992126 0.00991166 0.00993454
 0.00991728 0.00993243 0.00993164 0.00992471 0.00992955 0.00992278
 0.00993203 0.00992095 0.00992186 0.00993025 0.00991868 0.00991829
 0.00992545 0.00992074 0.00992073 0.00993237 0.00991828 0.00992152
 0.00993463 0.00992625 0.00992454 0.0099175  0.00992418 0.00990762
 0.00992985 0.00991503 0.00992267 0.00991548 0.009924   0.00992787
 0.00992598 0.00991738 0.00993804 0.00991976 0.00993397 0.00991926
 0.00992121 0.00993348 0.00991946 0.00993287 0.00993486 0.00991209
 0.00991052 0.00992342 0.00992751 0.0099247  0.00751821]
3: [0.00497139 0.00497168 0.00497134 0.0049719  0.00497158 0.00497184
 0.00497096 0.00496989 0.00497001 0.00497195 0.00497    0.00497081
 0.00497195 0.00496989 0.00497061 0.00497009 0.0049709  0.00497105
 0.00496998 0.00497135 0.00496971 0.00497081 0.00497097 0.00497208
 0.00497001 0.00497239 0.00496999 0.00497134 0.00497101 0.00497077
 0.00497233 0.00496977 0.00497121 0.00497012 0.00497049 0.00497035
 0.00496974 0.00497119 0.00496956 0.00497032 0.00497064 0.00496968
 0.00497161 0.00497054 0.00496993 0.00496918 0.00497266 0.00497095
 0.00496902 0.00497096 0.00496954 0.00497175 0.00497065 0.00497179
 0.00497095 0.00497006 0.00497171 0.00497095 0.00497125 0.00497042
 0.00497156 0.00497048 0.00497098 0.00497189 0.00497184 0.00497081
 0.00497058 0.00497231 0.00497034 0.00497069 0.00497155 0.00496971
 0.00497203 0.00497045 0.00497101 0.0049714  0.0049704  0.00497164
 0.00497029 0.00497082 0.0049712  0.00497086 0.00497008 0.00497159
 0.00497089 0.00497071 0.00497101 0.00497017 0.00497097 0.00497062
 0.00497098 0.00497068 0.00497044 0.00497122 0.00496981 0.00497063
 0.00497042 0.00497258 0.00496962 0.00497114 0.00496918 0.00496981
 0.0049702  0.00497053 0.00496947 0.00497003 0.00496974 0.0049704
 0.00496961 0.00497185 0.0049698  0.00496977 0.00496984 0.00497231
 0.00497224 0.00497138 0.00497073 0.00497018 0.0049714  0.00497125
 0.00497045 0.00497037 0.00497177 0.00497009 0.0049713  0.00497004
 0.00497143 0.00496993 0.00497107 0.00496968 0.00497079 0.00497084
 0.0049702  0.00496977 0.0049712  0.00496974 0.00497139 0.00497025
 0.00497045 0.00497126 0.00496985 0.00497046 0.00497158 0.00497011
 0.00497074 0.00496927 0.00497003 0.00497181 0.00496931 0.00497005
 0.00497137 0.00496936 0.00497097 0.00497022 0.00496934 0.00497134
 0.00496858 0.00497211 0.00496989 0.00497053 0.00496873 0.00497084
 0.00496986 0.00497219 0.00496827 0.0049716  0.00497038 0.00497092
 0.00497056 0.00497105 0.00497061 0.00497078 0.0049712  0.00497056
 0.00497097 0.00497097 0.00497041 0.00497181 0.00497019 0.00497126
 0.00496979 0.00497024 0.0049709  0.00497038 0.00496977 0.00497185
 0.00496982 0.00496922 0.00497196 0.00497028 0.00496939 0.00497008
 0.00497179 0.00497035 0.00497001 0.00497074 0.0049707  0.00497064
 0.00497115 0.00497046 0.00497148 0.0008932 ]
4: [0.00248643 0.00248653 0.00248654 0.0024866  0.00248653 0.0024865
 0.00248664 0.00248649 0.0024866  0.00248648 0.00248649 0.00248648
 0.0024866  0.00248643 0.00248648 0.00248661 0.00248637 0.00248634
 0.00248652 0.00248641 0.00248635 0.00248639 0.00248656 0.00248637
 0.00248642 0.00248656 0.00248633 0.00248653 0.00248637 0.00248649
 0.00248647 0.00248636 0.00248656 0.00248649 0.00248665 0.0024863
 0.00248658 0.00248637 0.00248634 0.00248658 0.00248648 0.00248648
 0.00248632 0.0024865  0.00248633 0.00248659 0.00248635 0.00248658
 0.00248634 0.00248661 0.00248636 0.00248645 0.0024865  0.0024864
 0.00248654 0.00248636 0.0024866  0.00248638 0.00248648 0.00248635
 0.00248648 0.00248649 0.00248652 0.00248641 0.00248642 0.00248647
 0.00248649 0.00248633 0.00248661 0.00248629 0.00248635 0.0024863
 0.00248636 0.00248641 0.00248637 0.00248639 0.00248628 0.00248657
 0.00248643 0.00248633 0.00248643 0.00248641 0.00248637 0.00248626
 0.00248642 0.0024862  0.00248651 0.0024866  0.0024862  0.00248631
 0.00248649 0.00248651 0.0024862  0.00248622 0.0024866  0.00248641
 0.00248621 0.0024867  0.00248645 0.00248665 0.00248627 0.00248654
 0.00248628 0.0024865  0.00248651 0.00248651 0.0024865  0.00248648
 0.00248651 0.00248647 0.0024864  0.0024865  0.00248651 0.0024865
 0.00248644 0.00248651 0.00248654 0.0024865  0.00248647 0.00248658
 0.00248658 0.0024864  0.00248651 0.00248648 0.00248663 0.00248659
 0.00248656 0.0024865  0.00248637 0.00248657 0.00248653 0.00248637
 0.00248657 0.00248658 0.00248637 0.00248654 0.00248654 0.00248635
 0.00248653 0.0024864  0.00248638 0.00248652 0.0024863  0.00248653
 0.00248638 0.00248638 0.00248658 0.00248635 0.00248653 0.00248632
 0.00248654 0.00248634 0.00248656 0.00248646 0.00248654 0.00248634
 0.00248652 0.00248636 0.00248652 0.0024865  0.00248639 0.00248649
 0.00248638 0.00248648 0.00248638 0.0024866  0.00248657 0.00248642
 0.00248649 0.00248649 0.00248663 0.00248646 0.00248642 0.00248648
 0.00248638 0.00248645 0.00248652 0.00248643 0.00248644 0.00248642
 0.00248647 0.00248646 0.00248651 0.00248638 0.00248644 0.00248646
 0.00248643 0.00248646 0.00248643 0.0024863  0.00248643 0.00248646
 0.0024864  0.00248645 0.00248649 0.00248661 0.00248634 0.00248646
 0.00248641 0.00248638 0.00248631 0.00248654 0.00248632 0.00248632
 0.00248663 0.00248629 0.00248642 0.00248634 0.00248627 0.0024864
 0.0024863  0.00248657 0.00248635 0.0024863  0.00248663 0.00248637
 0.00248638 0.00248632 0.0024865  0.00248633 0.00248643 0.00248657
 0.00248633 0.00248633 0.00248649 0.00248644 0.00248647 0.00248634
 0.00248636 0.00248648 0.00248656 0.00248651 0.00248653 0.00248646
 0.00248636 0.0024865  0.00248652 0.0024865  0.00248643 0.00248655
 0.0024865  0.00248633 0.00248658 0.00248634 0.00248647 0.00248634
 0.00248644 0.00248635 0.00248648 0.00248642 0.00248647 0.00248635
 0.00248647 0.00248632 0.00248633 0.00248634 0.00248631 0.00248651
 0.00248644 0.00248643 0.00248646 0.00248647 0.00248636 0.00248651
 0.00248632 0.00248664 0.00248635 0.00248645 0.00248629 0.0024865
 0.00248647 0.00248646 0.00248641 0.00248637 0.00248651 0.00248634
 0.00248646 0.00248645 0.00248652 0.00248632 0.00248642 0.00248654
 0.00248637 0.00248655 0.00248644 0.00248626 0.00248641 0.00248672
 0.00248649 0.00248629 0.0024864  0.00248649 0.00248636 0.00248642
 0.00248632 0.00248654 0.00248626 0.0024863  0.00248675 0.00248627
 0.00248635 0.00248657 0.00248625 0.00248667 0.00248641 0.00248629
 0.00248657 0.0024862  0.00248662 0.00248623 0.00248621 0.00248653
 0.00248614 0.00248655 0.00248615 0.00248638 0.00248627 0.00248639
 0.00248658 0.00248627 0.00248631 0.00248636 0.00248634 0.00248636
 0.00248625 0.0024864  0.00248634 0.00248655 0.00248616 0.00248656
 0.00248636 0.00248632 0.00248642 0.00248631 0.00248657 0.00248637
 0.00248652 0.00248636 0.00248649 0.00248651 0.00248643 0.00248641
 0.00248642 0.00248643 0.0024865  0.00248637 0.00248651 0.00248635
 0.00248661 0.00248636 0.00248653 0.00248634 0.0024865  0.0024865
 0.0024865  0.00248636 0.00248637 0.0024865  0.00248635 0.00248643
 0.00248643 0.0024866  0.00248642 0.00248642 0.00248633 0.00248656
 0.00248631 0.0024866  0.00248631 0.00248654 0.00248633 0.00248653
 0.00248651 0.00248622 0.00248636 0.00248651 0.00248624 0.00248623
 0.00248662 0.00248643 0.00248641 0.0024863  0.00248642 0.00248648
 0.00248627 0.00248645 0.00248636 0.0024865  0.0024864  0.00248634
 0.00248643 0.00248652 0.0024865  0.00248635 0.00248639 0.00248635
 0.00248651 0.00248659 0.00248649 0.00248633 0.00248668 0.00248653
 0.00045198]
5: [0.00124335 0.00124337 0.00124336 0.00124337 0.00124336 0.00124336
 0.00124337 0.00124337 0.00124337 0.00124336 0.00124337 0.00124337
 0.00124337 0.00124338 0.00124337 0.00124337 0.00124336 0.00124338
 0.00124336 0.00124337 0.00124336 0.00124337 0.00124336 0.00124337
 0.00124335 0.00124336 0.00124337 0.00124336 0.00124335 0.00124337
 0.00124335 0.00124334 0.00124335 0.00124336 0.00124335 0.00124335
 0.00124339 0.00124335 0.00124334 0.00124338 0.00124335 0.00124334
 0.00124337 0.00124335 0.00124334 0.00124336 0.00124335 0.00124335
 0.00124337 0.00124334 0.00124336 0.00124336 0.00124334 0.00124337
 0.00124334 0.00124336 0.00124336 0.00124334 0.00124337 0.00124334
 0.00124337 0.00124334 0.00124336 0.00124336 0.00124335 0.00124337
 0.00124334 0.00124337 0.00124336 0.00124337 0.00124335 0.00124336
 0.00124336 0.00124333 0.00124335 0.00124336 0.00124336 0.00124335
 0.00124334 0.00124336 0.00124334 0.00124336 0.00124334 0.00124337
 0.00124334 0.00124336 0.00124334 0.00124336 0.00124336 0.00124337
 0.00124334 0.00124337 0.00124336 0.00124336 0.00124335 0.00124336
 0.00124334 0.00124337 0.00124336 0.00124336 0.00124335 0.00124334
 0.00124337 0.00124334 0.00124338 0.00124336 0.00124336 0.00124336
 0.00124336 0.00124338 0.00124334 0.00124338 0.00124336 0.00124337
 0.00124336 0.00124334 0.00124336 0.00124335 0.00124337 0.00124336
 0.00124337 0.00124334 0.00124336 0.00124334 0.00124336 0.00124334
 0.00124336 0.00124333 0.00124336 0.00124336 0.00124337 0.00124334
 0.00124337 0.00124336 0.00124336 0.00124335 0.00124334 0.00124336
 0.00124334 0.00124335 0.00124334 0.00124335 0.00124336 0.00124333
 0.00124336 0.00124333 0.00124337 0.00124334 0.00124336 0.00124335
 0.00124334 0.00124335 0.00124333 0.00124337 0.00124333 0.00124334
 0.00124334 0.00124334 0.00124335 0.00124335 0.00124334 0.00124335
 0.00124338 0.00124334 0.00124335 0.00124333 0.00124334 0.00124334
 0.00124333 0.00124335 0.00124334 0.00124337 0.00124335 0.00124331
 0.00124335 0.00124338 0.00124334 0.00124332 0.00124333 0.00124337
 0.00124335 0.00124331 0.00124333 0.00124336 0.00124333 0.00124331
 0.00124336 0.00124335 0.00124332 0.00124333 0.00124339 0.00124334
 0.00124333 0.00124337 0.00124334 0.00124335 0.00124334 0.00124338
 0.00124335 0.00124338 0.00124334 0.00124336 0.00124333 0.00124337
 0.00124335 0.00124336 0.00124334 0.00124337 0.00124334 0.00124334
 0.00124336 0.00124337 0.00124334 0.00124337 0.00124337 0.00124334
 0.00124334 0.00124336 0.00124337 0.00124334 0.00124336 0.00124336
 0.00124336 0.00124335 0.00124336 0.00124336 0.00124336 0.00124336
 0.00124336 0.00124337 0.00124336 0.00124335 0.00124337 0.00124336
 0.00124336 0.00124335 0.00124336 0.00124336 0.00124336 0.00124335
 0.00124335 0.00124336 0.00124337 0.00124337 0.00124336 0.00124335
 0.00124336 0.00124337 0.00124337 0.00124336 0.00124335 0.00124336
 0.00124336 0.00124336 0.00124336 0.00124335 0.00124336 0.00124337
 0.00124336 0.00124334 0.00124336 0.00124336 0.00124334 0.00124335
 0.00124336 0.00124335 0.00124335 0.00124337 0.00124334 0.00124336
 0.00124336 0.00124334 0.00124337 0.00124335 0.00124335 0.00124338
 0.00124334 0.00124335 0.00124337 0.00124334 0.00124335 0.00124335
 0.00124334 0.00124337 0.00124334 0.00124335 0.00124335 0.00124335
 0.00124337 0.00124334 0.00124335 0.00124334 0.00124335 0.00124335
 0.00124336 0.00124336 0.00124334 0.00124335 0.00124334 0.00124335
 0.00124336 0.00124336 0.00124334 0.00124336 0.00124334 0.00124337
 0.00124335 0.00124338 0.00124335 0.00124337 0.00124334 0.00124337
 0.00124335 0.00124337 0.00124336 0.00124338 0.00124336 0.00124336
 0.00124336 0.00124336 0.00124336 0.00124336 0.00124335 0.00124334
 0.00124335 0.00124335 0.00124335 0.00124337 0.00124335 0.00124336
 0.00124335 0.00124334 0.00124336 0.00124335 0.00124337 0.00124335
 0.00124335 0.00124337 0.00124334 0.00124337 0.00124335 0.00124335
 0.00124338 0.00124334 0.00124336 0.00124337 0.00124334 0.00124337
 0.00124337 0.00124334 0.00124336 0.00124336 0.00124336 0.00124336
 0.00124335 0.00124336 0.00124338 0.00124335 0.00124335 0.00124336
 0.00124335 0.00124337 0.00124335 0.00124335 0.00124335 0.00124336
 0.00124336 0.00124336 0.00124334 0.00124336 0.00124336 0.00124336
 0.00124335 0.00124335 0.00124335 0.00124335 0.00124338 0.00124335
 0.00124334 0.00124335 0.00124338 0.00124335 0.00124336 0.00124335
 0.00124337 0.00124335 0.00124336 0.00124335 0.00124338 0.00124333
 0.00124334 0.00124334 0.00124336 0.00124335 0.00124335 0.00124336
 0.00124334 0.00124335 0.00124333 0.00124334 0.00124335 0.00124337
 0.00124334 0.00124334 0.00124337 0.00124333 0.00124336 0.00124335
 0.00124333 0.00124336 0.00124335 0.00124334 0.00124334 0.00124333
 0.00124335 0.00124335 0.00124334 0.00124334 0.00124333 0.00124334
 0.00124335 0.00124335 0.00124334 0.00124333 0.00124335 0.00124334
 0.00124335 0.00124335 0.00124334 0.00124338 0.00124333 0.00124334
 0.00124334 0.00124337 0.00124334 0.00124336 0.00124339 0.00124334
 0.00124336 0.00124334 0.00124337 0.00124335 0.00124334 0.00124338
 0.00124336 0.00124336 0.00124334 0.00124334 0.00124338 0.00124335
 0.00124336 0.00124335 0.00124334 0.00124336 0.00124336 0.00124336
 0.00124336 0.00124336 0.00124335 0.00124336 0.00124334 0.00124336
 0.00124336 0.00124336 0.00124336 0.00124336 0.00124336 0.00124336
 0.00124334 0.00124335 0.00124337 0.00124336 0.00124336 0.00124336
 0.00124336 0.00124335 0.00124336 0.00124336 0.00124336 0.00124336
 0.00124335 0.00124335 0.00124334 0.00124337 0.00124336 0.00124337
 0.00124334 0.00124336 0.00124335 0.00124336 0.00124335 0.00124334
 0.00124335 0.00124335 0.00124334 0.00124335 0.00124334 0.00124335
 0.00124336 0.00124334 0.00124336 0.00124335 0.00124336 0.00124336
 0.00124334 0.00124335 0.00124335 0.00124337 0.00124334 0.00124338
 0.00124334 0.00124339 0.00124334 0.00124337 0.00124334 0.00124336
 0.00124336 0.00124336 0.00124336 0.00124334 0.00124337 0.00124335
 0.00124337 0.00124335 0.00124335 0.00124334 0.00124334 0.00124335
 0.00124336 0.00124336 0.00124335 0.00124335 0.00124336 0.00124336
 0.00124335 0.00124335 0.00124334 0.00124338 0.00124334 0.00124335
 0.00124334 0.00124335 0.00124336 0.00124334 0.00124335 0.00124334
 0.00124336 0.00124334 0.00124336 0.00124335 0.00124335 0.00124337
 0.00124335 0.00124336 0.00124334 0.00124336 0.00124334 0.00124334
 0.00124335 0.00124335 0.00124335 0.00124337 0.00124334 0.00124336
 0.00124336 0.00124334 0.00124335 0.00124337 0.00124334 0.00124335
 0.00124333 0.00124334 0.00124339 0.00124336 0.00124334 0.00124335
 0.00124335 0.00124336 0.00124336 0.00124335 0.00124334 0.00124335
 0.00124336 0.00124333 0.00124336 0.00124335 0.00124334 0.00124333
 0.00124336 0.00124335 0.00124335 0.00124337 0.00124335 0.00124333
 0.00124337 0.00124335 0.00124333 0.00124337 0.00124334 0.00124333
 0.00124337 0.00124333 0.00124334 0.00124337 0.00124333 0.00124337
 0.00124337 0.00124333 0.00124337 0.00124333 0.00124336 0.00124334
 0.00124333 0.00124337 0.00124332 0.00124337 0.00124333 0.00124332
 0.00124337 0.00124332 0.00124336 0.00124333 0.00124332 0.00124337
 0.00124332 0.00124335 0.00124332 0.00124336 0.00124335 0.00124334
 0.00124334 0.00124332 0.00124338 0.00124335 0.00124336 0.00124332
 0.00124336 0.00124332 0.00124336 0.00124332 0.00124335 0.00124335
 0.00124336 0.00124332 0.00124338 0.00124334 0.00124336 0.00124332
 0.00124335 0.00124334 0.00124334 0.00124334 0.00124333 0.00124335
 0.00124334 0.00124337 0.00124332 0.00124336 0.00124334 0.00124334
 0.00124335 0.00124332 0.00124335 0.00124335 0.00124338 0.00124335
 0.00124334 0.00124336 0.00124332 0.00124336 0.00124335 0.00124334
 0.00124335 0.00124334 0.00124336 0.00124334 0.00124337 0.00124335
 0.00124336 0.00124336 0.00124335 0.00124336 0.00124335 0.00124335
 0.00124337 0.00124334 0.00124336 0.00124335 0.00124336 0.00124335
 0.00124335 0.00124336 0.00124335 0.00124337 0.00124335 0.00124336
 0.00124334 0.00124336 0.00124334 0.00124338 0.00124334 0.00124336
 0.00124334 0.00124337 0.00124334 0.00124336 0.00124334 0.00124336
 0.00124334 0.00124337 0.00124334 0.00124338 0.00124335 0.00124335
 0.00124335 0.00124336 0.00124336 0.00124334 0.00124336 0.00124335
 0.00124337 0.00124334 0.00124336 0.00124334 0.00124337 0.00124335
 0.00124337 0.00124334 0.00124336 0.00124334 0.00124337 0.00124334
 0.00124335 0.00124335 0.00124334 0.00124337 0.00124334 0.00124336
 0.00124334 0.00124337 0.00124334 0.00124336 0.00124335 0.00124333
 0.00124336 0.00124335 0.00124335 0.00124335 0.00124336 0.00124335
 0.00124333 0.00124338 0.00124336 0.00124333 0.00124336 0.00124337
 0.00124334 0.00124333 0.00124335 0.00124337 0.00124333 0.00124333
 0.00124337 0.00124337 0.00124335 0.00124333 0.00124334 0.00124336
 0.00124336 0.00124334 0.00124336 0.00124333 0.00124337 0.00124336
 0.00124332 0.00124335 0.00124337 0.00124335 0.00124334 0.00124333
 0.00124337 0.00124336 0.00124335 0.00124335 0.00124334 0.00124335
 0.00124336 0.00124335 0.00124335 0.00124335 0.00124336 0.00124335
 0.00124335 0.00124335 0.00124334 0.00124337 0.00124336 0.00124334
 0.00124334 0.0012434  0.00124336 0.00124334 0.00124337 0.00124338
 0.00034425]

List of area in each time step: 
1: [1.5644306684382312, 1.5248215643665202, 1.4974183910123122, 1.4848114501982665, 1.473714177411418, 1.4660907355959498, 1.4611864519131825, 1.4577280347689652, 1.4458174903295988, 1.434425854061332, 1.4195330347977249, 1.4065337545319843, 1.3984642966639906, 1.3932532902602575, 1.3865191499780047, 1.3778277185430572, 1.3709890654842205, 1.3628205514267666, 1.3511965503866559, 1.3425062623029405, 1.3362409604555225, 1.3311933189173595, 1.3206572888606993, 1.3083627838180207, 1.2959542316612045, 1.2841214387295063, 1.2733248587547932, 1.2629265562034686, 1.2500414319517676, 1.2362409347118843, 1.2229304565479675, 1.2109579053767987, 1.201989513325269, 1.1861430751882625, 1.1721627893264577, 1.1615543599411182, 1.1529355545919846, 1.1441871961251573, 1.1359762933798665, 1.1301303586547597, 1.120135871863983, 1.1168966945294885, 1.1142956129595383, 1.1069854206466176, 1.096054966217874, 1.083153193330816, 1.067213219770885, 1.0561412838876778, 1.0416775178644757, 1.0257438212173946, 1.0088315319526833]
2: [1.5695016426045807, 1.5600535561601334, 1.5549311183131456, 1.552542529127976, 1.5512698189239753, 1.5504450857867011, 1.549406956002789, 1.5490361986577255, 1.5480862930692352, 1.547706861120322, 1.5471807575433818, 1.5472139516584196, 1.547706807425906, 1.5480064124518351, 1.5482367812250828, 1.547878522101525, 1.5468845859353506, 1.545794902018955, 1.5448758534338887, 1.5435522804338615, 1.5420982684384745, 1.5410391640372216, 1.5406650027476076, 1.5403853274418149, 1.5406183260681434, 1.5408733853993326, 1.5408963340836017, 1.5410027012538619, 1.540865138101201, 1.5408110832843518, 1.5405791936776716, 1.5401364234639057, 1.5403817040340217, 1.5402771191023281, 1.5400168022671512, 1.5394688674135721, 1.5391652056825074, 1.5384996125174513, 1.5379691688040318, 1.5373019013913467, 1.537286233484532, 1.5369297653984868, 1.5370457573603908, 1.5369165267822493, 1.537535771283244, 1.5367944728971903, 1.5358990082030182, 1.5351705194405885, 1.534556339801629, 1.5339365773407294, 1.5333493267695777, 1.5328863719157544, 1.5324413977704485, 1.5317883222075213, 1.5310495907045358, 1.5306195484093774, 1.529869805207001, 1.529491694870089, 1.5290134799897104, 1.528386651174007, 1.527234777017758, 1.5266145037082626, 1.525741480592727, 1.5259177014532277, 1.5255267399675125, 1.525483950356144, 1.5251922012212449, 1.5249738333223588, 1.5243028596024617, 1.524175184032912, 1.5236289349518697, 1.5229540428350492, 1.5226446900469102, 1.5217988182042115, 1.5209139975887513, 1.5201580770143566, 1.5194188027959055, 1.5189823693321898, 1.5183490466295033, 1.5182456298760802, 1.5184120912745918, 1.5182793680710271, 1.518768308682648, 1.5181539889803273, 1.5174705490056628, 1.5163581825913726, 1.5160107234266909, 1.5156155717027748, 1.5143461970341818, 1.5138561948151614, 1.5126119338506354, 1.5124109638657757, 1.5119473288643799, 1.5117536435472514, 1.510830935427529, 1.5098970426939233, 1.508694429755321, 1.5071336656144936, 1.50645106912852, 1.5041627160741233, 1.501790709090283]
3: [1.5704698020162355, 1.5679254312830946, 1.5666899608076703, 1.566181619736481, 1.5658499729564601, 1.5655735783413045, 1.5653923306255475, 1.565319340139978, 1.5652574653485327, 1.5652592684071218, 1.5652295688324314, 1.5652912670743369, 1.5652706453983876, 1.5652727360890062, 1.5652494829018764, 1.565286721798682, 1.5652662830484156, 1.5652728807272243, 1.5653321588476117, 1.5653722907402183, 1.565364396475141, 1.565436188936933, 1.5655111861395656, 1.565561294670241, 1.5656636591515705, 1.56579874449604, 1.5658483802043663, 1.565944483246975, 1.5659946272905787, 1.5659515867198053, 1.5659963974043285, 1.5659505462649437, 1.5658604279062935, 1.5657722142555004, 1.5657249801912796, 1.5657041867607318, 1.565560710373149, 1.5654725149292499, 1.5653480530161277, 1.5652566117342857, 1.5652113589007728, 1.5650935304804057, 1.5651111682026773, 1.5650652903721447, 1.5651000078910722, 1.5651445899601741, 1.5651651329152132, 1.5652252285340222, 1.5652946775148213, 1.5653619442920184, 1.5653621059470642, 1.5654258248396256, 1.5653987898856176, 1.5654296902236582, 1.5653807960288457, 1.5653290749810123, 1.565361118000376, 1.5653438663095784, 1.5653311422143772, 1.565350075990381, 1.565403269106357, 1.565404240693807, 1.5654328967240259, 1.5653896355313495, 1.5654683459770966, 1.565471241499025, 1.565488056873813, 1.5654873813204138, 1.565495072124242, 1.5654861352799918, 1.5654519396458824, 1.565461008790959, 1.5654222616919953, 1.5653988655308553, 1.565316487967101, 1.5652566430362425, 1.5652287525764093, 1.5651821853425358, 1.5651134461017886, 1.5651496901922481, 1.5651110366558652, 1.565089333235649, 1.5651060841835498, 1.5651488169834329, 1.5652269978451427, 1.5652508558402052, 1.5653285054633452, 1.5653700468818081, 1.5654215392772526, 1.5654475267989727, 1.5654112913537097, 1.5653473945129104, 1.5652978925260543, 1.5652077323613212, 1.5652656714897382, 1.565263827780837, 1.565278525303851, 1.5652546657221251, 1.5652377117456862, 1.5651813073973682, 1.5652071312730198, 1.5652124607046465, 1.5652004880812855, 1.5652203143795946, 1.5651756196399487, 1.5652109649485881, 1.5651689596102374, 1.5651971119591295, 1.5651878358473896, 1.5651796268267781, 1.5651837120391878, 1.5651768550427025, 1.5652092037052505, 1.5651680804788322, 1.5651717157562366, 1.5651912166166249, 1.5651556403643856, 1.5651227938336065, 1.56510321568737, 1.5650654222386928, 1.5650237536291665, 1.5650627135298896, 1.5650384472551144, 1.5650004999797076, 1.5649835657509876, 1.5650349451955545, 1.5651032158078566, 1.5650813183835757, 1.565164721480558, 1.5652139168440349, 1.5652673790752942, 1.5652379462443944, 1.5652497358197948, 1.5652838127907067, 1.565225885803135, 1.5653106964695012, 1.5652878916150859, 1.5653510510047197, 1.5653252459322256, 1.56538432684946, 1.5653936419014935, 1.5653633688999498, 1.565372532518747, 1.5653527435389727, 1.5653407922846934, 1.5653324166026505, 1.5653089468695671, 1.5652385971087552, 1.565146891153772, 1.5650328498037274, 1.5649701371798408, 1.5648965405036372, 1.5648245753503722, 1.5647356328889002, 1.5646659790664776, 1.564619690439535, 1.5646151835151723, 1.5646290906407656, 1.5645959060083423, 1.5646643199398218, 1.5646791820657981, 1.5647338650361258, 1.564811120684243, 1.5648339343853406, 1.5649111879468331, 1.5649447193421162, 1.5649443188645338, 1.5649052177551226, 1.5648771814769713, 1.5648706979913318, 1.564766634468331, 1.564709424302858, 1.5646831308910976, 1.5646242170279834, 1.5646131747910514, 1.5646124203911, 1.5645937692757168, 1.5645613250908383, 1.5645269042235421, 1.5644702757501234, 1.5644295645222273, 1.5645001727175647, 1.5645230177747742, 1.5645317535904875, 1.5645464445170125, 1.5645604786630276, 1.5645550053589268, 1.5645390579785539, 1.56458251620745, 1.5646186500067847, 1.5645761500578468, 1.5645293872963468, 1.5644930398946821, 1.5644530485027475, 1.5643380381151928, 1.5642230265695651, 1.5640573895782224, 1.5639813409079497, 1.5639025397348167, 1.5638218686943968, 1.5636923717470868, 1.5634713619528409]
4: [1.5707470660055722, 1.5701216072873758, 1.5697510553701504, 1.569574771126905, 1.5694683845129844, 1.5693814164770843, 1.5693234193207508, 1.5692778612331852, 1.5692396768744667, 1.5692164620683322, 1.5692025845893838, 1.569191503912854, 1.5691827099670463, 1.5691863891957878, 1.5691892303054793, 1.569204677184986, 1.5692161653780647, 1.5692205416134921, 1.5692286397295743, 1.5692349758209467, 1.569246774297424, 1.5692517937866373, 1.5692599867166488, 1.5692700754164022, 1.5692713903643645, 1.569284144378408, 1.569287687375442, 1.5692908776868115, 1.569294794104003, 1.56929057795757, 1.569296694154026, 1.5692961403395647, 1.5693065184730968, 1.5693070430204126, 1.5693062132360192, 1.5693256596950005, 1.5693298741901867, 1.5693374501460127, 1.569349097546685, 1.5693721103773612, 1.5693770818300736, 1.5693830111708988, 1.5693990580456305, 1.569407425093039, 1.5694179902668046, 1.5694323446142047, 1.5694461572873806, 1.5694583232455903, 1.5694634988128708, 1.5694817225383346, 1.5694998136475582, 1.5695167640718681, 1.5695347262839685, 1.569541048398928, 1.5695564821625458, 1.5695635653428537, 1.5695661815263915, 1.569570441104388, 1.5695679827872124, 1.5695783691436682, 1.5695830195383262, 1.5695875046336607, 1.5695806951907174, 1.5695853075866586, 1.569583029767709, 1.569575732176055, 1.5695754592577835, 1.5695800541959792, 1.5695843120482853, 1.5695776266083512, 1.569590204154713, 1.569597682114781, 1.5695999620107146, 1.5695992088315023, 1.5695964596592475, 1.5695965518173296, 1.5695881901335766, 1.5695895596464506, 1.5696029568339682, 1.569599776984064, 1.5695941987949178, 1.5696051981156434, 1.5696038058807158, 1.5696060821216558, 1.569608766794358, 1.5696116196764751, 1.5696206572569935, 1.5696334439328095, 1.5696355316601365, 1.569638005498278, 1.569649809834638, 1.5696533310379441, 1.5696529180790122, 1.5696489261959006, 1.5696523371217204, 1.5696563443320801, 1.5696669584999565, 1.5696703989300782, 1.5696704405605815, 1.5696815501774983, 1.5696823399166664, 1.5696798769317981, 1.5696859316195222, 1.5696821194660489, 1.5696828279194048, 1.5696843904217161, 1.5696804175768042, 1.5696782196549977, 1.5696771107189489, 1.569675120763569, 1.5696776765928002, 1.5696690345444158, 1.5696741774084886, 1.5696803515589688, 1.5696882098456626, 1.5696884740056598, 1.5696839804739708, 1.569684406129892, 1.569688653836216, 1.569700961808637, 1.5697130708072509, 1.5697218822364118, 1.5697235316579463, 1.5697320378474076, 1.5697381656332434, 1.5697449424009011, 1.5697562065280495, 1.5697612724530292, 1.569772522919668, 1.5697844624819017, 1.5697928540721746, 1.5698044805631561, 1.5698113111645997, 1.5698170756144059, 1.5698276313993058, 1.5698357162768246, 1.5698409154953545, 1.5698485157422735, 1.5698563054398498, 1.5698583137589017, 1.5698685671048858, 1.569871695412964, 1.569879698219358, 1.569880484048869, 1.5698768423923892, 1.569876487944698, 1.5698776619346386, 1.5698736686358354, 1.5698732530797508, 1.5698747953245802, 1.5698743533746486, 1.5698712547327336, 1.5698720265344612, 1.5698741201548627, 1.5698661774872178, 1.5698732926132979, 1.5698667328549103, 1.5698781866203735, 1.5698769769615044, 1.5698695649600913, 1.569870122353915, 1.5698716213721604, 1.5698723460394226, 1.569869060053033, 1.569879466766104, 1.5698845396635441, 1.5698947788352395, 1.5698947182389105, 1.5699033521813919, 1.569911078242982, 1.569926580437121, 1.5699372816967683, 1.5699481518491705, 1.5699598079397032, 1.569968349130935, 1.5699842909643287, 1.5699906662142404, 1.5699981349446765, 1.5700043503109733, 1.570003554632572, 1.5700075979112362, 1.5700028043735201, 1.5699979760808498, 1.569998883915198, 1.5700007001525178, 1.5699955717366931, 1.5700102825643987, 1.5700112418219465, 1.5700230581781451, 1.5700294546957128, 1.5700421300440892, 1.5700373847704467, 1.5700411212207566, 1.570046974138749, 1.5700475981815325, 1.5700586967829582, 1.5700603305664278, 1.570060248037116, 1.570066385412802, 1.570073012793368, 1.5700811691498417, 1.5700930766278016, 1.570096881948076, 1.5701018836716658, 1.5701101805716582, 1.570114036507072, 1.5701194217092858, 1.570125592182856, 1.5701291082746818, 1.570135755999665, 1.570134746085104, 1.5701438679207125, 1.5701447067182954, 1.570150557488612, 1.5701590658929718, 1.5701502822783315, 1.5701662615498164, 1.5701644652747886, 1.5701760020938897, 1.5701857969772566, 1.5701849911122625, 1.5701835519973841, 1.5701834151026002, 1.5701904965272648, 1.5701979550887297, 1.5702012250896034, 1.5702031481554, 1.5702057106252736, 1.570201115294228, 1.570210051184134, 1.5702202248293182, 1.5702285781397158, 1.5702287128257988, 1.570225038365886, 1.5702313837113704, 1.5702380216868244, 1.5702400623236625, 1.570239706131999, 1.5702442199980697, 1.5702442540024861, 1.5702456197859258, 1.5702496865180742, 1.5702548220580383, 1.5702554090190723, 1.5702681175326896, 1.57028033406539, 1.570285944651755, 1.570290538963438, 1.5702908852047766, 1.570305680576411, 1.570314720012519, 1.5703252911361143, 1.5703414432914187, 1.5703457316691107, 1.5703652364672842, 1.5703687481812993, 1.5703705949953195, 1.570380794503932, 1.570377832397462, 1.5703846892186515, 1.5703863839657912, 1.5703856525435975, 1.570390882887541, 1.5704117711490955, 1.5704157476494744, 1.5704271703390722, 1.570432971007183, 1.5704435286522895, 1.5704430416647035, 1.5704631468023706, 1.570467316187743, 1.5704751782025095, 1.5704784513277852, 1.5704905880494442, 1.5704880367025522, 1.5705044469448346, 1.570507588711068, 1.5705171089371088, 1.5705222906729217, 1.5705249300872657, 1.5705275870577786, 1.5705228929815802, 1.5705227936391566, 1.570527769997618, 1.5705332087742123, 1.5705265835135256, 1.5705290588817946, 1.570528366258846, 1.5705276069685807, 1.570527204755544, 1.5705359326552653, 1.5705402370792998, 1.5705340033798014, 1.5705372443733472, 1.5705365234576107, 1.5705356179477097, 1.5705416383804003, 1.57053207592941, 1.5705273338178802, 1.5705139601317362, 1.5705096166420416, 1.5705087342422426, 1.57051149012487, 1.5705083114452636, 1.57050088908147, 1.5705039721394862, 1.570496458116367, 1.570492807836838, 1.570484543045631, 1.570482942182617, 1.5704810626646692, 1.5704794567554288, 1.5704753784678778, 1.5704852366515307, 1.5704829041629562, 1.5705000073346977, 1.5704983845387157, 1.5705072014263906, 1.5705190259189956, 1.570527106191338, 1.5705362380126833, 1.5705483103342108, 1.5705543801872601, 1.5705709386475846, 1.570585804746307, 1.5705996081533025, 1.5706152041440669, 1.5706225519183226, 1.570622201089555, 1.5706259498730397, 1.5706280566528745, 1.5706206707309787, 1.5706210294315672, 1.5706213825082826, 1.570619775816426, 1.5706271996143495, 1.570622325518201, 1.5706304230632844, 1.5706288132481856, 1.5706218111357229, 1.5706223075671977, 1.570613465768885, 1.5706093028435488, 1.5706131511213093, 1.5706058667064944, 1.5706050312147444, 1.5706073737705688, 1.5706206275469936, 1.5706244472048494, 1.570634389623819, 1.5706362598426582, 1.5706315069285146, 1.570639530466581, 1.570644750860453, 1.5706543279501701, 1.5706487815976442, 1.5706546016094918, 1.5706527915625779, 1.5706578921644692, 1.570660925374093, 1.5706564917506598, 1.5706568290001608, 1.5706744099065664, 1.5706642465231926, 1.5706674963359246, 1.5706844991439544, 1.57070022983092, 1.570693189149551, 1.5707103809108258, 1.570713293698185, 1.5707092436708778, 1.5707260768854978, 1.5707294739880153, 1.5707444248937266, 1.570759644812332, 1.5707630206423293, 1.5707595825310772, 1.5707774773029841, 1.5707833081317957, 1.5707933742041111, 1.5707994975979178, 1.5707938358709828, 1.5708002044372515, 1.570797037409609, 1.5708014039696734, 1.570806060313984, 1.5708048095384581, 1.570794476303537, 1.5707958905384993, 1.5707892544533213, 1.570790702704813, 1.5707867328461336, 1.570788879591177, 1.5707927253122962, 1.5707920166106502, 1.5707798775326176, 1.5707785155884466, 1.5707679228126301, 1.570770786836813, 1.5707656475782434, 1.5707648379474928, 1.570754250354758, 1.5707047099241354]
5: [1.5707803871796613, 1.5706265923888045, 1.5705415587428635, 1.5705055840442166, 1.5704818067764048, 1.5704636028972512, 1.5704490267761422, 1.5704384909168272, 1.5704311077121804, 1.5704257406536892, 1.570420167286848, 1.5704191080626215, 1.5704180244730153, 1.5704160911281844, 1.5704150208732013, 1.5704147856350534, 1.570415792619434, 1.5704152613437556, 1.570415047602494, 1.5704166028874367, 1.5704156748545464, 1.570416484068552, 1.5704152265766995, 1.570417222770601, 1.5704181054537774, 1.5704187482796585, 1.5704203459854762, 1.5704216047245259, 1.5704228314491855, 1.5704264723546735, 1.5704285579228234, 1.5704317861933224, 1.5704349653806502, 1.5704367505683716, 1.5704395675102558, 1.5704408130315328, 1.5704435432318058, 1.5704438415671589, 1.5704469324370098, 1.570449699821787, 1.5704511725869315, 1.5704535970209577, 1.5704542206377565, 1.5704568749896555, 1.5704597026757239, 1.570460078214086, 1.570462678819879, 1.5704639802119782, 1.570465636181983, 1.570467887516074, 1.5704691962018922, 1.5704712534929288, 1.570472133531909, 1.5704726043280683, 1.5704738171694752, 1.5704750409075994, 1.5704753983235942, 1.5704780514466707, 1.5704784119015789, 1.570480100218552, 1.5704823741756224, 1.570484769997979, 1.5704860153541398, 1.570487389491639, 1.5704909736689734, 1.5704916249281018, 1.5704935793267014, 1.5704960913878558, 1.5704968294073904, 1.5704990816227573, 1.570501590117935, 1.5705047792590436, 1.5705051741540512, 1.5705072561370876, 1.57050979689789, 1.5705127625648048, 1.5705154228112772, 1.5705180864695059, 1.570521021878397, 1.5705234995649715, 1.5705269932750663, 1.5705282724440166, 1.5705302708664086, 1.5705331904717774, 1.5705359715889524, 1.5705386944221056, 1.5705430544551027, 1.5705441597588186, 1.5705459560408133, 1.5705472516267796, 1.5705499886468013, 1.5705529183285947, 1.570555690970071, 1.570558186690861, 1.57056103877541, 1.570562768549785, 1.5705646740833743, 1.5705669991735385, 1.570569203896781, 1.5705711482198974, 1.5705737575701788, 1.5705777782979526, 1.5705807318449476, 1.5705830421253864, 1.5705849836004364, 1.570588308808976, 1.570590662843637, 1.570592261930986, 1.5705952050559921, 1.5705991546243465, 1.5706017105413785, 1.5706033959293277, 1.5706047460305044, 1.5706062993233478, 1.5706088947768433, 1.5706103799508766, 1.570610776844128, 1.570611277449771, 1.5706128769602024, 1.5706137359938805, 1.5706146780368822, 1.570616013936305, 1.570617849247396, 1.5706195252338506, 1.5706207268370658, 1.5706217302509333, 1.5706234972574813, 1.570625601994387, 1.5706267962883502, 1.5706279484079246, 1.5706298329432262, 1.5706316567928262, 1.570632065183059, 1.5706332511795327, 1.5706361444925412, 1.5706371605810276, 1.5706398412296732, 1.5706410070045196, 1.5706426831567442, 1.5706440254783653, 1.5706453733850456, 1.5706476781258656, 1.5706506716394988, 1.5706524232521164, 1.5706547217972395, 1.5706570262841986, 1.5706579897723154, 1.5706592119065996, 1.5706600996387006, 1.570661174155273, 1.5706630882924608, 1.5706647575475772, 1.570666978745293, 1.5706683307721716, 1.5706684933728507, 1.5706696852747093, 1.570671505537048, 1.5706725639474837, 1.5706747302935682, 1.5706762259351885, 1.5706756077458308, 1.5706767336748364, 1.5706783444951309, 1.5706797332755904, 1.5706804394231169, 1.5706828612680965, 1.5706820168789677, 1.5706841986878641, 1.570685927679408, 1.5706878342762067, 1.570688910328291, 1.5706913781569778, 1.5706931217227422, 1.5706956377668395, 1.5706968194743616, 1.5706985289587325, 1.5707015325468652, 1.5707017473314957, 1.5707039840246435, 1.570705010653507, 1.5707079566162754, 1.5707084309331565, 1.5707092800578062, 1.5707109815602869, 1.570711097387111, 1.5707121851626884, 1.5707121535614226, 1.5707127441049757, 1.5707131101293472, 1.570714859173033, 1.570715527060802, 1.5707164911831637, 1.570716559315936, 1.5707174054899444, 1.5707190270665834, 1.5707205446423294, 1.5707221250417334, 1.5707245124039573, 1.5707254934182255, 1.5707257336913494, 1.570725502643546, 1.5707273786993394, 1.5707275990675373, 1.5707275462209418, 1.5707287325922201, 1.5707289288560897, 1.5707298512787464, 1.570730154774879, 1.570729973851415, 1.5707313780167937, 1.5707306844540385, 1.5707318143770406, 1.5707324017737125, 1.5707324087950956, 1.5707317889989867, 1.570734732834311, 1.5707332137319874, 1.5707343510186687, 1.570735241418381, 1.5707351819803974, 1.570736889991669, 1.5707377149368813, 1.5707381290435034, 1.5707391598414686, 1.5707400148986626, 1.570741562320684, 1.5707439005302737, 1.5707434614505045, 1.57074492422321, 1.5707459177411545, 1.5707469563222871, 1.5707475961079786, 1.5707484312339572, 1.5707515013993634, 1.5707520157335995, 1.5707539309691008, 1.5707554304769185, 1.5707573854180998, 1.570758194721448, 1.5707624514163743, 1.57076309006494, 1.5707659871097868, 1.5707682457008258, 1.5707698065674924, 1.5707711725268314, 1.5707733205495937, 1.570774461952354, 1.570776312317308, 1.5707779177414272, 1.5707805443117573, 1.5707816126933916, 1.5707836709215628, 1.5707860604798147, 1.570788404463969, 1.5707908480377908, 1.5707926345839682, 1.570795555537548, 1.5707974654791086, 1.5707994243811498, 1.570801794647175, 1.570803976188457, 1.5708067028182546, 1.570809036347229, 1.5708114964743074, 1.5708143431106658, 1.570816372824314, 1.5708185681645717, 1.5708202422517112, 1.5708227833092707, 1.57082390898944, 1.5708263487038026, 1.5708283639947955, 1.570829822432129, 1.5708324146730785, 1.5708342896618084, 1.5708361176849504, 1.5708382506943015, 1.5708395843744551, 1.570841739675744, 1.5708441478851953, 1.5708457407901055, 1.5708469152383504, 1.5708476711997361, 1.5708495017699509, 1.5708495867851593, 1.5708518514926384, 1.5708526347755625, 1.5708541342329052, 1.5708547206659256, 1.5708555178895658, 1.5708559078700173, 1.5708574144156033, 1.5708575683944335, 1.5708591856347882, 1.5708598469880444, 1.5708596905190395, 1.5708592464856637, 1.5708591167579586, 1.5708601092099188, 1.5708610394981866, 1.5708620579732804, 1.570862653268073, 1.5708630917208974, 1.570864109125983, 1.5708645477446566, 1.5708659876316935, 1.570867192677243, 1.5708675158559586, 1.5708678433967538, 1.5708679894937645, 1.5708690762067306, 1.5708689282784762, 1.570870068400458, 1.5708706510329091, 1.570871372007483, 1.570871830289642, 1.5708717942877748, 1.570872725648776, 1.5708721847206584, 1.5708732517853667, 1.5708733611298564, 1.5708745969664295, 1.5708749061748717, 1.570876935238793, 1.5708773006487384, 1.5708776084587774, 1.5708781822157623, 1.5708796426330494, 1.57088008258301, 1.5708813542985944, 1.5708823804175676, 1.5708850138785153, 1.5708872194533374, 1.5708880224375608, 1.5708895482793672, 1.57089136049878, 1.5708928564197893, 1.5708946058381994, 1.5708960446220386, 1.5708988033454807, 1.570901007743754, 1.5709038757373837, 1.5709059628911897, 1.5709076790702776, 1.5709100037755777, 1.5709121222407656, 1.5709138802456635, 1.5709164094018413, 1.5709182174996978, 1.5709196359122346, 1.5709221374966296, 1.570924411217061, 1.5709262483303885, 1.570928760661217, 1.5709309338324895, 1.570932471921927, 1.5709338145342964, 1.5709352245283845, 1.5709372606361056, 1.5709381942963525, 1.570939076317391, 1.5709395940981146, 1.5709409224255024, 1.570942205514628, 1.5709432529446534, 1.5709445232647645, 1.5709459419874832, 1.5709473984009257, 1.570948370703435, 1.5709511423798168, 1.5709524371271208, 1.5709541276703995, 1.5709555414453609, 1.5709584723977386, 1.5709599239119325, 1.5709612873493881, 1.5709627725694089, 1.5709653071662488, 1.5709663091598198, 1.5709683596838875, 1.5709710458224972, 1.5709727061825083, 1.570974255234875, 1.5709760010473304, 1.5709765801908115, 1.5709777427808218, 1.570978481263427, 1.5709807421282347, 1.5709817463394617, 1.570983809273213, 1.5709849548048558, 1.570985954463467, 1.5709875252945393, 1.5709893679517346, 1.5709907068979858, 1.5709921351270706, 1.5709941670855792, 1.5709946254601845, 1.5709975940367356, 1.5709995903782017, 1.5710031158012074, 1.571003303618018, 1.5710056114207587, 1.5710081973491208, 1.5710095160440969, 1.5710116497447666, 1.57101234020626, 1.5710150154125384, 1.5710162853059542, 1.5710189239523633, 1.5710198239047513, 1.5710223221512944, 1.5710232578458498, 1.5710246612776024, 1.5710256961393763, 1.5710280758371786, 1.5710293605003953, 1.5710305328954526, 1.571032352160735, 1.571033444383127, 1.5710345936813521, 1.5710359095592052, 1.5710375710046984, 1.5710380672014255, 1.5710397985302103, 1.57104173306049, 1.5710423656843218, 1.57104418477402, 1.571045085320005, 1.5710451869567033, 1.5710470992783434, 1.5710472461072638, 1.5710492097095745, 1.571050301203527, 1.5710502115710134, 1.571051935108833, 1.5710527152826619, 1.571054957925935, 1.5710574421665733, 1.5710576606828672, 1.5710595798931866, 1.571061274610878, 1.5710631680165252, 1.5710646512109345, 1.5710652402073464, 1.571067209733253, 1.5710687824474419, 1.571069670180159, 1.5710723600931182, 1.571073824364449, 1.5710755629043205, 1.571076820101498, 1.5710778433337458, 1.571078962676287, 1.5710817335365301, 1.5710826812097687, 1.5710845743541106, 1.5710848661528742, 1.571086250816371, 1.571087173615308, 1.5710886882173944, 1.5710898613688953, 1.5710915284814355, 1.571093926616036, 1.5710949943975359, 1.5710947782286466, 1.5710960273909225, 1.5710981246504048, 1.5710988232016865, 1.5711002547600823, 1.5711012965147677, 1.5711031172897467, 1.5711052592061463, 1.5711059940376857, 1.5711081568535241, 1.5711096128466313, 1.571111679686853, 1.571113375075212, 1.5711147619055168, 1.5711160062759568, 1.5711177799577882, 1.5711191943336589, 1.5711219520902746, 1.5711233717499171, 1.5711254355531874, 1.5711269454724752, 1.5711279378098, 1.5711297820705081, 1.571131603391012, 1.5711342662954995, 1.5711358954374832, 1.57113807276434, 1.5711394075689422, 1.5711413875405924, 1.57114441322449, 1.5711455560807805, 1.5711476151832684, 1.5711495298550586, 1.571152426688156, 1.571154644710239, 1.571156149331142, 1.5711581363319238, 1.5711591730735714, 1.5711610482516443, 1.571162744472409, 1.5711638653929005, 1.571166349070983, 1.5711699037807856, 1.5711716566040923, 1.5711744871587465, 1.5711750348609677, 1.5711766766133854, 1.5711787545573088, 1.5711782590902768, 1.5711798421036585, 1.5711805212932966, 1.5711821666363839, 1.571185364055442, 1.571187232240637, 1.5711893326706519, 1.5711898940642637, 1.571192549414764, 1.5711966039717515, 1.5711998789007633, 1.571203809949904, 1.5712065287316324, 1.5712085233141428, 1.5712116877484932, 1.5712144026125792, 1.5712167774094479, 1.5712181869461757, 1.5712216653178674, 1.5712239200612392, 1.5712260817933286, 1.5712296808519586, 1.571232225408085, 1.5712328059416103, 1.5712354585970516, 1.5712380516758682, 1.5712399215347288, 1.5712419056786762, 1.5712445901188277, 1.571247374997685, 1.5712469324910419, 1.5712491616457565, 1.5712503298422438, 1.5712534196694223, 1.571253218003796, 1.5712556975343654, 1.5712572393062911, 1.5712595831161944, 1.5712620383377254, 1.5712622495990383, 1.5712634802362337, 1.5712639595603106, 1.5712657860451948, 1.5712690567549443, 1.5712689760571754, 1.5712717186648915, 1.571272560633736, 1.5712729783516177, 1.5712755367284754, 1.5712754413594976, 1.5712761633762873, 1.5712770325863086, 1.5712785743144297, 1.5712788457676266, 1.5712801819129627, 1.571281167892575, 1.5712815839085092, 1.5712831430388643, 1.5712842076923468, 1.5712846916289014, 1.571285694995448, 1.5712877464768633, 1.5712879829507562, 1.571291041263199, 1.5712912162300026, 1.5712921116156633, 1.5712944295212679, 1.5712946189721566, 1.5712957839851187, 1.5712977353101731, 1.5712994925794648, 1.5712995836586754, 1.5713008875160592, 1.5713015127030783, 1.5713028601437207, 1.5713046791625567, 1.5713050002630864, 1.5713052368600706, 1.571305494756331, 1.5713070123110298, 1.571307624857499, 1.5713071303149375, 1.5713079162822128, 1.5713084055790247, 1.571309330224107, 1.5713106558910812, 1.5713108094309212, 1.57131221226578, 1.5713127055993212, 1.5713144056716826, 1.5713137201669534, 1.5713152432740212, 1.5713154154814843, 1.5713162477396765, 1.5713163052664891, 1.5713169438332004, 1.5713162142620114, 1.5713167977765834, 1.5713174850342226, 1.5713180164692762, 1.5713181314293507, 1.5713195983994128, 1.5713209443953162, 1.5713227652705466, 1.5713231984745584, 1.571322935710048, 1.5713233501932473, 1.5713242335656137, 1.5713256839887575, 1.571326363242746, 1.5713267171223098, 1.571326665516394, 1.5713269461028543, 1.5713286244322702, 1.5713294298899156, 1.5713320051320858, 1.5713349600315596, 1.571339747243392, 1.5713430092539373, 1.5713443474971833, 1.5713468489022593, 1.5713474606277154, 1.5713496035161718, 1.5713523230368527, 1.5713545482072702, 1.5713573177845621, 1.5713594688397843, 1.571361285014189, 1.571363371546633, 1.571365564452256, 1.5713686418093074, 1.5713724613791225, 1.5713741034602102, 1.571377698869371, 1.5713800836495329, 1.571381977592579, 1.5713837419845667, 1.5713861801276459, 1.571388288939514, 1.5713900891421704, 1.5713927743915745, 1.5713941596868253, 1.571394988864642, 1.5713965704956092, 1.5713988961260135, 1.571399796830248, 1.5714021373447287, 1.5714044951852948, 1.571404685214635, 1.5714061698918353, 1.5714069587376787, 1.5714066590658002, 1.5714071506567824, 1.5714072102231997, 1.5714076872994158, 1.5714094283619782, 1.5714097074526474, 1.5714107725880442, 1.5714106141727988, 1.5714117645017913, 1.5714114737573233, 1.571411424796309, 1.5714123852618052, 1.571412593040516, 1.5714117027713232, 1.571411953667836, 1.5714136341192937, 1.5714138986351727, 1.5714143484069547, 1.5714158779911265, 1.5714185189881946, 1.5714199525890982, 1.5714201438967372, 1.5714208816462172, 1.5714221163508038, 1.5714216905431402, 1.5714229058075744, 1.571425229184872, 1.5714270201002287, 1.5714288328238337, 1.5714316303976095, 1.5714338764311662, 1.571435388338237, 1.5714375594592265, 1.5714384014751095, 1.57143935491829, 1.5714419558463828, 1.5714453641645563, 1.5714470925146606, 1.571448345264769, 1.5714499777075874, 1.5714516840288102, 1.5714543053626442, 1.57145592940836, 1.5714570289608933, 1.5714592614750431, 1.5714586723234267, 1.571461072261215, 1.5714637472034156, 1.5714640932958046, 1.571463023968065, 1.571463999778064, 1.5714653201058397, 1.5714653174186761, 1.5714665076341234, 1.571468190866611, 1.5714680699695283, 1.5714690761766268, 1.571471362729247, 1.5714723006772562, 1.571474099019102, 1.571473779692023, 1.5714745760418931, 1.5714759332205237, 1.5714758414456953, 1.5714777834296787, 1.5714784256396743, 1.5714819010624022, 1.571482139806807, 1.5714837133042192, 1.5714854880421973, 1.5714862400578364, 1.5714894651477087, 1.5714916129559708, 1.571493880880385, 1.571494474779479, 1.5714976616563232, 1.5714976232110511, 1.571500878861279, 1.5715030803332033, 1.5715029907722375, 1.571504464416641, 1.5715065990938255, 1.5715087103346868, 1.5715103998019622, 1.5715146688855226, 1.571514635527857, 1.5715168999558284, 1.5715172317230346, 1.5715175031143354, 1.5715203051080515, 1.5715240550570868, 1.5715269227982467, 1.5715278288198855, 1.5715287644804008, 1.5715300247081114, 1.5715305293856046, 1.571531776025257, 1.5715326542304668, 1.5715352037463566, 1.57153695472762, 1.571538468927329, 1.5715402526301787, 1.5715401538067846, 1.5715425755381505, 1.5715435272823441, 1.5715439901155157, 1.5715469214920985, 1.5715475007087083, 1.5715490895594824, 1.5715492234798476, 1.5715485161004954, 1.5715486873400566, 1.5715500479099316, 1.5715505241196956, 1.571552645905614, 1.5715529067030483, 1.5715540309277114, 1.571554873713314, 1.5715569303410364, 1.571557314786247, 1.5715596247149548, 1.5715601298862842, 1.571562396410226, 1.571563393661646, 1.571565047041333, 1.5715651339797407, 1.5715649684407895, 1.5715655386950795, 1.5715673885630221, 1.571567965944523, 1.5715672489018595, 1.5715687538860994, 1.5715691124778792, 1.5715706143213437, 1.5715701814087055, 1.5715704430503417, 1.571569838196842, 1.5715707824297416, 1.571571572751103, 1.5715723276344782, 1.5715624205214853]


==> errors/Transport2D/Sphere_Order_2_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2VolumeError   StartVolumeError   EndVolumeError   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   L2VolumeErrorEOC   StartVolumeErrorEOC   EndVolumeErrorEOC   
 0    2.5000e-01   7.6982e-04     3.2996e-03           4.2793e-04    4.9656e-04      2.0781e-02    3.9673e-04    1.3189e-03      1.2568e-03   3.9661e-02   4.6514e-01     1.3190e+00       4.3429e-01        1.2955e+00          6.7214e-04      4.9201e-04         2.5557e-03        nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                    nan                nan                   nan                
 1    1.2500e-01   9.4773e-05     3.8876e-04           5.1500e-05    5.4188e-05      5.1710e-03    4.7068e-05    3.9345e-04      1.3680e-04   4.4063e-04   4.2633e-01     7.5794e-01       4.1736e-01        7.4712e-01          9.5962e-05      3.4104e-05         2.7557e-04       3.0200e+00        3.0900e+00              3.0500e+00       3.2000e+00         2.0100e+00       3.0800e+00       1.7500e+00         3.2000e+00   6.4900e+00    1.3000e-01        8.0000e-01          6.0000e-02           7.9000e-01             2.8100e+00         3.8500e+00            3.2100e+00          
 2    6.2500e-02   1.1600e-05     4.7184e-05           5.5923e-06    6.8679e-06      1.2906e-03    1.0180e-05    1.9883e-04      1.6616e-05   3.1836e-05   4.1755e-01     5.2277e-01       4.1557e-01        5.2298e-01          1.1936e-05      1.0174e-06         2.8500e-05       3.0300e+00        3.0400e+00              3.2000e+00       2.9800e+00         2.0000e+00       2.2100e+00       9.8000e-01         3.0400e+00   3.7900e+00    3.0000e-02        5.4000e-01          1.0000e-02           5.1000e-01             3.0100e+00         5.0700e+00            3.2700e+00          
 3    3.1250e-02   1.3845e-06     5.9599e-06           5.2825e-07    1.3492e-06      3.2135e-04    6.3284e-06    1.3068e-04      2.0938e-06   1.5548e-05   4.1520e-01     4.4401e-01       4.1463e-01        4.4385e-01          1.2205e-06      5.7360e-07         3.0649e-06       3.0700e+00        2.9800e+00              3.4000e+00       2.3500e+00         2.0100e+00       6.9000e-01       6.1000e-01         2.9900e+00   1.0300e+00    1.0000e-02        2.4000e-01          0.0000e+00           2.4000e-01             3.2900e+00         8.3000e-01            3.2200e+00          
 4    1.5625e-02   1.8309e-07     7.8757e-07           9.1877e-08    6.1590e-07      8.0288e-05    6.7615e-06    9.3689e-05      4.4153e-07   1.1019e-05   4.1445e-01     4.2185e-01       4.1446e-01        4.2198e-01          1.9720e-07      1.6409e-07         1.1984e-07       2.9200e+00        2.9200e+00              2.5200e+00       1.1300e+00         2.0000e+00       -1.0000e-01      4.8000e-01         2.2500e+00   5.0000e-01    0.0000e+00        7.0000e-02          0.0000e+00           7.0000e-02             2.6300e+00         1.8100e+00            4.6800e+00          



==> errors/Transport2D/Sphere_Order_2_SmallProj_summary.txt <==
File generated at 12.06.2024, 12:51:05

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_TravelingSphere2D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 2, BDF = 3, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 20 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 1: 0:00:55
Step 2: 0:02:22
Step 3: 0:07:42
Step 4: 0:32:20
Step 5: 2:11:27

Computational time: 2:54:48, Process time: 4 days, 13:53:19

Extension and transport was redone in time steps: 
1: []
2: []
3: []
4: []
5: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 1    2.600e+02       ----      5.570e+01        ----      7.680e+02      ----      1.020e+02    ----      9.804e-03         ----      9.937e-03     ----      4.888e-03     ----      1.000e+00   ----    
 2    5.233e+02       2.01      1.426e+02        2.56      3.072e+03      4.0       2.020e+02    1.98      4.950e-03         0.5       4.971e-03     0.5       2.626e-03     0.54      1.000e+00   1.0     
 3    1.049e+03       2.0       4.625e+02        3.24      1.229e+04      4.0       4.030e+02    2.0       2.481e-03         0.5       2.486e-03     0.5       8.965e-04     0.34      1.000e+00   1.0     
 4    2.102e+03       2.0       1.941e+03        4.2       4.915e+04      4.0       8.050e+02    2.0       1.242e-03         0.5       1.243e-03     0.5       4.527e-04     0.51      1.000e+00   1.0     
 5    4.204e+03       2.0       7.887e+03        4.06      1.966e+05      4.0       1.609e+03    2.0       6.215e-04         0.5       6.217e-04     0.5       3.442e-04     0.76      1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    6.834e-04      ----      1.910e-03            ----    |  1.593e-05     ----      4.996e-04       ----    |  2.089e-02     ----    
 2    9.006e-05      2.92      2.437e-04            2.97    |  4.044e-06     1.98      1.096e-04       2.19    |  5.212e-03     2.0     
 3    1.033e-05      3.12      3.550e-05            2.78    |  9.875e-07     2.03      3.954e-05       1.47    |  1.305e-03     2.0     
 4    1.410e-06      2.87      5.341e-06            2.73    |  2.454e-07     2.01      1.836e-05       1.11    |  3.219e-04     2.02    
 5    1.804e-07      2.97      7.094e-07            2.91    |  6.147e-08     2.0       9.113e-06       1.01    |  8.124e-05     1.99    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    1.062e-03      ----      2.302e-03            ----    |  7.571e-04     ----      8.317e-04       ----    |  2.101e-02     ----    
 2    1.293e-04      3.04      3.475e-04            2.73    |  9.414e-05     3.01      9.426e-05       3.14    |  5.123e-03     2.04    
 3    1.510e-05      3.1       4.408e-05            2.98    |  1.042e-05     3.18      1.083e-05       3.12    |  1.292e-03     1.99    
 4    1.774e-06      3.09      5.417e-06            3.02    |  1.005e-06     3.37      1.154e-06       3.23    |  3.237e-04     2.0     
 5    1.826e-07      3.28      7.034e-07            2.95    |  6.969e-08     3.85      3.912e-07       1.56    |  8.084e-05     2.0     

-----------------------------------------------------------------------------------------   other errors   -----------------------------------------------------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     |  L2VolumeError   eoc       StartVolumeError   eoc       EndVolumeError   eoc     
 1    4.651e-01      ----      1.319e+00        ----    |  4.343e-01         ----      1.296e+00           ----    |  6.721e-04       ----      4.920e-04          ----      2.556e-03        ----    
 2    4.263e-01      0.13      7.579e-01        0.8     |  4.174e-01         0.06      7.471e-01           0.79    |  9.596e-05       2.81      3.410e-05          3.85      2.756e-04        3.21    
 3    4.176e-01      0.03      5.228e-01        0.54    |  4.156e-01         0.01      5.230e-01           0.51    |  1.194e-05       3.01      1.017e-06          5.07      2.850e-05        3.27    
 4    4.152e-01      0.01      4.440e-01        0.24    |  4.146e-01         0.0       4.439e-01           0.24    |  1.220e-06       3.29      5.736e-07          0.83      3.065e-06        3.22    
 5    4.145e-01      0.0       4.218e-01        0.07    |  4.145e-01         0.0       4.220e-01           0.07    |  1.972e-07       2.63      1.641e-07          1.81      1.198e-07        4.68    

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 1    3.967e-04     ----      1.319e-03       ----    |  1.257e-03   ----      3.966e-02   ----    
 2    4.707e-05     3.08      3.934e-04       1.75    |  1.368e-04   3.2       4.406e-04   6.49    
 3    1.018e-05     2.21      1.988e-04       0.98    |  1.662e-05   3.04      3.184e-05   3.79    
 4    6.328e-06     0.69      1.307e-04       0.61    |  2.094e-06   2.99      1.555e-05   1.03    
 5    6.762e-06     -0.1      9.369e-05       0.48    |  4.415e-07   2.25      1.102e-05   0.5     

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    7.698e-04      ----      3.300e-03            ----    |  4.279e-04     ----      4.966e-04       ----    |  2.078e-02     ----    
 2    9.477e-05      3.02      3.888e-04            3.09    |  5.150e-05     3.05      5.419e-05       3.2     |  5.171e-03     2.01    
 3    1.160e-05      3.03      4.718e-05            3.04    |  5.592e-06     3.2       6.868e-06       2.98    |  1.291e-03     2.0     
 4    1.384e-06      3.07      5.960e-06            2.98    |  5.282e-07     3.4       1.349e-06       2.35    |  3.213e-04     2.01    
 5    1.831e-07      2.92      7.876e-07            2.92    |  9.188e-08     2.52      6.159e-07       1.13    |  8.029e-05     2.0     

List of all time step sizes: 
1: [0.00983847 0.00983761 0.00984223 0.00987905 0.00984561 0.00983738
 0.00986997 0.00991398 0.00989721 0.00985335 0.0098554  0.00985094
 0.009839   0.00985252 0.00982822 0.00987161 0.00983103 0.00981471
 0.00981528 0.00988084 0.00982295 0.00979172 0.00984901 0.00990411
 0.00993738 0.00988259 0.00984304 0.00986    0.00987221 0.00985654
 0.00986631 0.00987648 0.00986261 0.00988057 0.00983123 0.00985531
 0.00986267 0.00986524 0.00983557 0.00981295 0.00985753 0.00983129
 0.0098292  0.00985146 0.00989016 0.00983665 0.0098113  0.00982889
 0.00983724 0.00987708 0.0099211  0.00984088 0.00983964 0.00982726
 0.00989746 0.00992169 0.00984912 0.00984932 0.00986447 0.0098199
 0.00984601 0.00989448 0.00984587 0.00982527 0.0098302  0.00987228
 0.00981246 0.0098181  0.00985048 0.00988839 0.00982813 0.00981021
 0.0098361  0.0098488  0.00987961 0.00987354 0.00982146 0.00983475
 0.0098129  0.00983011 0.00989473 0.00988908 0.00987468 0.00988396
 0.00983371 0.00985346 0.00987356 0.00981406 0.00983453 0.00987091
 0.00986584 0.00981973 0.00986431 0.00984467 0.00985635 0.0098335
 0.00981424 0.009834   0.0098295  0.00987733 0.00988648 0.00488762]
2: [0.00496111 0.00496472 0.00497109 0.00496502 0.00496379 0.00496284
 0.00496278 0.00496727 0.00496525 0.00496064 0.00496386 0.00495956
 0.00496647 0.00496392 0.00496552 0.0049595  0.00496023 0.00496573
 0.00496693 0.00496006 0.00495884 0.00495984 0.00496247 0.00496488
 0.00496365 0.00496261 0.00496575 0.00496187 0.00496241 0.00496823
 0.00496121 0.0049588  0.00495875 0.00496342 0.00495949 0.00495866
 0.00495852 0.0049591  0.00495627 0.00496245 0.00495853 0.00495814
 0.00495635 0.00496507 0.00496753 0.00496896 0.00495874 0.00495745
 0.00495678 0.0049579  0.00496442 0.00496104 0.00495992 0.00496314
 0.00496929 0.00496386 0.00496661 0.0049636  0.0049643  0.00496149
 0.00496409 0.00496601 0.00496146 0.0049597  0.00496888 0.0049654
 0.00496396 0.00496495 0.0049591  0.00496046 0.00496418 0.00496179
 0.00496399 0.00496296 0.0049592  0.00496238 0.00496712 0.00495998
 0.00495988 0.00496265 0.00496681 0.00496207 0.00496073 0.00496146
 0.00496225 0.00496646 0.00496436 0.00496077 0.00495805 0.00496487
 0.00496143 0.00496056 0.0049666  0.00496294 0.00496361 0.00496504
 0.00496504 0.00496035 0.00495694 0.00495927 0.00496061 0.00496584
 0.00495751 0.00496084 0.00495585 0.00495894 0.0049673  0.00496056
 0.00495936 0.00495734 0.00496618 0.00496676 0.0049658  0.00496743
 0.00496238 0.00496123 0.00496473 0.00496061 0.00496135 0.00496491
 0.00496601 0.00496072 0.00496052 0.00495982 0.0049609  0.00496468
 0.00496519 0.00495967 0.0049593  0.00496641 0.00496101 0.00495801
 0.0049627  0.00496241 0.00496038 0.00495756 0.00496033 0.00495854
 0.00496617 0.00496101 0.00495913 0.00495902 0.00496077 0.0049614
 0.00496724 0.00496289 0.0049631  0.0049592  0.00496232 0.00495611
 0.00495869 0.00496609 0.00496221 0.00495815 0.00495383 0.00496193
 0.00496488 0.00496822 0.00495754 0.00495248 0.00496126 0.00496348
 0.00495781 0.00495282 0.00496197 0.00496343 0.0049639  0.00496355
 0.00496297 0.00496525 0.00495869 0.00496216 0.00496905 0.00496118
 0.00495988 0.00496498 0.00496069 0.00495932 0.00495966 0.00496361
 0.00495769 0.00496205 0.00496679 0.00496451 0.00495976 0.00495839
 0.00496643 0.00496504 0.00496756 0.00495708 0.00495922 0.00496283
 0.0049552  0.00495774 0.00496169 0.00496321 0.00496372 0.00496028
 0.00496309 0.00495882 0.00496086 0.00262599]
3: [0.0024857  0.00248538 0.00248584 0.00248559 0.00248567 0.00248556
 0.00248595 0.00248602 0.00248579 0.00248549 0.00248592 0.00248568
 0.00248548 0.00248567 0.00248495 0.00248528 0.002485   0.0024852
 0.00248597 0.00248538 0.002485   0.00248507 0.0024854  0.00248574
 0.00248597 0.00248525 0.00248494 0.00248534 0.00248531 0.00248586
 0.00248505 0.00248502 0.00248545 0.00248591 0.00248552 0.00248542
 0.00248499 0.00248592 0.00248567 0.00248507 0.00248485 0.00248565
 0.0024854  0.00248574 0.00248549 0.00248522 0.00248604 0.00248516
 0.00248501 0.0024853  0.00248619 0.00248513 0.00248536 0.00248583
 0.00248567 0.00248542 0.0024855  0.00248573 0.00248539 0.00248521
 0.00248617 0.00248549 0.00248489 0.00248487 0.0024856  0.00248536
 0.00248506 0.00248537 0.00248525 0.00248545 0.00248518 0.00248484
 0.00248487 0.00248517 0.0024856  0.002485   0.00248478 0.00248514
 0.00248516 0.00248502 0.00248532 0.0024849  0.00248484 0.00248527
 0.0024858  0.00248644 0.00248527 0.00248474 0.00248482 0.00248414
 0.00248459 0.00248546 0.00248633 0.00248564 0.00248548 0.00248464
 0.00248451 0.00248482 0.00248548 0.00248551 0.0024855  0.00248568
 0.00248587 0.00248526 0.00248532 0.00248565 0.00248589 0.00248539
 0.00248547 0.00248522 0.00248503 0.00248541 0.00248585 0.00248571
 0.00248548 0.00248576 0.00248562 0.00248579 0.00248521 0.00248551
 0.00248578 0.00248543 0.00248524 0.002486   0.00248549 0.00248556
 0.00248595 0.00248554 0.00248592 0.00248586 0.00248541 0.00248514
 0.00248529 0.00248592 0.00248578 0.00248616 0.00248517 0.00248503
 0.00248534 0.00248556 0.00248577 0.0024852  0.00248486 0.00248502
 0.00248601 0.0024856  0.00248523 0.00248483 0.00248551 0.00248554
 0.0024857  0.0024854  0.0024852  0.00248562 0.00248582 0.00248491
 0.00248515 0.00248574 0.00248541 0.00248507 0.0024856  0.00248578
 0.00248543 0.00248568 0.00248504 0.00248532 0.00248579 0.0024857
 0.00248544 0.002485   0.00248565 0.00248591 0.0024855  0.00248562
 0.00248509 0.00248494 0.00248548 0.00248576 0.00248531 0.00248538
 0.00248549 0.0024854  0.00248534 0.0024856  0.00248522 0.00248545
 0.00248561 0.00248525 0.0024849  0.00248555 0.00248531 0.00248524
 0.00248521 0.00248552 0.00248629 0.00248544 0.00248481 0.00248491
 0.00248557 0.00248578 0.00248459 0.00248476 0.00248491 0.00248477
 0.0024851  0.00248535 0.00248527 0.00248493 0.00248474 0.00248495
 0.00248484 0.00248544 0.00248487 0.00248463 0.0024852  0.00248496
 0.0024848  0.00248485 0.00248593 0.00248583 0.0024849  0.00248516
 0.00248489 0.00248541 0.00248492 0.00248533 0.00248615 0.0024859
 0.00248612 0.0024855  0.00248569 0.00248541 0.00248536 0.00248553
 0.00248509 0.00248552 0.00248567 0.00248564 0.00248563 0.00248574
 0.00248522 0.00248497 0.00248588 0.00248558 0.00248552 0.00248491
 0.00248504 0.00248565 0.00248565 0.00248495 0.00248502 0.00248519
 0.00248572 0.00248506 0.00248496 0.00248511 0.00248554 0.002485
 0.00248484 0.00248557 0.0024854  0.00248514 0.00248542 0.00248571
 0.0024851  0.00248493 0.00248488 0.00248523 0.0024856  0.00248556
 0.00248487 0.00248553 0.00248569 0.00248581 0.00248514 0.00248497
 0.00248523 0.00248519 0.00248563 0.00248568 0.00248493 0.00248511
 0.00248523 0.00248539 0.00248579 0.00248554 0.00248505 0.00248545
 0.00248537 0.00248458 0.00248463 0.00248527 0.00248501 0.00248573
 0.00248591 0.00248507 0.00248465 0.00248459 0.00248503 0.00248587
 0.00248569 0.00248497 0.00248468 0.00248477 0.00248548 0.00248611
 0.00248511 0.00248444 0.00248467 0.00248554 0.00248567 0.00248459
 0.00248429 0.0024843  0.00248605 0.00248585 0.00248495 0.00248446
 0.00248526 0.00248519 0.00248436 0.00248424 0.00248542 0.00248586
 0.00248493 0.00248477 0.00248609 0.00248514 0.00248414 0.00248447
 0.0024858  0.00248508 0.00248519 0.00248507 0.00248546 0.00248561
 0.00248528 0.00248536 0.00248553 0.00248591 0.0024853  0.00248578
 0.00248539 0.00248511 0.0024856  0.00248577 0.00248528 0.00248502
 0.00248548 0.00248516 0.00248548 0.00248498 0.0024852  0.0024853
 0.00248591 0.00248559 0.00248509 0.00248527 0.00248526 0.00248518
 0.0024849  0.00248565 0.00248529 0.00248536 0.0024849  0.00248542
 0.00248576 0.00248515 0.00248488 0.00248503 0.00248593 0.00248566
 0.00248491 0.0024845  0.00248461 0.00248507 0.00248598 0.00248555
 0.00248568 0.00248522 0.00248469 0.00248445 0.00248504 0.00248554
 0.00248524 0.00248576 0.00248517 0.00248521 0.002485   0.00248506
 0.00248437 0.00248461 0.00248535 0.00248579 0.00248532 0.00248506
 0.00248524 0.00248543 0.00248523 0.00248563 0.00248574 0.00248551
 0.00089646]
4: [0.00124321 0.00124326 0.00124327 0.00124329 0.00124327 0.00124324
 0.0012433  0.00124326 0.00124327 0.00124326 0.00124325 0.00124328
 0.00124332 0.00124326 0.00124324 0.00124331 0.0012433  0.00124327
 0.00124324 0.00124329 0.00124325 0.00124327 0.00124324 0.00124327
 0.0012433  0.00124329 0.00124321 0.00124317 0.00124324 0.00124319
 0.0012433  0.00124325 0.00124318 0.0012432  0.00124317 0.00124318
 0.00124326 0.00124321 0.00124321 0.00124325 0.00124317 0.00124317
 0.0012432  0.0012432  0.00124328 0.00124323 0.00124318 0.00124317
 0.00124321 0.00124327 0.00124328 0.00124318 0.00124317 0.00124322
 0.00124327 0.00124322 0.00124319 0.00124316 0.00124324 0.00124339
 0.00124323 0.00124317 0.00124318 0.00124322 0.00124328 0.00124321
 0.00124324 0.00124323 0.00124332 0.00124324 0.00124315 0.00124315
 0.00124329 0.00124325 0.00124319 0.00124315 0.00124317 0.00124326
 0.00124329 0.00124319 0.00124324 0.00124327 0.00124324 0.00124325
 0.00124316 0.00124323 0.00124325 0.00124322 0.00124316 0.00124324
 0.00124329 0.00124324 0.00124317 0.00124325 0.00124329 0.00124318
 0.00124317 0.00124323 0.0012433  0.0012432  0.00124318 0.00124331
 0.00124322 0.00124317 0.00124325 0.0012433  0.0012432  0.00124318
 0.00124327 0.00124324 0.00124318 0.00124327 0.0012433  0.00124321
 0.00124319 0.00124328 0.00124324 0.00124316 0.00124318 0.00124329
 0.00124324 0.00124325 0.00124324 0.00124323 0.00124326 0.00124316
 0.00124321 0.00124324 0.00124321 0.00124315 0.00124323 0.00124328
 0.00124325 0.00124314 0.00124317 0.00124325 0.0012433  0.00124319
 0.00124322 0.0012432  0.00124317 0.00124321 0.00124315 0.00124316
 0.00124318 0.00124324 0.0012432  0.00124318 0.00124318 0.00124327
 0.0012432  0.00124318 0.00124314 0.00124318 0.00124329 0.00124322
 0.00124322 0.00124316 0.00124317 0.00124323 0.00124321 0.0012432
 0.0012432  0.00124315 0.00124318 0.00124321 0.00124313 0.00124314
 0.00124321 0.00124316 0.0012431  0.00124318 0.00124325 0.0012433
 0.0012433  0.0012432  0.0012431  0.00124307 0.00124315 0.00124311
 0.00124325 0.00124334 0.00124325 0.00124312 0.0012431  0.00124306
 0.00124311 0.00124323 0.0012433  0.00124325 0.0012432  0.00124311
 0.00124311 0.00124317 0.00124335 0.00124321 0.00124323 0.00124326
 0.00124332 0.00124316 0.00124314 0.0012432  0.00124327 0.00124319
 0.00124314 0.00124321 0.00124325 0.00124325 0.00124326 0.00124324
 0.00124325 0.00124319 0.00124325 0.00124318 0.00124324 0.00124324
 0.00124325 0.00124325 0.00124324 0.00124318 0.00124325 0.00124326
 0.00124325 0.00124327 0.00124325 0.00124329 0.00124325 0.00124321
 0.00124321 0.00124327 0.00124326 0.00124329 0.00124327 0.00124323
 0.00124325 0.00124326 0.00124324 0.00124325 0.00124329 0.00124325
 0.00124329 0.00124326 0.0012432  0.00124324 0.00124326 0.00124323
 0.00124324 0.00124321 0.00124331 0.00124325 0.0012433  0.00124325
 0.00124328 0.00124321 0.00124325 0.00124324 0.00124319 0.00124327
 0.00124329 0.00124331 0.00124326 0.00124323 0.00124318 0.00124321
 0.00124328 0.00124325 0.00124329 0.00124322 0.00124319 0.00124321
 0.00124327 0.0012433  0.00124327 0.00124318 0.00124317 0.00124324
 0.00124326 0.00124329 0.0012432  0.00124315 0.00124319 0.00124326
 0.00124326 0.00124321 0.00124323 0.00124319 0.00124327 0.00124327
 0.00124319 0.00124316 0.00124319 0.00124325 0.00124329 0.00124324
 0.00124317 0.00124326 0.00124326 0.00124319 0.00124316 0.00124319
 0.00124327 0.00124326 0.00124324 0.00124324 0.00124328 0.00124325
 0.00124323 0.00124319 0.00124327 0.00124326 0.00124317 0.00124318
 0.00124326 0.00124324 0.00124318 0.00124326 0.00124326 0.00124324
 0.00124325 0.00124326 0.00124319 0.00124325 0.00124325 0.00124323
 0.00124319 0.00124322 0.00124324 0.00124324 0.00124319 0.00124325
 0.0012433  0.00124324 0.00124328 0.00124317 0.00124321 0.00124329
 0.00124325 0.00124321 0.00124325 0.00124321 0.00124332 0.00124328
 0.00124323 0.00124318 0.00124321 0.00124326 0.00124324 0.00124329
 0.00124319 0.00124318 0.00124323 0.00124324 0.00124326 0.00124325
 0.00124322 0.00124328 0.00124322 0.00124321 0.00124321 0.00124323
 0.00124323 0.00124318 0.00124323 0.00124325 0.00124325 0.00124324
 0.00124319 0.00124324 0.00124322 0.00124322 0.00124323 0.00124323
 0.00124322 0.00124325 0.00124323 0.00124323 0.00124321 0.00124325
 0.00124315 0.0012432  0.00124321 0.0012433  0.00124323 0.00124324
 0.0012432  0.00124323 0.00124323 0.00124314 0.00124325 0.00124333
 0.00124331 0.00124313 0.00124317 0.00124315 0.00124323 0.00124321
 0.0012432  0.00124324 0.00124319 0.00124323 0.00124315 0.00124316
 0.00124335 0.00124327 0.00124316 0.00124311 0.00124316 0.00124326
 0.00124332 0.00124323 0.00124315 0.00124315 0.00124321 0.00124325
 0.00124317 0.00124316 0.00124313 0.00124321 0.0012432  0.00124316
 0.00124315 0.00124314 0.00124328 0.00124322 0.00124317 0.00124314
 0.00124315 0.00124325 0.00124332 0.00124319 0.00124319 0.00124316
 0.00124319 0.00124318 0.00124316 0.00124323 0.00124325 0.00124316
 0.00124316 0.00124324 0.00124321 0.00124318 0.00124329 0.00124321
 0.00124316 0.00124324 0.00124316 0.0012432  0.00124324 0.00124326
 0.00124322 0.0012432  0.00124323 0.00124318 0.00124317 0.00124317
 0.00124318 0.00124324 0.00124324 0.00124326 0.00124328 0.00124332
 0.00124325 0.00124323 0.00124326 0.00124323 0.00124323 0.00124327
 0.00124317 0.00124323 0.00124325 0.00124325 0.00124326 0.0012432
 0.00124325 0.00124328 0.00124321 0.00124317 0.00124328 0.00124323
 0.00124325 0.0012432  0.00124316 0.00124324 0.00124329 0.00124323
 0.00124317 0.00124326 0.00124323 0.00124323 0.00124317 0.00124317
 0.00124322 0.00124323 0.00124317 0.00124316 0.00124324 0.00124324
 0.00124321 0.00124318 0.00124324 0.00124326 0.00124318 0.00124316
 0.00124324 0.0012432  0.00124316 0.00124319 0.00124316 0.0012432
 0.00124317 0.0012432  0.00124316 0.00124326 0.00124325 0.0012432
 0.00124322 0.00124323 0.00124321 0.00124324 0.00124321 0.00124317
 0.00124324 0.00124315 0.00124318 0.00124319 0.00124325 0.00124316
 0.00124316 0.00124327 0.00124328 0.0012432  0.00124317 0.00124328
 0.00124322 0.00124319 0.00124315 0.00124319 0.00124325 0.00124323
 0.00124323 0.00124318 0.00124323 0.00124325 0.00124321 0.00124315
 0.00124319 0.0012433  0.00124325 0.00124317 0.00124317 0.00124323
 0.00124323 0.00124324 0.00124323 0.00124317 0.00124326 0.00124322
 0.00124317 0.00124317 0.00124321 0.00124322 0.00124327 0.00124323
 0.00124319 0.00124324 0.00124319 0.00124329 0.00124322 0.00124323
 0.00124313 0.00124321 0.0012432  0.0012432  0.00124336 0.00124324
 0.00124325 0.00124318 0.00124315 0.00124312 0.0012432  0.00124323
 0.00124325 0.00124322 0.00124324 0.00124316 0.00124321 0.00124312
 0.00124317 0.0012433  0.00124327 0.00124322 0.00124313 0.00124312
 0.00124315 0.00124327 0.00124337 0.00124322 0.00124313 0.00124311
 0.00124318 0.00124329 0.00124329 0.00124316 0.00124312 0.00124314
 0.00124334 0.00124328 0.00124321 0.00124312 0.00124314 0.00124326
 0.00124329 0.00124315 0.0012431  0.00124311 0.00124331 0.00124329
 0.00124311 0.00124307 0.0012431  0.00124323 0.00124327 0.00124314
 0.00124307 0.0012432  0.00124328 0.00124323 0.00124308 0.00124308
 0.00124319 0.00124328 0.00124314 0.00124308 0.00124319 0.00124329
 0.00124329 0.00124308 0.00124314 0.00124324 0.00124316 0.00124308
 0.00124318 0.0012432  0.00124317 0.00124308 0.00124318 0.00124323
 0.00124312 0.00124307 0.0012432  0.00124334 0.00124317 0.00124316
 0.00124328 0.00124319 0.00124308 0.00124322 0.00124328 0.00124316
 0.00124318 0.00124329 0.00124316 0.00124318 0.00124321 0.00124322
 0.00124315 0.0012431  0.00124325 0.00124323 0.00124318 0.00124318
 0.00124326 0.00124326 0.00124318 0.00124317 0.00124325 0.00124323
 0.00124325 0.00124323 0.00124321 0.00124327 0.0012432  0.00124326
 0.00124321 0.00124318 0.00124321 0.00124327 0.00124325 0.00124319
 0.00124319 0.00124325 0.00124325 0.00124323 0.00124318 0.00124324
 0.00124331 0.00124325 0.00124318 0.00124324 0.00124326 0.00124323
 0.00124317 0.0012432  0.00124325 0.0012432  0.00124325 0.00124324
 0.00124325 0.00124321 0.00124318 0.00124321 0.00124318 0.00124323
 0.00124325 0.0012432  0.00124318 0.00124318 0.00124321 0.00124318
 0.00124322 0.00124319 0.0012433  0.00124323 0.00124321 0.00124326
 0.00124321 0.00124316 0.00124316 0.00124326 0.00124328 0.00124318
 0.00124318 0.0012433  0.0012433  0.00124317 0.00124316 0.0012432
 0.00124327 0.00124324 0.00124317 0.00124316 0.00124326 0.00124327
 0.00124326 0.00124314 0.00124311 0.00124321 0.00124318 0.00124325
 0.00124325 0.00124321 0.00124312 0.0012432  0.00124311 0.00124319
 0.00124331 0.00124328 0.00124322 0.00124321 0.00124315 0.00124312
 0.00124315 0.00124322 0.00124321 0.00124325 0.00124327 0.00124324
 0.00124314 0.0012432  0.00124322 0.0012431  0.00124318 0.00124327
 0.00124325 0.00124327 0.00124324 0.00124312 0.00124317 0.0012432
 0.00124322 0.0012432  0.00124324 0.00124324 0.00124325 0.0012432
 0.00124318 0.00124318 0.00124319 0.0012432  0.00124313 0.00124323
 0.00124325 0.00124329 0.0012433  0.00124328 0.00124325 0.00124325
 0.00124317 0.00124322 0.00124329 0.00124335 0.00124327 0.00124325
 0.00045272]
5: [0.00062168 0.00062168 0.00062168 ... 0.00062169 0.00062168 0.00034417]

List of area in each time step: 
1: [1.5712883415858472, 1.5705637085215156, 1.5701481153089079, 1.570706033404098, 1.5703987656776097, 1.5696448524956677, 1.569607223196101, 1.5703409779787567, 1.570735197423496, 1.5703379878751544, 1.570187153334262, 1.5704643641318903, 1.5702900326261642, 1.570647511860808, 1.5702299353417974, 1.57003743503399, 1.5708868830200031, 1.571135617544666, 1.5703864862601395, 1.5701854642537354, 1.5705564174652118, 1.5708182357528022, 1.5708369044667052, 1.570730907524223, 1.57043326496076, 1.5702578284231583, 1.5705784548788164, 1.5704785053307353, 1.570744061103605, 1.5712852619043476, 1.5709133986245625, 1.570543644597665, 1.570433684673851, 1.5710889957762872, 1.5707560945701227, 1.5702882389029884, 1.5705172920696477, 1.5714675389576913, 1.5711007119546503, 1.5702516480992215, 1.5705232480634759, 1.571395623453125, 1.5710587033590082, 1.570590618583201, 1.5710320428568325, 1.5719157520381193, 1.5713858380504693, 1.5705961897936587, 1.5709680519157398, 1.5719608260124451, 1.5713760774198946, 1.571066069454505, 1.5712862109617474, 1.571509153106462, 1.5716190460177, 1.5719866545048893, 1.5719309960192795, 1.5720057610643767, 1.571876758881439, 1.571182949467595, 1.570736489391877, 1.57101767558007, 1.5717791700836365, 1.5716079548944901, 1.5711526610461397, 1.571428493724272, 1.5716338553688285, 1.5714139004329715, 1.5719188030420423, 1.5717271042789636, 1.5715479501151384, 1.5711143792442013, 1.5713739345135895, 1.571703466160526, 1.5717616744389995, 1.5713729051990208, 1.5715191014981342, 1.5712650721870043, 1.5713319255833322, 1.5716542240470042, 1.5714925522387702, 1.5713400554305936, 1.571809825129799, 1.5728313173085455, 1.572528661695323, 1.5715535738745459, 1.5714517541782793, 1.5712174086949966, 1.571742525422508, 1.5724626028368385, 1.572246838817779, 1.5722490834463203, 1.5727548538623743, 1.5722352747399655, 1.5718096200635885, 1.5714196243952185, 1.5716929872384888, 1.5722006272013207, 1.5720930506209516, 1.572230558515073, 1.573079160294219, 1.5733520606926608]
2: [1.5708304303498104, 1.5708425407625908, 1.5707874000583062, 1.5707505620282434, 1.5707957762714184, 1.5707825753380302, 1.5707483545263072, 1.5707612748675959, 1.5707887954783926, 1.5707032659385272, 1.5706695868962774, 1.5707555508697562, 1.5708287458924386, 1.5706913742788498, 1.5706579392983318, 1.5707539683491019, 1.5708328843195465, 1.5707946598366906, 1.570750975394493, 1.5707577562729196, 1.5707641860564718, 1.570750556491922, 1.5707862179578362, 1.570830399563967, 1.5707951004365046, 1.570748913356261, 1.570744834341869, 1.5707224137381561, 1.5707135727666408, 1.5707549870228599, 1.5707818162129634, 1.5707674906837659, 1.570802589613559, 1.5708241487766033, 1.570781345611225, 1.570720545629818, 1.5707326656307647, 1.570773909540173, 1.57079385371381, 1.5708004609637796, 1.5708384907616844, 1.5708464246430522, 1.570813963770313, 1.570827708692642, 1.570849538132953, 1.5708048506875576, 1.570782342642207, 1.5708095392385109, 1.5708405629319742, 1.570792613173678, 1.5707624632708885, 1.570813535424945, 1.5708468691264015, 1.570793380297107, 1.5707357252557463, 1.5707735055720484, 1.5708365671298798, 1.5708713019342524, 1.570833365496406, 1.5708205428290103, 1.5708067686728489, 1.5708184492701323, 1.5708377462583925, 1.570876350121623, 1.5708343271815448, 1.5708044963228032, 1.5708110373590556, 1.570836068405364, 1.5708504085136283, 1.5708387896173956, 1.570851868620919, 1.570852077736305, 1.5708515866126689, 1.5708930589549823, 1.5709017822818165, 1.5708718636288859, 1.5708361546007994, 1.5708474323985704, 1.5709010942420438, 1.5708855379927598, 1.5708073467565755, 1.570774271116125, 1.5708348888645378, 1.5708860498746908, 1.5708136725225634, 1.5708063680150521, 1.5708827110253518, 1.5709252551551542, 1.57082506884484, 1.5707911306756683, 1.570887889394378, 1.5709114398335005, 1.5708664539396067, 1.5708491935281967, 1.5708895587506198, 1.5708380993224542, 1.5707871397388284, 1.5708351652528378, 1.5709069272415364, 1.5709116612819507, 1.5708545462091925, 1.5708769274191539, 1.5708947604976662, 1.570861521484064, 1.57087350032072, 1.5708954773814423, 1.570878453495099, 1.570811799260745, 1.5708600661393615, 1.57093667898127, 1.5709395113474265, 1.5709350161999145, 1.5709172047618518, 1.570963056852497, 1.5709916618924573, 1.5709345725029755, 1.570879094187936, 1.5708294563051575, 1.5708186312251933, 1.5708833092431325, 1.5710088749355808, 1.5709562210810264, 1.5708690026089245, 1.570879588543274, 1.5709137029628226, 1.5709009181404434, 1.5709068598938452, 1.5709958473552665, 1.5709830274964058, 1.5709099988389343, 1.5708492027617513, 1.5709221370229511, 1.570962042565462, 1.5709248383836036, 1.5709062155499658, 1.5709480919848524, 1.5709686795634659, 1.5708723637167479, 1.5708328286688131, 1.5708848461531104, 1.5709208450812988, 1.5709216433464326, 1.5709486071398109, 1.5709707100772328, 1.5709515327010661, 1.5708928237561426, 1.5708940437484578, 1.5709390736223827, 1.5709688583728258, 1.5709230424318281, 1.5709143191589978, 1.5710179045904524, 1.5709704861399856, 1.5709121332856337, 1.5709384627311762, 1.5709759613106018, 1.5709548494408125, 1.5709267113932868, 1.5709371106656633, 1.5709526543984629, 1.5709638515750577, 1.570965697129834, 1.5709841320085531, 1.570918350721268, 1.5708674954937658, 1.5709664055109474, 1.5710502768643084, 1.5710042000889255, 1.570960841769783, 1.5709713100865246, 1.5709549388794624, 1.570934003133803, 1.5709485073784957, 1.5709505116234337, 1.5708887050747602, 1.5709076568294222, 1.5709460672511344, 1.5709693228381358, 1.5709320619745604, 1.5709225205973336, 1.5710107891952922, 1.5710183062091683, 1.5709168432640401, 1.570894259280245, 1.571000346683225, 1.5710805811943318, 1.5709861461500427, 1.5709353715955852, 1.5710010886190906, 1.5710502004889983, 1.571029487330566, 1.5709960623517791, 1.571006482056294, 1.571033585726066, 1.571014025139969, 1.571011511772694, 1.5709584501693206, 1.5709458245649925, 1.5710047492529489, 1.5710741633255476, 1.5710648046476983, 1.571071900357157]
3: [1.5707973441667464, 1.5707968516774997, 1.570791530208094, 1.5707883055051404, 1.57078960040458, 1.570792084970549, 1.5707874015971919, 1.570784673376428, 1.570789673790486, 1.5707921730578533, 1.57078761004768, 1.5707839621328956, 1.5707866210591905, 1.5707895952329813, 1.5707881839793856, 1.5707822978072936, 1.5707828343755716, 1.570786779907981, 1.5707847585462658, 1.5707835698446286, 1.5707870062391396, 1.5707873303162558, 1.570781562193331, 1.5707840156916777, 1.5707965772755772, 1.570794366809266, 1.570781563823337, 1.570780896748502, 1.5707889590937514, 1.570794151482681, 1.5707878589293243, 1.5707855645640227, 1.570784928036079, 1.570789956262926, 1.5707915325351522, 1.570792077114686, 1.5707875555678004, 1.5707883920174195, 1.5707907478872678, 1.5707862355939066, 1.5707886049479494, 1.5707966452370874, 1.5707943710047394, 1.5707879590591158, 1.570786641099323, 1.5707907871426272, 1.5707914364272513, 1.5707982073929807, 1.570801522213915, 1.5707893168658498, 1.5707823871715556, 1.5707879706798646, 1.5707912003923803, 1.5707905286958246, 1.570791197729183, 1.5707934150169238, 1.5707863628151741, 1.5707890534860816, 1.5707959412182515, 1.5707900788344515, 1.5707843475358194, 1.5707882899689265, 1.5707931783718134, 1.5707925942590655, 1.570795337288601, 1.5707981352215366, 1.5707932798180495, 1.5707913770444273, 1.5707905842467615, 1.5707901998697409, 1.5707886761835281, 1.5707965793950316, 1.570802678433983, 1.5707982529246343, 1.570791107380093, 1.5707909081438576, 1.5707945259541896, 1.5707927141108216, 1.5707912924740708, 1.5707921436766237, 1.5707927670200483, 1.570794622170008, 1.570800079220489, 1.5708002960133929, 1.570797323456115, 1.5707959098774877, 1.5707976649933952, 1.5707974348575307, 1.5707958158478115, 1.570796068915943, 1.5707932035753178, 1.5707943487438436, 1.570793676092109, 1.570792927536925, 1.5707914146719086, 1.5707955068375796, 1.5707936408428542, 1.5707920895988674, 1.5707907411806719, 1.5707948283387767, 1.5707976011879017, 1.5707949964064074, 1.5707917598553647, 1.5707981944975062, 1.5707975418248086, 1.570796975095609, 1.5707931646422029, 1.5707961861867648, 1.5707962744396973, 1.5707933172631081, 1.5707960704124917, 1.5707996663743737, 1.5707944643204585, 1.570788589670767, 1.5707937666438054, 1.5708042756675977, 1.5708002358212583, 1.5707925853435816, 1.5707947858341327, 1.5708020635540678, 1.5708010618236292, 1.5707988276223703, 1.5708013420556786, 1.5708001594799552, 1.5707931860588769, 1.5707908382637894, 1.570800203194515, 1.5708045675786837, 1.5708007244635314, 1.5707982295347938, 1.5708002291361371, 1.5707990845751039, 1.5707948709937751, 1.5707980332058415, 1.5708004560482742, 1.570800375189574, 1.5708034187908366, 1.5708023490137684, 1.5707985872592405, 1.5707962665769157, 1.5708003961463248, 1.5708001494477868, 1.5708006292392571, 1.5708011138261457, 1.5708031484852183, 1.5707966484935512, 1.5707950845884373, 1.5708005666132037, 1.5708069375698053, 1.5708003273534061, 1.5707962748816355, 1.5708003640656332, 1.570805734067216, 1.5708025038944777, 1.5708002282160314, 1.5708019052861855, 1.5708060557060342, 1.5708005165220336, 1.5707982539057133, 1.5707996544173297, 1.5708005420942301, 1.5707998330306894, 1.570800450964823, 1.5708029990546193, 1.570800752265833, 1.5708005636295752, 1.5708054430392138, 1.5708087567869575, 1.5708035647841903, 1.5707994468811393, 1.5707998053505465, 1.5708013545707291, 1.5707998250885278, 1.5708039751188656, 1.5708071344544368, 1.5708051838545019, 1.5708001156467848, 1.570801765814425, 1.5708024162409349, 1.570800015699989, 1.5708010267625325, 1.5708074868146669, 1.5708071000499837, 1.5708014164313153, 1.5708031553229889, 1.5708104116782842, 1.5708071117537594, 1.5707971930177065, 1.570797602653884, 1.5708066999266124, 1.5708069058819445, 1.5708018549760177, 1.5707990857636525, 1.5708035210572462, 1.5708020360032382, 1.5708025187099461, 1.5708042732791578, 1.5708064563792896, 1.570810020458898, 1.5708111603186534, 1.5708104218857193, 1.5708042424163404, 1.5708060436349933, 1.5708121941790263, 1.5708133708959542, 1.5708020310319248, 1.570799271669461, 1.5708098509616066, 1.5708162071594323, 1.5708046578812493, 1.570799150899341, 1.5708035345627067, 1.5708109923643485, 1.5708076150944605, 1.5708037885546582, 1.5708046935309272, 1.570802924426595, 1.570804127560875, 1.5708045176522412, 1.5708043727055023, 1.570803550009273, 1.5708045806731648, 1.570808165301027, 1.5708115454760936, 1.5708089768275049, 1.5708082831544645, 1.5708139112957904, 1.5708137089616374, 1.570811674596242, 1.5708108779986485, 1.570809901581612, 1.5708046120514747, 1.5708037564185962, 1.5708063677954236, 1.5708078733605813, 1.5708085434059498, 1.5708096810170298, 1.5708095667162636, 1.5708070669059313, 1.5708063753805257, 1.5708118172294467, 1.5708160429921867, 1.5708096097931885, 1.570805536550472, 1.5708072776170012, 1.5708083481201391, 1.5708094565160013, 1.570812017388816, 1.5708150771437508, 1.570812663259693, 1.5708087983556218, 1.5708064146551317, 1.5708037832080324, 1.57080780017112, 1.570816384298361, 1.5708190199707799, 1.5708102365040275, 1.5708059446179174, 1.5708130702095005, 1.5708143361514104, 1.570809003319997, 1.5708078278426014, 1.5708110698393738, 1.5708093564015042, 1.570809067007782, 1.5708094849395027, 1.5708109988288956, 1.5708104442947604, 1.5708123713293054, 1.5708144829690602, 1.5708121599257014, 1.5708122219426837, 1.5708149755604068, 1.5708145345393516, 1.5708107905090023, 1.5708120282018865, 1.5708152660670927, 1.5708156653085756, 1.5708146676569512, 1.5708167259129193, 1.5708113558028751, 1.5708088346264157, 1.5708095351715765, 1.5708120406483084, 1.5708112828224676, 1.5708124312789022, 1.5708152784108333, 1.5708148880451502, 1.5708106249765357, 1.570809556431303, 1.5708134682725552, 1.5708120712567009, 1.5708086758521609, 1.5708113495603306, 1.5708128618720643, 1.5708102998066191, 1.5708117910850252, 1.570807685162332, 1.5708116247273942, 1.5708147130982437, 1.570814456039183, 1.5708151798126366, 1.570818103303425, 1.5708148341265886, 1.5708094660132903, 1.570815141910665, 1.570821179991669, 1.5708150591670729, 1.5708128975569415, 1.5708204074503678, 1.570824506737036, 1.5708196121773856, 1.5708164254400832, 1.5708154419860707, 1.5708141570526184, 1.5708097342168317, 1.5708124078404657, 1.5708125759268303, 1.570806929746587, 1.5708092508704403, 1.570812717474348, 1.5708161786010704, 1.5708181144918043, 1.5708202541411882, 1.570818280428075, 1.5708192351406332, 1.5708217982588173, 1.5708231420328562, 1.5708188587959662, 1.5708136062659905, 1.5708099388170556, 1.5708138664765694, 1.5708171642497064, 1.5708137866977891, 1.5708175618958127, 1.5708229604861954, 1.5708187722412144, 1.5708104580936255, 1.5708115703859211, 1.570816578997127, 1.570814816583672, 1.57081574168809, 1.5708193919986069, 1.570819527350657, 1.5708202867796053, 1.5708244043450474, 1.5708252462189676, 1.570817433629836, 1.5708170513883286, 1.5708240737069827, 1.5708287132585113, 1.5708253741143363, 1.570818814080803, 1.5708191267764369, 1.5708194502149646, 1.5708225247007601, 1.5708236811946035, 1.5708241252617252, 1.5708201147243523, 1.5708204349429322, 1.570818094025255, 1.5708226223525685, 1.5708191356080614, 1.5708173370005927, 1.57081405887204, 1.570820445568039, 1.5708244147762307, 1.5708222656588169, 1.570818826281989, 1.570824000891894, 1.5708286565997687, 1.570822909717922, 1.5708198209856, 1.570825671768531, 1.5708279434339036, 1.5708203456594199, 1.5708185014110603, 1.5708212308928715, 1.5708208011945648, 1.5708184041834652, 1.5708175683553531, 1.5708224839459897, 1.5708267281872663, 1.5708263458095397, 1.5708222339157667, 1.5708195021463045, 1.5708212268372639, 1.570824568300116, 1.5708221136434377, 1.5708160988207882, 1.5708188123998295, 1.5708266047335662, 1.5708295425137038, 1.5708236916362317, 1.5708229345310019, 1.570825624464719, 1.570821475264196, 1.5708166260814886, 1.570822151478743, 1.570826309847047, 1.5708255522310954, 1.5708237649447128, 1.5708248272247831]
4: [1.570795753194443, 1.5707950438073428, 1.5707949973175652, 1.5707946583085928, 1.570794581971448, 1.5707945743951017, 1.5707946323782032, 1.5707942231384082, 1.5707940878474844, 1.5707942052452002, 1.5707942586109787, 1.5707941112624217, 1.5707941332044844, 1.570794258011561, 1.5707942093964138, 1.57079399315564, 1.570794069794643, 1.5707944920955164, 1.570794421520277, 1.570794283027783, 1.5707944286485782, 1.5707947005698397, 1.5707944465134507, 1.5707942506569148, 1.5707944320183729, 1.57079485182521, 1.5707946152628052, 1.570794353116051, 1.5707944592367598, 1.570794616770737, 1.5707943294149038, 1.570794113833669, 1.5707941124473102, 1.5707944953730761, 1.5707947758944414, 1.5707944761604136, 1.5707941843644355, 1.5707944462764365, 1.5707950460858568, 1.570795077061229, 1.5707944235801077, 1.5707941832913985, 1.5707943654584464, 1.5707944919147414, 1.5707946465741551, 1.5707946108118493, 1.5707943882720259, 1.5707940149843302, 1.570794385708108, 1.570795329375729, 1.570795166654949, 1.5707944747944864, 1.5707940340810929, 1.5707943426395412, 1.570794608645571, 1.5707948335781403, 1.5707946781848234, 1.570794053748996, 1.5707942567717157, 1.5707951144543588, 1.5707951119368542, 1.5707944424931906, 1.5707943102073725, 1.5707946857086472, 1.5707948784202994, 1.5707942377752944, 1.570794346509554, 1.570794878210187, 1.5707949788230882, 1.5707945808326926, 1.5707947953135148, 1.5707947620333764, 1.5707945956062268, 1.570794345051996, 1.5707943323099713, 1.570794726322746, 1.5707951919068623, 1.5707949995994896, 1.570794363650438, 1.5707942328703897, 1.5707944428472331, 1.5707946429871111, 1.5707949567635453, 1.5707949833099264, 1.570794588379047, 1.570794281198814, 1.5707946161703907, 1.5707948746861058, 1.5707946553596357, 1.570794880776222, 1.5707951284751858, 1.570794802698371, 1.5707945106520063, 1.5707946990564405, 1.570795313842918, 1.5707951444223323, 1.5707955048768734, 1.5707957205852483, 1.5707948772427431, 1.570794459472196, 1.5707950131283084, 1.5707949010868683, 1.5707947345368158, 1.5707947347867657, 1.5707950147797607, 1.570794879205692, 1.570794904556058, 1.5707951017395598, 1.5707946704714362, 1.5707944529685247, 1.5707952608007896, 1.5707955926914836, 1.570795095621814, 1.5707949788473725, 1.5707949463140638, 1.5707946244603783, 1.5707949557538274, 1.5707954519977745, 1.570795130348609, 1.5707946985031453, 1.5707950198815512, 1.5707954336612495, 1.5707948663648337, 1.5707946419882441, 1.5707951109755611, 1.570794980402221, 1.570794839466043, 1.5707949925904316, 1.570795404003855, 1.570795068236022, 1.5707951359505703, 1.5707955491303076, 1.5707951622955532, 1.5707946571029576, 1.5707949083259267, 1.570795649228983, 1.5707952694031013, 1.570795210523263, 1.5707954702124964, 1.5707954425835164, 1.5707949498308353, 1.5707947701463163, 1.570794962387356, 1.5707952979528852, 1.5707955851722049, 1.570795446879652, 1.5707950857299269, 1.5707953560679764, 1.5707957996671138, 1.5707952417953737, 1.570794827164181, 1.5707947305317262, 1.5707952908132274, 1.570795488216683, 1.5707956825779958, 1.5707955898166195, 1.5707954357804463, 1.5707953566346602, 1.5707954026631228, 1.5707955987358517, 1.5707954208216288, 1.570795169348149, 1.5707949249341497, 1.5707947686606172, 1.5707952770281846, 1.5707957706285995, 1.5707956392465205, 1.5707954330901737, 1.5707955739351371, 1.5707958538067541, 1.5707958669181932, 1.5707954282415848, 1.57079537642158, 1.5707953144241198, 1.5707951386402879, 1.5707953295626724, 1.5707954048825883, 1.570795047387333, 1.570794986526139, 1.5707953224270925, 1.5707955483051297, 1.5707951017398423, 1.5707951211202331, 1.5707955222454313, 1.5707959121588588, 1.5707954327395541, 1.570795490106775, 1.5707958000151612, 1.570795964545574, 1.5707954415444645, 1.5707955090775285, 1.570795973168777, 1.5707959371568798, 1.5707952822392712, 1.5707953461273736, 1.5707960412807875, 1.5707961647996604, 1.5707953870782345, 1.5707952343060056, 1.570795968323954, 1.5707959520085988, 1.5707952758146257, 1.5707952468373843, 1.5707957285253447, 1.570795694619187, 1.5707951177645578, 1.5707952818892483, 1.5707960403614774, 1.570795790716757, 1.5707949267408152, 1.5707950074159123, 1.5707956916727597, 1.5707959372974691, 1.5707953446303302, 1.570795047378574, 1.5707956325707235, 1.5707960726245334, 1.570795456857473, 1.570795087439063, 1.5707955678775014, 1.5707962262677213, 1.57079570363064, 1.5707955468246217, 1.570796016363485, 1.5707960848459812, 1.5707954734417149, 1.5707954364260277, 1.5707961230846919, 1.5707961559802872, 1.5707952957789044, 1.5707951801774866, 1.5707958488031053, 1.5707958488765905, 1.5707953408765365, 1.5707954934901138, 1.5707958974093863, 1.570795780370785, 1.5707955470584898, 1.5707958654287244, 1.570796276322087, 1.570796219503096, 1.570795405801112, 1.5707957313516567, 1.5707959161351701, 1.5707958159439763, 1.5707956150067044, 1.5707954750888493, 1.5707955064730226, 1.5707959060975816, 1.5707964376660986, 1.570796480873326, 1.5707959668595952, 1.5707955295820712, 1.570795459667192, 1.570795496424234, 1.5707960185243368, 1.5707960693157168, 1.5707959176310524, 1.5707958351588416, 1.5707961614071841, 1.570796015798062, 1.5707955103012765, 1.5707956385448443, 1.5707960177905043, 1.5707960299510284, 1.5707959163792293, 1.5707959505361984, 1.570796094752886, 1.5707959170760555, 1.570795699900072, 1.5707957554088945, 1.570795738568074, 1.5707958215780988, 1.5707962932992043, 1.5707965017338024, 1.5707958585232642, 1.570795539296993, 1.570795938543766, 1.570796116532795, 1.5707956269871777, 1.5707956083303307, 1.5707961831595332, 1.5707961421408825, 1.5707954772899841, 1.570795789501812, 1.570796592231466, 1.5707962415505365, 1.5707955604907824, 1.5707956977586535, 1.570796319802297, 1.5707962688065988, 1.57079609014532, 1.5707961052732808, 1.5707962820059227, 1.5707959804027616, 1.5707957661832799, 1.5707962652612997, 1.5707963488815035, 1.570795915150683, 1.5707955229583637, 1.5707957366237808, 1.5707961076811472, 1.5707961731689877, 1.5707959820797577, 1.570796193347323, 1.5707963097489446, 1.570795885542416, 1.570795931133278, 1.5707964784263124, 1.5707969620355777, 1.570796246405965, 1.5707959998151602, 1.5707964388897238, 1.570797024208557, 1.5707966271559826, 1.5707960712037936, 1.5707960236502527, 1.5707962448664108, 1.5707962879784032, 1.5707962673261413, 1.5707960591024979, 1.5707958851482535, 1.5707961336824685, 1.5707964535453416, 1.5707965408836884, 1.5707960900815583, 1.5707963399724145, 1.5707965859627846, 1.5707964024890746, 1.570796158083853, 1.570796420290653, 1.5707965203998733, 1.5707959468784025, 1.57079578507285, 1.5707963354518204, 1.5707968877943577, 1.5707964740659046, 1.57079625044015, 1.570796671604389, 1.5707966522509968, 1.57079601157015, 1.5707959979387147, 1.5707967334748707, 1.5707964909748597, 1.5707961301705897, 1.5707963849814766, 1.5707969255595453, 1.5707963662553848, 1.5707959980663355, 1.5707963700896133, 1.5707965651669273, 1.5707962514558205, 1.5707962915598943, 1.5707966304071672, 1.570796556233237, 1.57079612247134, 1.5707961274919786, 1.5707965902486076, 1.5707967600289139, 1.5707963568975989, 1.5707963387058128, 1.5707965097065195, 1.570796377763252, 1.57079622887769, 1.5707965743313776, 1.5707967004223051, 1.5707967252820263, 1.5707965142712987, 1.570796494676465, 1.5707967116863206, 1.5707966274204936, 1.5707965073310928, 1.570796392286163, 1.57079650583099, 1.5707967141806616, 1.5707964393665734, 1.5707962309195183, 1.570796138850166, 1.570796856381418, 1.5707970786148449, 1.570796631060558, 1.570796428477376, 1.5707969786498106, 1.5707971539600907, 1.5707966528367268, 1.5707961201531158, 1.570796712289821, 1.5707973425492463, 1.5707969392192944, 1.570796091837855, 1.570796010641008, 1.570796535829198, 1.5707967208007507, 1.5707962406287983, 1.5707958318059252, 1.5707964862564119, 1.5707972404629702, 1.5707971897247313, 1.5707964595480846, 1.5707965233140473, 1.5707969937198398, 1.5707973120991359, 1.5707965601568603, 1.5707962260754316, 1.5707966623634848, 1.5707971985666547, 1.5707967963292195, 1.5707962656823786, 1.5707963335529076, 1.570796867879314, 1.570796708029485, 1.5707966626398902, 1.5707965717129502, 1.5707966090745922, 1.5707962982382153, 1.5707966615028726, 1.5707970701504514, 1.570796851374246, 1.5707959897038386, 1.570796172283283, 1.570796947714281, 1.570797074643077, 1.5707963718371238, 1.5707961506631427, 1.5707964957496892, 1.5707968467929943, 1.5707969323685789, 1.5707968764416207, 1.5707966042413086, 1.570796474949015, 1.5707969555608277, 1.5707974024101747, 1.5707969991158153, 1.5707968624659856, 1.5707968358097772, 1.5707967842452353, 1.5707966855931401, 1.5707966197129994, 1.5707968763924, 1.5707968907863514, 1.5707963624930386, 1.5707963173998003, 1.570797045299033, 1.5707969392645957, 1.5707968923917937, 1.5707969946830462, 1.5707970836033989, 1.57079694241108, 1.5707968626746678, 1.5707968249692137, 1.5707966272878044, 1.5707962554217625, 1.570796269305761, 1.5707968347335826, 1.5707969487503033, 1.570796979302991, 1.5707971740680013, 1.5707976146222569, 1.5707975487994579, 1.570797685943529, 1.5707976807266468, 1.5707972914532986, 1.5707966873191739, 1.5707963274640129, 1.5707966737676322, 1.5707969630095222, 1.5707971330844017, 1.5707975969792518, 1.5707976025614956, 1.5707971331490542, 1.5707969540352769, 1.5707970065607062, 1.57079679839688, 1.5707967168307697, 1.5707970191791911, 1.5707974188991558, 1.5707973681307916, 1.5707972249179045, 1.5707975037113873, 1.5707971808342753, 1.570797098056148, 1.5707972764786908, 1.570797456172699, 1.5707972029814758, 1.5707968481842394, 1.5707971541887809, 1.570797322315781, 1.5707974798722957, 1.5707972190835573, 1.5707972623300055, 1.57079705955643, 1.5707971958068787, 1.5707976418378617, 1.570797250945002, 1.5707968863851036, 1.5707970992219507, 1.5707976898530303, 1.5707975708933684, 1.5707970306786636, 1.5707971224658777, 1.5707972255736697, 1.570797488874002, 1.5707974393956365, 1.570797495659294, 1.5707970345766493, 1.570797098625128, 1.570797407416863, 1.570797230067999, 1.57079704671157, 1.5707972798519891, 1.570797978002534, 1.570797545020981, 1.5707973100270478, 1.5707977009821343, 1.5707978257177773, 1.570796963029774, 1.5707967210942078, 1.5707972540776416, 1.570797717779799, 1.5707973164819788, 1.5707971346532985, 1.5707975461862973, 1.5707978921492212, 1.5707977829362127, 1.570797709420357, 1.5707978030679686, 1.5707972305623599, 1.5707972573488076, 1.570797640596556, 1.5707977998268552, 1.5707973454621977, 1.5707971648807058, 1.5707973947750637, 1.5707974244750138, 1.5707973465816498, 1.5707974001998704, 1.5707974980379533, 1.5707976719676748, 1.5707974411874346, 1.5707972374335997, 1.5707970754572285, 1.5707973117498013, 1.5707978543033496, 1.5707977552058168, 1.5707977228051242, 1.570798020303682, 1.5707978907969204, 1.5707971824836637, 1.5707970826298958, 1.5707976183285923, 1.5707977905552502, 1.5707976958268601, 1.5707978098901598, 1.5707981067432015, 1.5707979039674058, 1.570797565739964, 1.5707973850308523, 1.5707974213193785, 1.5707976201639027, 1.570798037591711, 1.5707978641218099, 1.5707972218043693, 1.5707973678459681, 1.5707979392097207, 1.5707978658752828, 1.5707975017567763, 1.5707976672019006, 1.5707976794726821, 1.5707973507196933, 1.5707970482122942, 1.5707972468785836, 1.5707978692723452, 1.570797917342731, 1.5707974354656518, 1.5707973298782818, 1.570797461541625, 1.570797832784878, 1.5707981861124303, 1.5707979466156123, 1.5707973943465332, 1.5707975178223308, 1.5707978845675974, 1.5707978143852963, 1.5707975511620376, 1.570797650868167, 1.570797657123347, 1.5707978376143659, 1.5707979660879596, 1.5707979509740497, 1.5707977721825286, 1.5707977338611057, 1.5707977139273106, 1.5707980526120373, 1.5707986421100752, 1.5707983627117696, 1.5707974959182025, 1.5707972549250313, 1.5707978770835334, 1.5707979215846624, 1.5707975152119549, 1.5707975005827104, 1.570797864166547, 1.5707978279877162, 1.5707975192303933, 1.5707973474799994, 1.570797550903154, 1.570797293867034, 1.5707974110849823, 1.570798000690858, 1.5707979118589446, 1.5707975582501583, 1.5707977639866841, 1.5707979051634304, 1.5707977060494047, 1.570797739382308, 1.5707975350652539, 1.5707976690073029, 1.5707979457965127, 1.5707982470902657, 1.5707981047766904, 1.5707983496190494, 1.5707986104637555, 1.5707981916908897, 1.5707982651468846, 1.5707986639957983, 1.5707986286320894, 1.5707978366579158, 1.5707978265912084, 1.570798466425909, 1.5707983096704452, 1.5707975473062288, 1.5707976926711122, 1.5707982975165364, 1.570797900601733, 1.5707977134562585, 1.57079807653731, 1.570797935748787, 1.5707977691508161, 1.5707980693450012, 1.5707984922805203, 1.5707982588322877, 1.5707982042924833, 1.5707984366272318, 1.5707986571756472, 1.5707984495122227, 1.570797903410133, 1.5707979703711812, 1.5707978551066035, 1.5707976562038346, 1.5707979612180332, 1.5707985405643974, 1.5707982107398963, 1.5707980332952276, 1.5707986962901888, 1.5707990119705506, 1.5707987843832678, 1.570798531720922, 1.570797731035899, 1.5707973330076845, 1.5707975780298846, 1.5707977727138336, 1.570797937369314, 1.5707981106010762, 1.5707982774038385, 1.5707986958612634, 1.570798500560833, 1.5707980352209545, 1.5707979410611985, 1.5707977266361088, 1.5707979363396947, 1.5707984551166658, 1.5707989591052394, 1.570798730505156, 1.570798588138515, 1.5707986129110763, 1.5707980852788002, 1.5707976217871182, 1.5707980062020368, 1.5707986568453831, 1.5707986469227009, 1.570798570223438, 1.5707983472634286, 1.5707981126594774, 1.5707978459118181, 1.5707978563151963, 1.5707983307268454, 1.570798297638571, 1.5707983109737864, 1.5707984758992433, 1.5707982207635327, 1.5707980712943868, 1.5707985934769801, 1.5707992346247777, 1.5707989544569496, 1.5707982100967735, 1.5707981106872007, 1.5707984652471827, 1.570798791693879, 1.5707988548766585, 1.5707986834998857, 1.5707984145807643, 1.5707982277291428, 1.5707984437041553, 1.570798594016112, 1.5707982646093737, 1.5707982593075125, 1.570798630568533, 1.5707990376612542, 1.5707984429629207, 1.5707979842123214, 1.5707980948359221, 1.5707985823825488, 1.5707983352247188, 1.570798474210518, 1.5707986216860295, 1.5707987119957085, 1.5707982299147458, 1.570797950280494, 1.5707984964041428, 1.5707987160005563, 1.5707981078766282, 1.5707977316415185, 1.5707984163186597, 1.5707991370136838, 1.5707982950965056, 1.5707978810931622, 1.57079838435659, 1.57079896845058, 1.5707986277323334, 1.5707983857990369, 1.5707986660783428, 1.5707988225595106, 1.5707983560663275, 1.5707982588881464, 1.5707986853937745, 1.5707986333548014, 1.5707983868227353, 1.5707984075829895, 1.5707987002531856, 1.5707986805545617, 1.5707986669369662, 1.5707990727939547, 1.5707990008499504, 1.5707985971087275, 1.5707984931247232, 1.5707990242254253, 1.570799086373346, 1.570799163749063, 1.5707989129098208, 1.5707987988537546, 1.570798610682746, 1.5707986465444723, 1.5707985008941574, 1.5707983892849273, 1.5707985915909677, 1.5707989730822176, 1.5707987332824211, 1.5707986561024874, 1.5707990634277016, 1.5707992987008579, 1.5707989928441644, 1.570798750434955, 1.5707987915551478, 1.570798631955068, 1.5707985966415587, 1.570798803441103, 1.5707989677066851, 1.5707985271158733, 1.5707985696552866, 1.570799317282849, 1.570799464959904, 1.570798751798259, 1.570798624325913, 1.5707990177611124, 1.570799309693454, 1.570798538314239, 1.5707981688435326, 1.5707986929822029, 1.570799032289244, 1.5707991934824035, 1.5707992928041754, 1.57079951639493, 1.5707994670304775, 1.5707990215282466, 1.5707985980305497, 1.5707987351300077, 1.57079856091068, 1.570798123869757, 1.5707981381381468, 1.570798786752666, 1.5707996264448025, 1.5707998134168886, 1.5707996202112982, 1.5707993486426068, 1.5707991854488257, 1.5707987934162333, 1.5707988776289707, 1.570798854419919, 1.5707990131162801, 1.570798893559667, 1.5707989113648202, 1.5707988394007784, 1.5707991471757323, 1.570799485904091, 1.5707993917348688]
5: [1.5707961627043878, 1.570796020527146, 1.5707958995155393, 1.5707958704128648, 1.570795889730329, 1.5707959069629522, 1.5707958401985436, 1.5707958187741387, 1.5707958714097416, 1.5707958721996274, 1.5707958120665448, 1.570795805078665, 1.5707958340861121, 1.5707958448339527, 1.5707957942192634, 1.5707958143135334, 1.5707958641603335, 1.5707958716233819, 1.5707958384110243, 1.570795852606433, 1.5707959018539863, 1.5707959169056416, 1.5707958711140286, 1.5707958800429938, 1.570795931026291, 1.5707959137023402, 1.570795865792568, 1.5707958776853812, 1.5707959085402303, 1.5707958851180672, 1.5707958474918118, 1.570795863590988, 1.570795894274212, 1.5707958714206212, 1.5707958330904654, 1.5707958558782342, 1.5707958755431723, 1.5707958560157864, 1.5707958467794447, 1.5707958657883356, 1.5707958739762107, 1.570795844343981, 1.5707958540785816, 1.5707958613528272, 1.5707958559843318, 1.5707958471651489, 1.5707958705488918, 1.5707958541238405, 1.5707958423946922, 1.5707958391681796, 1.5707958511222209, 1.5707958522519936, 1.5707958548623333, 1.5707958499302441, 1.570795846960791, 1.5707958661780503, 1.5707958742911536, 1.5707958682078214, 1.57079585126795, 1.5707958860796456, 1.5707959126327176, 1.570795867822338, 1.570795836693847, 1.5707958651359952, 1.5707959234465325, 1.5707958782872469, 1.5707958266253859, 1.5707958371586521, 1.5707958833319344, 1.5707958753692381, 1.5707958425083344, 1.5707958448546997, 1.5707958608879042, 1.5707958690955228, 1.5707958954457688, 1.570795885488925, 1.5707958592465636, 1.5707958592946365, 1.5707958922169531, 1.5707958818547245, 1.5707958742438106, 1.5707958459711464, 1.570795848130649, 1.5707958628818075, 1.570795886844265, 1.5707959007310077, 1.5707958559356665, 1.5707958650626328, 1.5707958970023455, 1.570795909258016, 1.5707958926206396, 1.570795872504471, 1.5707958772522526, 1.5707958650853686, 1.5707958546499334, 1.5707958987326605, 1.5707959069814774, 1.5707958543671987, 1.5707958661966503, 1.5707959367685036, 1.5707959261936857, 1.5707958661406018, 1.5707958705263518, 1.5707959235903475, 1.5707958930492518, 1.5707958208889086, 1.5707958429286222, 1.5707959345947138, 1.5707959403098708, 1.5707958712406176, 1.57079584504123, 1.5707958867228544, 1.570795947471605, 1.570795960594011, 1.5707958595001759, 1.5707958472123558, 1.5707958813657132, 1.5707958996382396, 1.5707959085341985, 1.570795939233789, 1.5707959464345131, 1.5707958771768273, 1.570795837927882, 1.5707959059672099, 1.5707959586711684, 1.5707959132865479, 1.5707958502377073, 1.5707958744330361, 1.570795915630548, 1.5707959401513085, 1.5707959307589727, 1.5707959019398234, 1.5707958782025573, 1.5707958939874362, 1.570795888762723, 1.5707959062444488, 1.570795930836789, 1.5707959667679883, 1.570795905153394, 1.570795874384765, 1.5707959163787173, 1.570795944754948, 1.5707958963005362, 1.5707958837587697, 1.5707959237024682, 1.5707959313263857, 1.5707959353563208, 1.5707959318893985, 1.5707959141129237, 1.5707958848085235, 1.5707958918810867, 1.5707959335032406, 1.57079594248672, 1.5707959307139217, 1.5707959416237438, 1.5707959272818086, 1.570795902360406, 1.5707958891912308, 1.5707959378188412, 1.5707959712529815, 1.5707959560150075, 1.5707959229263808, 1.5707958914550182, 1.5707959135625134, 1.5707959570948342, 1.5707959759758816, 1.570795941927512, 1.5707959441271926, 1.5707959327478862, 1.57079592850545, 1.5707959260266888, 1.570795967690688, 1.5707959592064475, 1.570795934444795, 1.5707959508663631, 1.5707959229945647, 1.5707958855453268, 1.5707959043229927, 1.5707959938867406, 1.5707959586029046, 1.570795891219679, 1.5707958859675346, 1.5707959025009683, 1.5707958846465808, 1.5707959259501758, 1.5707959456474554, 1.5707959131304698, 1.5707958975715595, 1.5707959398759428, 1.5707959447726128, 1.570795894830064, 1.5707958958449126, 1.5707959214146583, 1.5707959341479079, 1.5707959601963104, 1.5707959990321527, 1.570795964440387, 1.5707959100211604, 1.5707959237373146, 1.5707959515836047, 1.5707959714687965, 1.5707959554734492, 1.5707959229151192, 1.5707958981934385, 1.5707958996583504, 1.5707959374380789, 1.5707959430070793, 1.5707959130259381, 1.5707959312319957, 1.5707959409062788, 1.5707959487455292, 1.5707959661488466, 1.570795941670799, 1.570795922293134, 1.5707959286451465, 1.5707959643485645, 1.5707959745330773, 1.5707959579335948, 1.5707959389615715, 1.5707959182149311, 1.5707958997418066, 1.5707959391318596, 1.5707959592410117, 1.5707959590401581, 1.5707959325005358, 1.5707959384403911, 1.5707959443218709, 1.570795923794266, 1.5707959524643365, 1.5707959502785864, 1.5707959279279524, 1.570795939415268, 1.5707959779178438, 1.5707959824884679, 1.570795935709729, 1.5707959318182552, 1.5707959295524048, 1.5707959214911655, 1.57079597024032, 1.5707959641155376, 1.5707959524717732, 1.5707959255237247, 1.570795956044765, 1.5707959734620758, 1.5707959443653088, 1.5707959242970984, 1.5707959459115928, 1.5707959483779566, 1.5707959604431703, 1.5707959854795446, 1.5707959777619291, 1.570795944195347, 1.5707959442096928, 1.5707959626776087, 1.5707959228605157, 1.5707959122416069, 1.5707959670565275, 1.5707960223032165, 1.570795966803296, 1.5707959347453497, 1.5707959563279121, 1.5707959424247322, 1.5707959481565164, 1.5707959820804156, 1.5707959976688008, 1.5707959589358913, 1.5707959598270755, 1.5707959883211462, 1.5707959501409117, 1.5707959173674293, 1.570795959213324, 1.5707960151263751, 1.5707959889866694, 1.5707959611234708, 1.5707959671146885, 1.5707959705729548, 1.570795934511278, 1.5707959512976934, 1.5707959824721922, 1.5707959835292704, 1.5707959943067153, 1.57079597616331, 1.5707959538578886, 1.5707959474728381, 1.5707959867771055, 1.5707959598782042, 1.5707959508436724, 1.570795959117004, 1.5707959881163869, 1.5707959803823455, 1.5707960039815565, 1.5707959929236044, 1.5707959549330193, 1.5707959366950377, 1.5707959463179095, 1.5707959598158916, 1.570796000618046, 1.570796042267275, 1.5707960130205303, 1.5707959295171128, 1.5707959385427057, 1.5707959921597845, 1.5707959938549374, 1.570795969823035, 1.5707959882488094, 1.5707960019018576, 1.5707959545267458, 1.5707959620136425, 1.5707960119175577, 1.5707960079813323, 1.570795974410335, 1.5707959790370412, 1.5707959713455286, 1.5707959749583447, 1.5707959986075346, 1.570796008794274, 1.5707959619640672, 1.57079595409787, 1.5707959880631164, 1.5707960119232796, 1.570795991394332, 1.5707959907829658, 1.5707959971262788, 1.5707959646801994, 1.5707959765569202, 1.5707960196256674, 1.5707960155885161, 1.57079596609988, 1.5707959713701218, 1.5707959923347594, 1.5707959933311866, 1.5707959701333403, 1.5707959725696186, 1.5707959821614834, 1.5707959795222213, 1.570796014406386, 1.5707960368378915, 1.5707960150883673, 1.5707959818795119, 1.570795983777695, 1.570796019780682, 1.5707960222944835, 1.5707959857316254, 1.5707959730433818, 1.5707959432875975, 1.5707959852011855, 1.5707959995107525, 1.570795980315935, 1.5707959508721137, 1.5707959646651297, 1.5707960105163816, 1.5707960234761693, 1.5707960027328367, 1.5707960120720657, 1.57079604154738, 1.5707960311022218, 1.5707960114392503, 1.570796017062327, 1.5707960318448384, 1.5707960198485247, 1.5707960044573017, 1.5707960041073084, 1.570795987894372, 1.5707959926847188, 1.5707959880173958, 1.570795988119179, 1.5707959599981833, 1.570795973017692, 1.5707959829754248, 1.5707959881506477, 1.5707959670237934, 1.5707959809977836, 1.5707960096691485, 1.5707960109005872, 1.570795972578354, 1.5707959953399462, 1.5707960381369066, 1.570796027329511, 1.5707959882126532, 1.5707960026425172, 1.5707960390792415, 1.5707960158993017, 1.570795999941934, 1.5707960209727592, 1.5707960368969205, 1.5707960088146766, 1.570795990676133, 1.5707960343453067, 1.570796063020877, 1.5707960103873575, 1.5707959777486573, 1.5707959996698888, 1.5707960269367849, 1.5707960090903763, 1.5707959948756691, 1.5707960158049639, 1.5707960352251573, 1.5707960090707676, 1.5707960141461612, 1.5707960354677304, 1.57079604630774, 1.5707960073338862, 1.5707959871707455, 1.5707960076628047, 1.5707960558626142, 1.5707960413155617, 1.5707960083518606, 1.5707960181952876, 1.5707960459585637, 1.5707960246338066, 1.570796018002777, 1.5707960115120008, 1.5707960110164907, 1.5707960091245847, 1.5707960103295369, 1.5707960201823112, 1.570796047781255, 1.5707960155937892, 1.570795969581046, 1.5707959767936954, 1.570796052197298, 1.5707960338974976, 1.5707959758484362, 1.5707959907888962, 1.5707960550028721, 1.5707960294143704, 1.570795992654391, 1.570795971039577, 1.570796015218542, 1.5707960223639044, 1.570796009908453, 1.5707960042074074, 1.570796027457515, 1.570796023686913, 1.570795980463561, 1.5707959780349467, 1.570796031076386, 1.5707960624682773, 1.5707960087852548, 1.5707959838640733, 1.5707960369013474, 1.5707960575558877, 1.570796017648579, 1.5707960191428358, 1.5707960573346027, 1.570796061827241, 1.5707960303055006, 1.5707960422674703, 1.5707960515596893, 1.570796040250505, 1.5707960145842343, 1.5707960440949604, 1.5707960505475458, 1.570796037417099, 1.5707959930329838, 1.5707960071795053, 1.5707960235568057, 1.5707960497755213, 1.5707960387961035, 1.570796025581172, 1.5707960138032937, 1.570796027255641, 1.5707960534877627, 1.5707960822301215, 1.5707960751703514, 1.5707960522526472, 1.570796015952632, 1.5707960203828153, 1.5707960316059417, 1.5707960476609741, 1.5707960422182294, 1.5707960060305226, 1.5707960085132087, 1.5707960423597829, 1.570796059383005, 1.5707960539231065, 1.5707960457657368, 1.5707960598110906, 1.5707960457474728, 1.5707960315970007, 1.5707960639241996, 1.5707961019197627, 1.570796015481671, 1.570795966826939, 1.5707960086017707, 1.5707960870302922, 1.5707960672592052, 1.5707960326973618, 1.5707960477472174, 1.5707960672890948, 1.5707960311911289, 1.57079603587733, 1.5707960892946833, 1.570796062240227, 1.5707960094407585, 1.5707960009888207, 1.5707960558185212, 1.570796061581839, 1.570796040756542, 1.5707960744094878, 1.5707960952479298, 1.5707960827243943, 1.5707960272322585, 1.570796009082143, 1.5707960188216625, 1.5707960459607322, 1.5707960905624172, 1.5707961003096413, 1.5707960519856703, 1.5707960163535233, 1.5707960394389187, 1.5707960583599594, 1.5707960448206426, 1.570796035517835, 1.5707960538671781, 1.5707960734239965, 1.5707960697756655, 1.5707960582821927, 1.5707960501402134, 1.5707960538797159, 1.5707960612390002, 1.570796055786678, 1.5707960385104511, 1.570796051776736, 1.5707960839471797, 1.5707960846852662, 1.5707960589772108, 1.570796039232131, 1.570796039267261, 1.5707960558948308, 1.5707960882552048, 1.570796091204081, 1.5707960604929636, 1.5707960582754215, 1.5707960849891436, 1.5707960505120389, 1.5707960307232667, 1.5707960601612867, 1.5707961157696624, 1.5707960901075484, 1.5707960498672575, 1.570796070420423, 1.5707960907989347, 1.5707960488358235, 1.5707960272799777, 1.5707960832881265, 1.570796087527857, 1.5707960702435588, 1.5707960607984182, 1.5707960896566342, 1.5707960709857396, 1.5707960637887615, 1.5707960904695721, 1.5707960876402773, 1.5707960324951398, 1.5707960332696134, 1.5707960750607535, 1.5707960741558324, 1.5707960449923515, 1.5707960800656742, 1.5707961090934162, 1.5707960603280526, 1.5707960170087576, 1.5707960559821452, 1.5707960992097925, 1.570796075904322, 1.5707960365268987, 1.5707960638464578, 1.5707960638950753, 1.5707960322579408, 1.5707960335459181, 1.5707960793443452, 1.5707960840892166, 1.570796061508473, 1.5707960577077713, 1.570796069812987, 1.5707960938933945, 1.5707960927266575, 1.5707960762024284, 1.5707960528195792, 1.5707960634984328, 1.570796079205006, 1.5707960954734266, 1.5707960790709805, 1.570796076373748, 1.5707960804442063, 1.5707960668106327, 1.570796059726429, 1.5707960804241734, 1.5707960856292398, 1.5707960584023644, 1.5707960457798638, 1.570796085373477, 1.57079613563502, 1.5707961149525287, 1.5707960630054358, 1.5707960570144488, 1.5707960728042911, 1.570796104224035, 1.5707961198710285, 1.570796096327376, 1.5707960712719735, 1.5707960784815385, 1.5707960908232268, 1.5707960976105007, 1.5707960885572312, 1.570796102929911, 1.5707960958567697, 1.570796073684943, 1.570796051738086, 1.5707960796338576, 1.5707961037620153, 1.5707960724532395, 1.5707960410692545, 1.5707960647085493, 1.5707960982191773, 1.5707960850902634, 1.5707960614039036, 1.5707960873320492, 1.570796124597911, 1.5707960854307503, 1.5707960753284784, 1.5707961177151193, 1.5707961564966029, 1.5707961192848385, 1.570796087812704, 1.5707961083399367, 1.5707961460305673, 1.570796124693451, 1.570796094426899, 1.5707960788480066, 1.570796086872465, 1.5707960924281317, 1.5707960960526173, 1.5707960962259955, 1.5707960627896305, 1.570796080111399, 1.5707961056282551, 1.570796118668767, 1.5707960955847668, 1.5707960928954638, 1.57079612638347, 1.5707961302471634, 1.5707960848576443, 1.5707960948497899, 1.5707961238086834, 1.5707960997689578, 1.570796067373002, 1.570796087189746, 1.5707961359127653, 1.5707961219698445, 1.5707960823065592, 1.5707960929473341, 1.5707961326240538, 1.5707961305155274, 1.5707961141569664, 1.5707961010879565, 1.5707960878556946, 1.5707960931748093, 1.5707961054751491, 1.5707961221834383, 1.5707961104248838, 1.5707961081019188, 1.5707961108702546, 1.5707961140286033, 1.570796102443804, 1.5707961341602854, 1.5707961473691978, 1.5707960967354067, 1.5707960669762013, 1.5707961186672266, 1.5707961304105102, 1.5707960947787065, 1.570796107577164, 1.5707961412818507, 1.570796128042082, 1.5707960915431027, 1.5707961071640364, 1.570796148769925, 1.57079611261999, 1.5707960721173573, 1.5707961011046723, 1.5707961391944893, 1.570796115939572, 1.570796121628231, 1.570796160293577, 1.5707961428138382, 1.5707960713535398, 1.57079607291705, 1.5707961242637272, 1.570796117144408, 1.5707961164939275, 1.5707961629334586, 1.5707961753187438, 1.5707960944319521, 1.5707960666324838, 1.5707960941756125, 1.5707961169193492, 1.5707961322540716, 1.570796159252746, 1.5707961720168229, 1.5707961114161773, 1.5707960795829927, 1.570796089047314, 1.570796129269549, 1.570796136054329, 1.5707961507057568, 1.5707961424898895, 1.570796124502494, 1.5707961068032323, 1.5707960987786322, 1.570796116947194, 1.5707961194656148, 1.5707961192460524, 1.5707961153766123, 1.5707961369514112, 1.570796141413682, 1.5707961482309127, 1.5707961390639056, 1.5707961136032258, 1.5707961171598013, 1.5707961048670191, 1.5707961154632286, 1.5707961364956442, 1.570796146807444, 1.5707961393182581, 1.5707961476539238, 1.5707961579119478, 1.570796147846441, 1.5707961326353599, 1.5707961019888093, 1.5707961181728158, 1.5707961374206565, 1.5707961168272668, 1.5707961255394318, 1.570796134673532, 1.5707961585891421, 1.5707961290024626, 1.570796138554401, 1.5707961693432588, 1.570796166647794, 1.570796111909023, 1.5707960928812632, 1.570796120406909, 1.570796148991119, 1.570796136959561, 1.5707961035853064, 1.5707961433660949, 1.5707961707569766, 1.570796166713137, 1.5707961194589846, 1.5707961254203704, 1.5707961601407434, 1.570796199218873, 1.570796146062827, 1.5707960833216437, 1.5707960973071575, 1.5707961393020105, 1.5707961512521127, 1.5707961344621477, 1.570796146124516, 1.5707961335301257, 1.570796133466436, 1.570796127156413, 1.5707961785087072, 1.5707961647606652, 1.5707961693391628, 1.570796144806384, 1.5707961963800017, 1.5707961745023207, 1.5707961200216989, 1.5707961162831081, 1.5707961463313918, 1.5707961609174734, 1.5707961157739896, 1.5707961452521297, 1.5707961505709427, 1.5707961489468996, 1.5707961063857878, 1.5707961398727057, 1.5707961526138674, 1.5707961635337853, 1.5707961501272258, 1.5707961761345524, 1.5707961783324786, 1.570796141974295, 1.5707961305492786, 1.57079615199922, 1.5707961480427193, 1.5707961281556857, 1.5707961432299462, 1.570796184716529, 1.5707961733253104, 1.570796169738065, 1.5707961850464116, 1.5707962154139892, 1.5707961813843303, 1.5707961441632499, 1.5707961685560514, 1.5707962009036807, 1.5707961785315945, 1.5707961219629725, 1.5707961349569803, 1.5707961751022617, 1.5707961784295077, 1.5707961117023161, 1.5707960993870953, 1.5707961530031713, 1.570796171884673, 1.5707961184335395, 1.570796101455884, 1.570796137040455, 1.5707961873341543, 1.5707961498663092, 1.5707961342532817, 1.5707961462696929, 1.5707961766680878, 1.570796166879809, 1.5707961680162879, 1.5707961864658286, 1.5707961796155745, 1.5707961448894407, 1.57079616496452, 1.5707961935403556, 1.5707961903785723, 1.5707961386184752, 1.5707961532278374, 1.570796192375378, 1.5707961917505273, 1.5707961491878464, 1.5707961461897115, 1.5707961838083895, 1.5707961913723587, 1.5707961490121174, 1.5707961523516722, 1.5707961749688397, 1.570796190553536, 1.5707961793412846, 1.5707961539327646, 1.5707961694276065, 1.5707961903756094, 1.570796177128581, 1.5707961959699144, 1.5707961797282333, 1.5707961856486234, 1.5707961552681793, 1.5707961743312868, 1.5707961980304421, 1.5707961943109483, 1.5707961391880465, 1.5707961358865814, 1.5707961615330046, 1.5707962066896244, 1.5707961586900685, 1.5707961092232317, 1.5707961359711418, 1.5707961683497478, 1.5707961651558078, 1.5707961607903953, 1.570796160908773, 1.5707961405811584, 1.5707961573174085, 1.5707961893023819, 1.570796203251647, 1.5707961846003096, 1.570796176588573, 1.5707961818832854, 1.5707961521134248, 1.5707961679492972, 1.570796178337463, 1.5707961950483942, 1.5707961386922806, 1.570796097663564, 1.5707961446424725, 1.5707961834921957, 1.570796172549198, 1.5707961575247404, 1.5707961635012617, 1.5707961616647979, 1.570796195434259, 1.5707962051592042, 1.5707961755843953, 1.5707961474578513, 1.57079613155956, 1.5707961812063835, 1.5707962046791226, 1.5707961341583923, 1.5707961165155504, 1.57079617132669, 1.5707962128462163, 1.5707961999136169, 1.570796192517763, 1.5707962084579283, 1.570796221587678, 1.570796236344632, 1.5707962217503346, 1.5707961894692413, 1.5707961563672141, 1.5707961459375768, 1.5707961943389126, 1.5707962233069086, 1.5707961728432709, 1.5707961797449232, 1.5707962272231972, 1.5707962755148726, 1.5707962982322743, 1.5707962592469962, 1.5707962277451806, 1.5707961928278629, 1.5707961647825603, 1.5707961771531989, 1.5707961709780653, 1.570796107489601, 1.5707961097293566, 1.5707961788437457, 1.5707962075472337, 1.5707962242090199, 1.570796227389016, 1.5707962394629755, 1.5707962229403822, 1.5707961943973856, 1.570796207959892, 1.5707961924468117, 1.5707961615711301, 1.5707961702485802, 1.5707962263537645, 1.5707962186872275, 1.5707962332935264, 1.5707962315312118, 1.5707962248109266, 1.570796226540304, 1.570796200913878, 1.5707961984426637, 1.5707961634427443, 1.570796130810907, 1.5707961830928299, 1.5707962447206203, 1.5707962326705829, 1.5707962124320063, 1.5707962287365145, 1.5707962146791263, 1.57079620130327, 1.5707962131710878, 1.5707962152600163, 1.5707961901671972, 1.5707961994782604, 1.5707962407073828, 1.5707962306511554, 1.5707961922008364, 1.5707961932838943, 1.5707962149483572, 1.5707962288761537, 1.5707962184203859, 1.570796199667667, 1.570796199374722, 1.5707961890828253, 1.5707962167723353, 1.5707962467085759, 1.5707962118231826, 1.5707961982761989, 1.5707962313155728, 1.5707962477602235, 1.5707962169308956, 1.5707961866570619, 1.570796189436421, 1.5707961984704475, 1.5707962459386164, 1.5707962751046503, 1.5707962538246194, 1.570796201327319, 1.5707961846484964, 1.570796220071595, 1.570796220299608, 1.570796229976203, 1.5707962477259432, 1.5707962463263476, 1.570796214539389, 1.5707961853841614, 1.5707962114894436, 1.570796235589538, 1.5707962578766381, 1.570796255838628, 1.5707962187900928, 1.57079617592587, 1.5707961895193276, 1.5707962515151068, 1.57079627627316, 1.5707962260368087, 1.5707962141057987, 1.5707962318268136, 1.570796228012014, 1.5707962147790695, 1.5707962377703368, 1.5707962279022063, 1.5707962165146951, 1.5707962224021552, 1.5707962381258689, 1.570796228665044, 1.5707962510981361, 1.5707962635971764, 1.5707962200503391, 1.5707961701694557, 1.570796181445241, 1.570796276810721, 1.5707963058343917, 1.570796252374132, 1.570796214510921, 1.5707962179140784, 1.5707962042484025, 1.5707961993944963, 1.5707962542188152, 1.5707962828919764, 1.57079625455529, 1.5707962403975264, 1.5707962188713505, 1.570796202090756, 1.570796229247932, 1.5707962529619892, 1.5707962442134327, 1.5707962070404577, 1.5707962407924976, 1.5707962935953999, 1.5707962802571633, 1.570796196868072, 1.5707962091218166, 1.5707962648699514, 1.5707962429897264, 1.5707962016324204, 1.5707962103730768, 1.5707962614546653, 1.5707962620751392, 1.5707962254662557, 1.5707962644147746, 1.5707962936906972, 1.570796251581468, 1.5707962378187903, 1.5707962688219737, 1.5707962353823748, 1.5707962104726458, 1.5707962207532784, 1.5707962433261122, 1.5707962245112341, 1.5707962407411515, 1.5707962895207754, 1.5707962569355576, 1.5707962384352758, 1.5707962557763437, 1.570796316084124, 1.570796284951172, 1.5707962273957534, 1.5707962353060578, 1.5707962599383438, 1.5707962342752353, 1.5707962396177695, 1.5707962606812043, 1.5707962571854188, 1.5707962017255035, 1.5707962223500276, 1.5707962672598867, 1.5707962582735144, 1.5707962448878499, 1.5707962615711033, 1.570796274242888, 1.5707962656659622, 1.5707962622986895, 1.57079626568116, 1.5707962775376365, 1.5707963081807539, 1.5707963000960676, 1.5707962480260194, 1.5707962380433473, 1.5707962690163828, 1.5707962812509626, 1.5707962464025857, 1.570796253129725, 1.5707962800090114, 1.5707962561486335, 1.570796218510705, 1.5707962211678685, 1.5707962463789245, 1.5707962468578085, 1.5707962646336915, 1.5707962862483824, 1.5707962691747872, 1.5707962075869015, 1.5707962260069928, 1.5707962446105406, 1.5707962252097396, 1.5707962322132423, 1.570796288104652, 1.5707963078943505, 1.5707962769221289, 1.570796234376125, 1.5707962484985978, 1.5707962428235165, 1.5707962376334572, 1.5707962470858992, 1.570796269195266, 1.570796298180265, 1.5707963101322486, 1.5707962826743682, 1.570796239461987, 1.570796243397684, 1.5707962823955808, 1.5707962766705876, 1.570796265530793, 1.5707962974591756, 1.570796297240138, 1.5707962692497393, 1.5707962530304982, 1.5707962908428987, 1.5707962882657682, 1.5707962647957243, 1.5707962612302755, 1.5707962925965238, 1.5707962607096277, 1.5707962511068028, 1.570796262678031, 1.5707963078158473, 1.5707962942785698, 1.5707962978077532, 1.5707962613990298, 1.5707962322681686, 1.570796242824303, 1.5707962612838064, 1.5707962773566777, 1.5707962652797396, 1.5707962720443944, 1.5707962697670759, 1.5707962682331937, 1.5707962480610749, 1.5707962552265717, 1.5707962885894833, 1.570796274109844, 1.57079623698191, 1.5707962339051478, 1.570796266282369, 1.5707962623257699, 1.5707962923530752, 1.570796311565499, 1.5707962770299408, 1.5707962712701877, 1.5707962865356966, 1.5707963176300943, 1.5707962912788795, 1.5707963099971334, 1.5707962974984073, 1.5707962785021143, 1.5707962598934941, 1.5707962957593338, 1.5707963065059554, 1.5707962852501454, 1.5707962631630776, 1.57079629094846, 1.5707963046503293, 1.5707962697079212, 1.5707962826841166, 1.5707963284145665, 1.5707963178167492, 1.5707962397602273, 1.5707962361269288, 1.5707962806465725, 1.5707962984798873, 1.5707962410077758, 1.570796239211156, 1.5707962920993035, 1.570796275591892, 1.5707963070361732, 1.5707963254734247, 1.5707963020411062, 1.570796252230342, 1.570796307407915, 1.5707963812480896, 1.5707963435069683, 1.5707962668946427, 1.5707962667477096, 1.5707962774112236, 1.570796294649542, 1.5707963344209168, 1.5707963115188628, 1.5707962765814627, 1.570796253949616, 1.5707962795188348, 1.5707963166765058, 1.5707963132684986, 1.5707962905871395, 1.5707962967532565, 1.5707963273108332, 1.5707963457789935, 1.5707962907180328, 1.5707962656055927, 1.5707962951376906, 1.5707963308467934, 1.5707963217118763, 1.5707962736574557, 1.5707962932768103, 1.570796295382195, 1.5707962537374578, 1.57079627025161, 1.5707963242271332, 1.5707962886340352, 1.5707962733216587, 1.5707963284523743, 1.5707963584445164, 1.5707962791926797, 1.5707962627519723, 1.5707963022849782, 1.5707963310058997, 1.5707963335033717, 1.5707963229716713, 1.5707963165271472, 1.5707963446895286, 1.5707963638236853, 1.570796305384674, 1.5707962830928548, 1.5707963262071705, 1.570796346298366, 1.5707963388670374, 1.5707963112704564, 1.5707963363980808, 1.5707963497290922, 1.5707963218789631, 1.570796275583252, 1.5707963056475636, 1.5707963034300962, 1.570796279649937, 1.5707962899535544, 1.5707963075260871, 1.5707962885025704, 1.570796314070661, 1.5707963188779477, 1.5707962747766298, 1.5707962597935767, 1.5707962888098146, 1.5707963009578616, 1.570796258777407, 1.5707962456255051, 1.5707962834556788, 1.5707963435595582, 1.5707963167892403, 1.570796291653058, 1.5707963106412797, 1.5707963439176884, 1.5707963268877483, 1.570796307206637, 1.5707962959721848, 1.570796321066179, 1.5707963382254957, 1.570796334090913, 1.5707963484588934, 1.5707963582912152, 1.5707963515336345, 1.5707963271496725, 1.5707963589028515, 1.5707963679057035, 1.570796317776685, 1.570796281152568, 1.570796308154672, 1.570796324692363, 1.5707962937683024, 1.5707962735236516, 1.5707963052691878, 1.5707963159809997, 1.5707963083091339, 1.5707963255542279, 1.5707963333192656, 1.5707963217407281, 1.5707963549629678, 1.5707963971129304, 1.5707963526235014, 1.5707963356899597, 1.5707963604141402, 1.5707963517786496, 1.5707963308971813, 1.5707963061729413, 1.570796303761228, 1.5707962904565167, 1.5707962865443825, 1.5707963129453681, 1.5707963174922805, 1.570796312784698, 1.570796306102099, 1.5707963513068048, 1.570796379003359, 1.5707963732152705, 1.5707963614492269, 1.570796378589255, 1.5707963467140336, 1.5707963115325048, 1.570796333159004, 1.5707963176908832, 1.5707962737374537, 1.570796266778736, 1.5707962953627783, 1.5707963171815993, 1.570796344015755, 1.5707963599412658, 1.5707963627673818, 1.5707963899917112, 1.570796392991226, 1.5707963750443235, 1.5707963545764774, 1.5707963105136895, 1.5707962825974293, 1.57079628865099, 1.5707963078638154, 1.5707963379338696, 1.5707963545890493, 1.570796338899709, 1.570796368598982, 1.5707963964629352, 1.5707963615408436, 1.5707962905792665, 1.570796323489759, 1.5707963393378936, 1.570796295995139, 1.5707962930399384, 1.5707963605413948, 1.5707964256045293, 1.5707964339599954, 1.5707963990193485, 1.5707963739827173, 1.5707963361031199, 1.570796328928129, 1.5707963230231754, 1.5707963265641445, 1.5707962969215385, 1.5707963227611748, 1.5707964078551004, 1.5707963842926749, 1.5707963208269453, 1.570796310382582, 1.5707963119726052, 1.57079633451069, 1.5707963294467153, 1.5707963326198104, 1.5707963145879453, 1.5707963441843869, 1.5707964010234337, 1.5707964346995624, 1.5707964126402492, 1.5707963431654106, 1.5707963192820937, 1.5707963269795482, 1.570796331014987, 1.570796371869132, 1.5707964138567956, 1.5707963619659147, 1.5707963461608077, 1.5707963667399782, 1.5707963373933398, 1.5707963356106576, 1.570796322627693, 1.5707963173157187, 1.5707963383354235, 1.5707963797346214, 1.5707964189032975, 1.5707963716037636, 1.5707963201747632, 1.5707963410828067, 1.5707963906749745, 1.5707963779541076, 1.570796361966698, 1.5707963731788972, 1.5707963744583138, 1.5707963720901357, 1.5707963817217303, 1.570796383256631, 1.5707963191566743, 1.570796311098826, 1.570796372564643, 1.570796416224249, 1.570796412923118, 1.5707963617928973, 1.5707963365787034, 1.5707963282720547, 1.5707963419210222, 1.5707964025043397, 1.5707964013256113, 1.5707963538842618, 1.5707963452956413, 1.5707963647162404, 1.5707963641481724, 1.5707963677672396, 1.5707963922482087, 1.5707963869276962, 1.5707963611334164, 1.5707963577397912, 1.570796361681489, 1.57079635675282, 1.570796373102121, 1.5707963762178598, 1.57079636411727, 1.5707963060276933, 1.5707962951998582, 1.5707963622787051, 1.5707964056063732, 1.5707963682746906, 1.5707963309302972, 1.5707963547441637, 1.5707963926485076, 1.5707963940086007, 1.5707963735010908, 1.5707963822153699, 1.5707964113616901, 1.5707964189237336, 1.5707964134425472, 1.5707963877782902, 1.5707963422855113, 1.570796326942206, 1.5707963684197226, 1.5707964100271319, 1.570796385383834, 1.570796349890376, 1.570796364469828, 1.5707963558603197, 1.5707963116053485, 1.5707963291310156, 1.570796371250591, 1.5707964107588932, 1.5707963641401328, 1.5707963241899967, 1.5707963624454115, 1.5707963709755832, 1.5707963318795322, 1.5707963075823188, 1.570796359648549, 1.5707964107554735, 1.5707963960152647, 1.570796353090434, 1.5707963709721526, 1.5707963813601047, 1.5707963865211543, 1.5707963683838486, 1.5707963625544872, 1.57079637440499, 1.570796421385116, 1.5707964333565374, 1.570796437180723, 1.5707963999866548, 1.5707963835737906, 1.5707963746511082, 1.5707963946171062, 1.5707963889650538, 1.5707963759538648, 1.5707963555126245, 1.5707963946817438, 1.57079640390921, 1.5707963839458072, 1.5707963340992088, 1.5707963600431893, 1.5707963936366267, 1.5707963710545625, 1.570796347676843, 1.5707963790597494, 1.5707964072515714, 1.5707963767844126, 1.5707963748235476, 1.570796414373595, 1.5707964312106446, 1.5707963940313523, 1.5707963893774624, 1.5707964091125282, 1.5707964050871026, 1.5707963903287812, 1.5707964281971403, 1.5707964233139542, 1.5707963758158825, 1.570796370362382, 1.5707964398393004, 1.5707964486712138, 1.5707964235465117, 1.5707964153171328, 1.5707964529823804, 1.5707964379907826, 1.5707963969757708, 1.5707963869811077, 1.5707964224365067, 1.570796423708611, 1.570796388918459, 1.570796368216422, 1.5707963936351041, 1.5707964176440254, 1.5707964084004018, 1.57079637880739, 1.570796387542945, 1.5707964080788, 1.5707964180509506, 1.5707963921933383, 1.570796405752281, 1.5707964407491752, 1.5707964578433324, 1.570796403964802, 1.570796407357027, 1.5707964502930802, 1.5707964492980473, 1.5707963957911373, 1.5707963931044107, 1.5707964421039518, 1.57079641993631, 1.5707963878761273, 1.5707963879596774, 1.5707964119882367, 1.5707964024154257, 1.5707964055405768, 1.5707964099131502, 1.5707964242706374, 1.5707964515654214, 1.5707964547872006, 1.570796424865644, 1.570796403390869, 1.5707964148514455, 1.5707964475891931, 1.5707963883235305, 1.5707963853239186, 1.570796437304932, 1.57079644386753, 1.570796395197109, 1.5707963951957407, 1.5707964331933824, 1.5707964555526115, 1.5707964335064755, 1.5707964306667166, 1.5707964317782397, 1.5707964377749442, 1.5707964294437138, 1.57079640221684, 1.570796389823823, 1.5707964121699471, 1.570796450865417, 1.5707964270144719, 1.5707963974767656, 1.5707964486231605, 1.5707964679177515, 1.570796433333715, 1.570796410076753, 1.5707964372862806, 1.570796436668257, 1.5707963910380618, 1.570796414002767, 1.5707964515547856, 1.5707964236417649, 1.5707964018801581, 1.570796419260257, 1.5707964920316584, 1.5707964472105054, 1.5707964177610767, 1.5707964136612516, 1.570796448919263, 1.5707964273849595, 1.5707964184273338, 1.570796436206057, 1.5707964382144914, 1.5707964105743426, 1.57079642793203, 1.5707964656072104, 1.5707964573293345, 1.5707964041591238, 1.5707963974932562, 1.5707964649996573, 1.5707964860802859, 1.5707964478863827, 1.5707964245798807, 1.5707964278632403, 1.5707964501865719, 1.5707964536542443, 1.5707964236969199, 1.5707964159970687, 1.5707963901728106, 1.5707964164297017, 1.570796468679462, 1.5707964779650472, 1.5707964485471209, 1.5707964423565925, 1.5707964440492268, 1.5707964523445157, 1.5707964453919254, 1.5707964478907424, 1.5707964337135105, 1.5707964128029546, 1.570796422041152, 1.5707964889304487, 1.570796527035232, 1.5707964586179193, 1.5707964371784096, 1.570796464431482, 1.5707964708744906, 1.5707964108938175, 1.5707964072092517, 1.5707964462094277, 1.5707964043284026, 1.5707963580539341, 1.5707964012296314, 1.5707965062625309, 1.5707965113313003, 1.570796464732438, 1.5707964888763808, 1.5707964916023316, 1.570796445014129, 1.5707964276037534, 1.5707964731038901, 1.5707964846698006, 1.5707964444417246, 1.5707964162229646, 1.5707964247943378, 1.5707964502723766, 1.5707964483315893, 1.5707964384251951, 1.5707964466316524]


==> errors/Transport3D/Kite_Order_1_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   
 0    5.0000e-01   9.8579e-02     5.4351e-01           1.8498e-01    2.3356e+00      1.2343e-01    1.3464e+00    5.9944e+00      1.6338e-01   2.1634e-01   2.5465e+00     7.0642e+00       2.5813e+00        1.8338e+01           nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                   
 1    2.5000e-01   4.4976e-02     2.0782e-01           5.5227e-02    1.0758e+00      4.9290e-02    5.7944e-01    3.4158e+00      6.6407e-02   1.4393e-01   1.5828e+00     2.5824e+00       1.6535e+00        8.7133e+00          1.1300e+00        1.3900e+00              1.7400e+00       1.1200e+00         1.3200e+00       1.2200e+00       8.1000e-01         1.3000e+00   5.9000e-01    6.9000e-01        1.4500e+00          6.4000e-01           1.0700e+00             
 2    1.2500e-01   1.2966e-02     6.3239e-02           1.3610e-02    1.5623e-01      1.2712e-02    2.8656e-01    1.0219e+00      3.5995e-02   7.0379e-02   1.3423e+00     1.4200e+00       1.5397e+00        3.1335e+00          1.7900e+00        1.7200e+00              2.0200e+00       2.7800e+00         1.9600e+00       1.0200e+00       1.7400e+00         8.8000e-01   1.0300e+00    2.4000e-01        8.6000e-01          1.0000e-01           1.4800e+00             
 3    6.2500e-02   4.3714e-03     2.1316e-02           4.2998e-03    3.1834e-02      4.2222e-03    1.4505e-01    4.1677e-01      1.7294e-02   3.7815e-02   1.2684e+00     1.2533e+00       1.4970e+00        1.9112e+00          1.5700e+00        1.5700e+00              1.6600e+00       2.3000e+00         1.5900e+00       9.8000e-01       1.2900e+00         1.0600e+00   9.0000e-01    8.0000e-02        1.8000e-01          4.0000e-02           7.1000e-01             
 4    3.1250e-02   1.5031e-03     6.6760e-03           1.4406e-03    8.8144e-03      1.4608e-03    7.2026e-02    2.1434e-01      7.0594e-03   1.7070e-02   1.2542e+00     1.2426e+00       1.4886e+00        1.5933e+00          1.5400e+00        1.6700e+00              1.5800e+00       1.8500e+00         1.5300e+00       1.0100e+00       9.6000e-01         1.2900e+00   1.1500e+00    2.0000e-02        1.0000e-02          1.0000e-02           2.6000e-01             



==> errors/Transport3D/Kite_Order_1_SmallProj_summary.txt <==
File generated at 12.06.2024, 09:09:02

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_KiteToSphere3D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 0: 0:00:24
Step 1: 0:01:25
Step 2: 0:08:42
Step 3: 1:04:39
Step 4: 13:27:53

Computational time: 14:43:05, Process time: 23 days, 1:06:49

Extension and transport was redone in time steps: 
0: [2, 2]
1: [2, 2]
2: [2]
3: []
4: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 0    4.959e+03       ----      2.473e+01        ----      5.972e+03      ----      5.000e+00    ----      2.000e-01         ----      3.382e-01     ----      5.368e-02     ----      1.000e+00   ----    
 1    1.654e+04       3.33      8.578e+01        3.47      4.778e+04      8.0       8.000e+00    1.6       1.250e-01         0.62      2.535e-01     0.75      2.076e-02     0.39      1.000e+00   1.0     
 2    5.733e+04       3.47      5.224e+02        6.09      3.822e+05      8.0       1.300e+01    1.62      7.692e-02         0.62      1.484e-01     0.59      1.971e-02     0.95      1.000e+00   1.0     
 3    2.167e+05       3.78      3.880e+03        7.43      3.058e+06      8.0       2.200e+01    1.69      4.545e-02         0.59      8.568e-02     0.58      1.849e-02     0.94      1.000e+00   1.0     
 4    8.563e+05       3.95      4.847e+04        12.49     2.446e+07      8.0       4.100e+01    1.86      2.439e-02         0.54      4.621e-02     0.54      9.566e-03     0.52      1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    3.542e-02      ----      2.106e-01            ----    |  6.537e-02     ----      3.909e-01       ----    |  1.337e-02     ----    
 1    1.285e-02      1.46      1.145e-01            0.88    |  1.591e-02     2.04      6.279e-02       2.64    |  2.321e-03     2.53    
 2    3.077e-03      2.06      3.052e-02            1.91    |  4.077e-03     1.96      6.932e-03       3.18    |  5.137e-04     2.18    
 3    7.399e-04      2.06      9.898e-03            1.62    |  1.003e-03     2.02      1.171e-03       2.57    |  1.124e-04     2.19    
 4    1.825e-04      2.02      2.511e-03            1.98    |  2.477e-04     2.02      2.904e-04       2.01    |  2.167e-05     2.38    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    9.778e-02      ----      2.577e-01            ----    |  1.896e-01     ----      1.003e+00       ----    |  1.411e-01     ----    
 1    6.023e-02      0.7       1.538e-01            0.75    |  6.546e-02     1.53      4.819e-01       1.06    |  6.822e-02     1.05    
 2    1.701e-02      1.82      5.758e-02            1.42    |  1.656e-02     1.98      7.659e-02       2.65    |  1.691e-02     2.01    
 3    5.664e-03      1.59      2.132e-02            1.43    |  5.380e-03     1.62      1.822e-02       2.07    |  5.507e-03     1.62    
 4    1.807e-03      1.65      6.515e-03            1.71    |  1.729e-03     1.64      5.259e-03       1.79    |  1.761e-03     1.64    

-----------------------------------------------   other errors   -----------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     
 0    2.546e+00      ----      7.064e+00        ----    |  2.581e+00         ----      1.834e+01           ----    
 1    1.583e+00      0.69      2.582e+00        1.45    |  1.653e+00         0.64      8.713e+00           1.07    
 2    1.342e+00      0.24      1.420e+00        0.86    |  1.540e+00         0.1       3.134e+00           1.48    
 3    1.268e+00      0.08      1.253e+00        0.18    |  1.497e+00         0.04      1.911e+00           0.71    
 4    1.254e+00      0.02      1.243e+00        0.01    |  1.489e+00         0.01      1.593e+00           0.26    

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 0    1.346e+00     ----      5.994e+00       ----    |  1.634e-01   ----      2.163e-01   ----    
 1    5.794e-01     1.22      3.416e+00       0.81    |  6.641e-02   1.3       1.439e-01   0.59    
 2    2.866e-01     1.02      1.022e+00       1.74    |  3.599e-02   0.88      7.038e-02   1.03    
 3    1.451e-01     0.98      4.168e-01       1.29    |  1.729e-02   1.06      3.782e-02   0.9     
 4    7.203e-02     1.01      2.143e-01       0.96    |  7.059e-03   1.29      1.707e-02   1.15    

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    9.858e-02      ----      5.435e-01            ----    |  1.850e-01     ----      2.336e+00       ----    |  1.234e-01     ----    
 1    4.498e-02      1.13      2.078e-01            1.39    |  5.523e-02     1.74      1.076e+00       1.12    |  4.929e-02     1.32    
 2    1.297e-02      1.79      6.324e-02            1.72    |  1.361e-02     2.02      1.562e-01       2.78    |  1.271e-02     1.96    
 3    4.371e-03      1.57      2.132e-02            1.57    |  4.300e-03     1.66      3.183e-02       2.3     |  4.222e-03     1.59    
 4    1.503e-03      1.54      6.676e-03            1.67    |  1.441e-03     1.58      8.814e-03       1.85    |  1.461e-03     1.53    

List of all time step sizes: 
0: [0.16002807 0.05367629 0.22756788 0.33821615 0.22051161]
1: [0.06620473 0.02075781 0.08679681 0.10281422 0.15685916 0.19100341
 0.25350702 0.12205684]
2: [0.03481845 0.01971017 0.04123205 0.05258905 0.05839072 0.07220568
 0.07994783 0.09658147 0.11858837 0.13374395 0.14843763 0.10074191
 0.04301273]
3: [0.01849426 0.02054668 0.02197864 0.02383066 0.02664448 0.02818779
 0.0309809  0.03404721 0.03694657 0.04093202 0.04507156 0.04888862
 0.05470893 0.05888393 0.06606119 0.07348568 0.08051167 0.08567741
 0.07244037 0.06014028 0.04937555 0.02216559]
4: [0.00956635 0.009896   0.01050203 0.01093211 0.01147237 0.01193676
 0.01253623 0.01315076 0.01366518 0.0143231  0.01505165 0.01586671
 0.01651079 0.01744963 0.0182085  0.01910467 0.01996366 0.02119003
 0.02216451 0.02315569 0.02449734 0.02590819 0.02692543 0.02857455
 0.02996907 0.03145315 0.03335565 0.03517424 0.03686651 0.03920005
 0.04146862 0.04382147 0.04620709 0.04293601 0.03962801 0.03590375
 0.03256085 0.0295687  0.02688009 0.02424151 0.01821298]


==> errors/Transport3D/Kite_Order_2_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   
 0    5.0000e-01   2.5685e-02     2.2777e-01           2.5353e-02    1.0480e+00      1.2244e-01    2.4687e-01    3.2948e+00      5.0391e-02   1.0688e-01   1.4606e+00     7.9365e+00       1.7983e+00        1.7795e+01           nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                   
 1    2.5000e-01   4.9215e-03     5.6233e-02           5.3311e-03    3.6507e-01      3.5197e-02    8.7137e-02    1.4626e+00      1.4037e-02   4.1883e-02   1.3223e+00     3.9817e+00       1.5978e+00        8.0652e+00          2.3800e+00        2.0200e+00              2.2500e+00       1.5200e+00         1.8000e+00       1.5000e+00       1.1700e+00         1.8400e+00   1.3500e+00    1.4000e-01        1.0000e+00          1.7000e-01           1.1400e+00             
 2    1.2500e-01   7.8038e-04     1.3907e-02           7.9800e-04    2.9817e-02      8.7955e-03    2.5331e-02    2.4177e-01      3.5539e-03   1.6678e-02   1.2684e+00     2.0373e+00       1.5347e+00        3.0971e+00          2.6600e+00        2.0200e+00              2.7400e+00       3.6100e+00         2.0000e+00       1.7800e+00       2.6000e+00         1.9800e+00   1.3300e+00    6.0000e-02        9.7000e-01          6.0000e-02           1.3800e+00             
 3    6.2500e-02   1.1574e-04     1.4670e-03           1.2631e-04    3.0236e-03      2.1928e-03    7.4674e-03    5.0583e-02      8.6949e-04   4.1705e-03   1.2597e+00     1.4634e+00       1.4930e+00        1.9062e+00          2.7500e+00        3.2400e+00              2.6600e+00       3.3000e+00         2.0000e+00       1.7600e+00       2.2600e+00         2.0300e+00   2.0000e+00    1.0000e-02        4.8000e-01          4.0000e-02           7.0000e-01             



==> errors/Transport3D/Kite_Order_2_SmallProj_summary.txt <==
File generated at 12.06.2024, 12:54:40

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_KiteToSphere3D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 2, BDF = 3, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 0: 0:01:34
Step 1: 0:09:34
Step 2: 1:09:05
Step 3: 11:49:06

Computational time: 13:09:20, Process time: 49 days, 9:14:44

Extension and transport was redone in time steps: 
0: []
1: []
2: []
3: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 0    4.694e+03       ----      9.465e+01        ----      5.972e+03      ----      7.000e+00    ----      1.429e-01         ----      2.198e-01     ----      5.276e-02     ----      1.000e+00   ----    
 1    1.601e+04       3.41      5.741e+02        6.06      4.778e+04      8.0       1.400e+01    2.0       7.143e-02         0.5       1.225e-01     0.56      2.265e-02     0.43      1.000e+00   1.0     
 2    5.677e+04       3.54      4.145e+03        7.22      3.822e+05      8.0       2.400e+01    1.71      4.167e-02         0.58      7.439e-02     0.61      1.588e-02     0.7       1.000e+00   1.0     
 3    2.164e+05       3.81      4.255e+04        10.26     3.058e+06      8.0       4.300e+01    1.79      2.326e-02         0.56      4.423e-02     0.59      9.247e-03     0.58      1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    2.993e-02      ----      2.278e-01            ----    |  7.761e-03     ----      7.083e-02       ----    |  1.373e-01     ----    
 1    4.265e-03      2.81      4.492e-02            2.34    |  1.045e-03     2.89      7.356e-03       3.27    |  4.041e-02     1.76    
 2    4.961e-04      3.1       1.250e-02            1.85    |  1.276e-04     3.03      6.906e-04       3.41    |  1.053e-02     1.94    
 3    5.340e-05      3.22      1.467e-03            3.09    |  1.603e-05     2.99      8.618e-05       3.0     |  2.698e-03     1.96    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    2.912e-02      ----      1.139e-01            ----    |  2.785e-02     ----      2.360e-01       ----    |  1.051e-01     ----    
 1    6.081e-03      2.26      3.073e-02            1.89    |  5.618e-03     2.31      3.594e-02       2.72    |  2.891e-02     1.86    
 2    8.379e-04      2.86      4.218e-03            2.86    |  7.636e-04     2.88      3.094e-03       3.54    |  6.896e-03     2.07    
 3    1.147e-04      2.87      7.106e-04            2.57    |  1.159e-04     2.72      5.080e-04       2.61    |  1.681e-03     2.04    

-----------------------------------------------   other errors   -----------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     
 0    1.461e+00      ----      7.936e+00        ----    |  1.798e+00         ----      1.780e+01           ----    
 1    1.322e+00      0.14      3.982e+00        1.0     |  1.598e+00         0.17      8.065e+00           1.14    
 2    1.268e+00      0.06      2.037e+00        0.97    |  1.535e+00         0.06      3.097e+00           1.38    
 3    1.260e+00      0.01      1.463e+00        0.48    |  1.493e+00         0.04      1.906e+00           0.7     

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 0    2.469e-01     ----      3.295e+00       ----    |  5.039e-02   ----      1.069e-01   ----    
 1    8.714e-02     1.5       1.463e+00       1.17    |  1.404e-02   1.84      4.188e-02   1.35    
 2    2.533e-02     1.78      2.418e-01       2.6     |  3.554e-03   1.98      1.668e-02   1.33    
 3    7.467e-03     1.76      5.058e-02       2.26    |  8.695e-04   2.03      4.171e-03   2.0     

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 0    2.568e-02      ----      2.278e-01            ----    |  2.535e-02     ----      1.048e+00       ----    |  1.224e-01     ----    
 1    4.922e-03      2.38      5.623e-02            2.02    |  5.331e-03     2.25      3.651e-01       1.52    |  3.520e-02     1.8     
 2    7.804e-04      2.66      1.391e-02            2.02    |  7.980e-04     2.74      2.982e-02       3.61    |  8.796e-03     2.0     
 3    1.157e-04      2.75      1.467e-03            3.24    |  1.263e-04     2.66      3.024e-03       3.3     |  2.193e-03     2.0     

List of all time step sizes: 
0: [0.0908596  0.13778551 0.14689589 0.18113317 0.219828   0.17073888
 0.05275896]
1: [0.03516023 0.03809747 0.04215372 0.04624983 0.0661356  0.07318055
 0.08106906 0.09713612 0.10966801 0.1225472  0.10669802 0.08745379
 0.0718051  0.02264531]
2: [0.01769466 0.01889181 0.01988767 0.02168228 0.02520284 0.02665225
 0.0282802  0.03356557 0.03530156 0.03714272 0.03917046 0.04424918
 0.04764249 0.05041246 0.05868266 0.06249257 0.06642431 0.07279533
 0.07439112 0.06641882 0.05130693 0.04612844 0.03970579 0.01587787]
3: [0.00924713 0.00966989 0.01028266 0.0107048  0.01122277 0.01160985
 0.01195684 0.01239448 0.01343284 0.01381161 0.01431606 0.01469933
 0.01603435 0.01655769 0.01717065 0.01814655 0.01905841 0.01960117
 0.02070028 0.02170369 0.02297435 0.02394224 0.02479362 0.02675541
 0.02780845 0.02904279 0.03068716 0.03242346 0.03370004 0.03539317
 0.03767182 0.03923688 0.04116035 0.04423126 0.04097379 0.03695085
 0.0337951  0.03099841 0.02858058 0.02549419 0.02349281 0.02176084
 0.01581135]


==> errors/Transport3D/Sphere_Order_1_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2VolumeError   StartVolumeError   EndVolumeError   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   L2VolumeErrorEOC   StartVolumeErrorEOC   EndVolumeErrorEOC   
 0    2.5000e-01   1.6722e-01     4.0038e-01           1.5521e-01    7.1710e-01      9.0868e-02    4.7587e-01    1.7222e+00      1.6239e-01   1.4076e-01   3.7649e-01     4.6287e-01       4.9150e-01        1.6593e+00          5.8324e-01      8.6444e-03         1.0515e+00        nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                    nan                nan                   nan                
 1    1.2500e-01   3.5508e-02     1.0048e-01           3.6433e-02    1.9714e-01      2.4357e-02    3.8344e-01    8.5185e-01      5.6154e-02   8.1223e-02   2.4509e-01     2.5825e-01       4.3653e-01        8.8963e-01          1.1668e-01      1.8680e-03         1.8683e-01       2.2400e+00        1.9900e+00              2.0900e+00       1.8600e+00         1.9000e+00       3.1000e-01       1.0200e+00         1.5300e+00   7.9000e-01    6.2000e-01        8.4000e-01          1.7000e-01           9.0000e-01             2.3200e+00         2.2100e+00            2.4900e+00          
 2    6.2500e-02   8.1489e-03     2.7166e-02           9.4648e-03    4.8837e-02      6.4377e-03    2.4975e-01    4.0393e-01      2.7074e-02   4.2771e-02   2.5147e-01     2.4759e-01       4.2064e-01        5.6975e-01          2.3470e-02      4.9120e-04         3.5815e-02       2.1200e+00        1.8900e+00              1.9400e+00       2.0100e+00         1.9200e+00       6.2000e-01       1.0800e+00         1.0500e+00   9.3000e-01    -4.0000e-02       6.0000e-02          5.0000e-02           6.4000e-01             2.3100e+00         1.9300e+00            2.3800e+00          
 3    3.1250e-02   2.0290e-03     7.4634e-03           2.4314e-03    1.1519e-02      1.7946e-03    1.3074e-01    1.8709e-01      1.1719e-02   2.0196e-02   3.1958e-01     3.1846e-01       4.1578e-01        4.5742e-01          5.2814e-03      1.1616e-04         7.7953e-03       2.0100e+00        1.8600e+00              1.9600e+00       2.0800e+00         1.8400e+00       9.3000e-01       1.1100e+00         1.2100e+00   1.0800e+00    -3.5000e-01       -3.6000e-01         2.0000e-02           3.2000e-01             2.1500e+00         2.0800e+00            2.2000e+00          



==> errors/Transport3D/Sphere_Order_1_SmallProj_summary.txt <==
File generated at 12.06.2024, 23:58:51

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_TravelingSphere3D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 1, BDF = 2, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 1: 0:03:29
Step 2: 0:27:42
Step 3: 4:41:27
Step 4: 2 days, 20:24:29

Computational time: 3 days, 1:37:09, Process time: 109 days, 7:28:23

Extension and transport was redone in time steps: 
1: []
2: []
3: []
4: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 1    7.835e+03       ----      2.094e+02        ----      4.778e+04      ----      5.200e+01    ----      1.923e-02         ----      1.983e-02     ----      2.811e-03     ----      1.000e+00   ----    
 2    2.717e+04       3.47      1.663e+03        7.94      3.822e+05      8.0       1.010e+02    1.94      9.901e-03         0.51      9.933e-03     0.5       9.019e-03     3.21      1.000e+00   1.0     
 3    1.028e+05       3.78      1.689e+04        10.16     3.058e+06      8.0       2.020e+02    2.0       4.950e-03         0.5       4.972e-03     0.5       1.300e-03     0.14      1.000e+00   1.0     
 4    4.076e+05       3.97      2.463e+05        14.58     2.446e+07      8.0       4.030e+02    2.0       2.481e-03         0.5       2.487e-03     0.5       5.638e-04     0.43      1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    8.078e-03      ----      3.432e-02            ----    |  7.733e-03     ----      2.457e-02       ----    |  3.552e-03     ----    
 2    1.903e-03      2.09      9.387e-03            1.87    |  1.928e-03     2.0       5.949e-03       2.05    |  8.429e-04     2.08    
 3    4.443e-04      2.1       2.479e-03            1.92    |  4.543e-04     2.09      1.743e-03       1.77    |  1.762e-04     2.26    
 4    1.070e-04      2.05      7.622e-04            1.7     |  1.096e-04     2.05      6.493e-04       1.42    |  3.707e-05     2.25    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    2.743e-01      ----      4.004e-01            ----    |  2.573e-01     ----      7.506e-01       ----    |  8.876e-02     ----    
 2    5.206e-02      2.4       9.910e-02            2.01    |  5.486e-02     2.23      2.482e-01       1.6     |  2.899e-02     1.61    
 3    1.165e-02      2.16      2.535e-02            1.97    |  1.419e-02     1.95      6.658e-02       1.9     |  8.175e-03     1.83    
 4    2.856e-03      2.03      6.725e-03            1.91    |  3.566e-03     1.99      1.612e-02       2.05    |  2.395e-03     1.77    

-----------------------------------------------------------------------------------------   other errors   -----------------------------------------------------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     |  L2VolumeError   eoc       StartVolumeError   eoc       EndVolumeError   eoc     
 1    3.765e-01      ----      4.629e-01        ----    |  4.915e-01         ----      1.659e+00           ----    |  5.832e-01       ----      8.644e-03          ----      1.051e+00        ----    
 2    2.451e-01      0.62      2.583e-01        0.84    |  4.365e-01         0.17      8.896e-01           0.9     |  1.167e-01       2.32      1.868e-03          2.21      1.868e-01        2.49    
 3    2.515e-01      -0.04     2.476e-01        0.06    |  4.206e-01         0.05      5.698e-01           0.64    |  2.347e-02       2.31      4.912e-04          1.93      3.582e-02        2.38    
 4    3.196e-01      -0.35     3.185e-01        -0.36   |  4.158e-01         0.02      4.574e-01           0.32    |  5.281e-03       2.15      1.162e-04          2.08      7.795e-03        2.2     

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 1    4.759e-01     ----      1.722e+00       ----    |  1.624e-01   ----      1.408e-01   ----    
 2    3.834e-01     0.31      8.518e-01       1.02    |  5.615e-02   1.53      8.122e-02   0.79    
 3    2.498e-01     0.62      4.039e-01       1.08    |  2.707e-02   1.05      4.277e-02   0.93    
 4    1.307e-01     0.93      1.871e-01       1.11    |  1.172e-02   1.21      2.020e-02   1.08    

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    1.672e-01      ----      4.004e-01            ----    |  1.552e-01     ----      7.171e-01       ----    |  9.087e-02     ----    
 2    3.551e-02      2.24      1.005e-01            1.99    |  3.643e-02     2.09      1.971e-01       1.86    |  2.436e-02     1.9     
 3    8.149e-03      2.12      2.717e-02            1.89    |  9.465e-03     1.94      4.884e-02       2.01    |  6.438e-03     1.92    
 4    2.029e-03      2.01      7.463e-03            1.86    |  2.431e-03     1.96      1.152e-02       2.08    |  1.795e-03     1.84    

List of all time step sizes: 
1: [0.01969795 0.01966374 0.01963468 0.01963029 0.01982758 0.01960797
 0.01961864 0.01958137 0.01958942 0.01956176 0.01958158 0.01964029
 0.01957624 0.01957538 0.01966323 0.01959041 0.01948346 0.01898615
 0.01952883 0.0197095  0.01958103 0.01973404 0.01963441 0.01975167
 0.01969272 0.01958961 0.01950619 0.01971469 0.01969629 0.0195185
 0.01941399 0.01944263 0.01949202 0.01965796 0.0195593  0.01965518
 0.01947542 0.01910416 0.01945695 0.01967421 0.01961333 0.01940869
 0.01979234 0.01942149 0.01957273 0.01965916 0.0195932  0.01961626
 0.01931961 0.01900155 0.01909092 0.00281128]
2: [0.00989824 0.00991943 0.00991544 0.00991144 0.00992037 0.00990265
 0.00991314 0.00990838 0.00991317 0.00991454 0.00990805 0.00991759
 0.00990213 0.00988682 0.00991732 0.00990855 0.00987697 0.00991413
 0.00991723 0.00991832 0.00990654 0.00992164 0.00993019 0.00990363
 0.00991806 0.00990167 0.00992052 0.00991077 0.0098879  0.00990331
 0.00990086 0.00992239 0.00990019 0.00989304 0.00986066 0.00986359
 0.00993291 0.00991055 0.0098973  0.00991404 0.00990782 0.00990399
 0.00991616 0.00991637 0.0099218  0.00991731 0.00991796 0.00991247
 0.00991622 0.00992717 0.00990818 0.00987996 0.00991698 0.00992133
 0.00991123 0.00990056 0.00991549 0.00991898 0.00991566 0.00989789
 0.00990805 0.00991265 0.00990142 0.00991304 0.00991682 0.00990356
 0.00992185 0.00993253 0.00990625 0.00991721 0.00991269 0.00992919
 0.00991837 0.0099157  0.00991147 0.00991967 0.0099089  0.00991156
 0.00989627 0.00992047 0.00989103 0.00991643 0.00990542 0.00990147
 0.00990669 0.00989716 0.00992153 0.00992413 0.00991248 0.00990984
 0.00991552 0.00991214 0.00990999 0.00990082 0.00989589 0.00991216
 0.00990742 0.00991138 0.0099012  0.0099237  0.00901879]
3: [0.0049703  0.00496957 0.00496907 0.00497102 0.00497047 0.00496897
 0.00496925 0.00496855 0.00496869 0.00496822 0.00496836 0.00496807
 0.00496888 0.00496806 0.00497013 0.0049684  0.00497095 0.00497001
 0.00496983 0.00497002 0.0049688  0.00496865 0.00496667 0.00496772
 0.00496793 0.00496885 0.00496688 0.00496835 0.00496898 0.00497124
 0.00496932 0.00496898 0.00497008 0.00496889 0.00497066 0.00496884
 0.00497058 0.00496974 0.00496881 0.00497114 0.00496928 0.00496951
 0.00496921 0.00496906 0.00496885 0.00496941 0.00496802 0.00496973
 0.00496924 0.00496965 0.00496856 0.00496794 0.00496903 0.00496886
 0.00496872 0.00496827 0.00496986 0.00497042 0.00497055 0.00496736
 0.00496626 0.0049672  0.0049688  0.00496952 0.00496917 0.00496762
 0.00496749 0.00496479 0.00496198 0.00496768 0.00496466 0.0049685
 0.00496749 0.0049681  0.00496985 0.00496871 0.00496999 0.00496937
 0.00496726 0.00496828 0.00496884 0.00497059 0.00496971 0.00497012
 0.00497117 0.00497027 0.00497033 0.00497042 0.00497028 0.00497237
 0.00496984 0.00497004 0.00496865 0.00496888 0.00496922 0.0049702
 0.00496988 0.00497066 0.0049679  0.00496706 0.00497103 0.00496634
 0.00496689 0.00496579 0.00496607 0.00496844 0.00496805 0.00496846
 0.00497017 0.00496747 0.0049667  0.0049665  0.00496748 0.00497231
 0.00496917 0.00496586 0.00496668 0.00496585 0.00496919 0.00497027
 0.00496918 0.00497009 0.00496943 0.00496849 0.00496795 0.00497027
 0.00497007 0.00496883 0.00497076 0.00497221 0.00496829 0.00497037
 0.00496819 0.00496891 0.00496942 0.00496876 0.0049688  0.0049688
 0.0049696  0.00496975 0.00496873 0.00496796 0.00496974 0.00497052
 0.00496828 0.00496766 0.00497116 0.00495979 0.00496688 0.0049684
 0.0049666  0.00496534 0.00496563 0.0049686  0.00496981 0.00496872
 0.00497059 0.00496822 0.00496926 0.00496811 0.00496898 0.00496699
 0.00496873 0.00496958 0.00496644 0.00496654 0.00496639 0.004969
 0.0049683  0.00496893 0.00496625 0.00496719 0.00496863 0.00496325
 0.00496503 0.00496937 0.00496641 0.00496591 0.00496739 0.00497011
 0.00497034 0.00497085 0.00496901 0.00497162 0.00496793 0.00496852
 0.00496863 0.0049684  0.00497083 0.00497109 0.00496867 0.00497025
 0.00497093 0.00496922 0.00496999 0.00496781 0.0049702  0.0049672
 0.00496669 0.00496579 0.00496093 0.00130019]
4: [0.00248595 0.00248614 0.00248607 0.00248625 0.00248637 0.00248628
 0.00248635 0.0024863  0.00248641 0.00248638 0.00248638 0.0024863
 0.00248642 0.00248654 0.00248632 0.00248643 0.00248608 0.00248624
 0.00248628 0.00248607 0.00248632 0.00248604 0.00248637 0.00248592
 0.0024862  0.00248609 0.00248614 0.00248611 0.00248632 0.00248625
 0.0024862  0.0024862  0.00248613 0.00248624 0.00248615 0.0024864
 0.00248635 0.00248627 0.0024862  0.00248626 0.00248633 0.00248607
 0.00248614 0.00248611 0.00248591 0.00248592 0.00248632 0.00248605
 0.00248587 0.00248603 0.00248631 0.00248626 0.00248626 0.00248629
 0.00248631 0.00248634 0.00248624 0.00248634 0.00248628 0.00248631
 0.00248638 0.00248627 0.00248637 0.00248636 0.00248619 0.00248622
 0.00248646 0.00248646 0.00248642 0.0024863  0.00248638 0.00248624
 0.00248617 0.00248653 0.00248623 0.0024863  0.00248642 0.00248633
 0.00248626 0.00248619 0.00248593 0.00248621 0.0024861  0.00248615
 0.0024861  0.00248616 0.00248645 0.00248631 0.00248623 0.0024862
 0.00248626 0.00248624 0.00248626 0.00248619 0.00248641 0.00248619
 0.00248644 0.00248618 0.00248638 0.00248627 0.00248617 0.00248606
 0.00248629 0.00248629 0.00248609 0.0024861  0.00248623 0.00248616
 0.0024863  0.00248612 0.00248617 0.00248619 0.00248619 0.00248597
 0.00248629 0.00248646 0.00248625 0.00248638 0.00248641 0.00248608
 0.00248589 0.002486   0.0024862  0.00248624 0.0024862  0.00248594
 0.00248587 0.0024862  0.00248599 0.002486   0.00248597 0.00248612
 0.00248599 0.00248557 0.00248572 0.00248592 0.00248544 0.00248621
 0.00248548 0.00248592 0.00248569 0.00248541 0.00248553 0.00248549
 0.00248589 0.00248603 0.00248601 0.00248615 0.00248598 0.00248599
 0.0024863  0.00248576 0.00248614 0.00248606 0.00248584 0.00248617
 0.00248611 0.00248625 0.00248601 0.00248635 0.00248624 0.0024863
 0.00248628 0.00248642 0.0024864  0.00248639 0.00248651 0.00248656
 0.00248647 0.00248612 0.00248614 0.00248595 0.00248623 0.00248629
 0.00248637 0.00248625 0.00248636 0.00248622 0.00248632 0.00248627
 0.00248626 0.00248629 0.00248635 0.00248635 0.00248642 0.00248615
 0.00248631 0.00248621 0.00248628 0.00248635 0.00248617 0.00248631
 0.0024862  0.0024864  0.00248655 0.00248624 0.00248604 0.00248601
 0.00248638 0.00248607 0.00248608 0.00248599 0.00248602 0.00248621
 0.00248566 0.00248604 0.00248595 0.00248639 0.00248596 0.00248601
 0.002486   0.00248618 0.00248606 0.00248603 0.00248604 0.0024861
 0.00248616 0.00248611 0.00248616 0.00248628 0.00248549 0.00248569
 0.00248568 0.0024858  0.00248644 0.00248577 0.00248582 0.00248595
 0.00248624 0.00248664 0.00248617 0.00248528 0.00248628 0.00248604
 0.00248618 0.00248647 0.00248637 0.0024863  0.00248643 0.00248602
 0.00248652 0.00248625 0.00248631 0.00248618 0.00248643 0.00248645
 0.00248637 0.00248614 0.00248614 0.00248643 0.00248639 0.00248626
 0.00248641 0.00248626 0.00248613 0.00248622 0.0024863  0.002486
 0.00248614 0.00248625 0.00248624 0.00248657 0.00248631 0.00248637
 0.00248602 0.00248621 0.00248621 0.00248617 0.00248613 0.00248633
 0.00248635 0.00248615 0.00248625 0.00248608 0.00248638 0.00248618
 0.00248612 0.002486   0.00248624 0.00248641 0.00248614 0.00248622
 0.00248616 0.00248654 0.00248625 0.00248617 0.00248639 0.00248625
 0.00248618 0.00248614 0.00248617 0.00248558 0.00248568 0.00248601
 0.00248605 0.00248602 0.00248537 0.00248596 0.0024852  0.00248586
 0.00248601 0.00248574 0.00248588 0.00248599 0.00248581 0.00248595
 0.00248587 0.00248655 0.00248625 0.00248632 0.00248616 0.0024861
 0.00248614 0.00248628 0.00248622 0.0024863  0.00248622 0.00248624
 0.00248592 0.00248588 0.00248585 0.00248607 0.00248601 0.00248585
 0.00248583 0.00248605 0.0024861  0.00248619 0.00248615 0.00248634
 0.00248587 0.00248619 0.00248612 0.00248581 0.00248614 0.0024859
 0.00248583 0.00248613 0.00248624 0.0024861  0.00248601 0.00248631
 0.00248618 0.00248559 0.00248585 0.00248605 0.00248554 0.00248578
 0.00248622 0.00248608 0.00248597 0.00248579 0.00248587 0.00248637
 0.00248575 0.00248551 0.00248595 0.00248643 0.00248619 0.00248658
 0.00248634 0.00248643 0.00248636 0.0024865  0.00248613 0.00248617
 0.00248621 0.00248623 0.00248616 0.00248638 0.00248628 0.00248615
 0.00248637 0.00248634 0.00248635 0.00248643 0.00248624 0.00248627
 0.00248616 0.00248623 0.00248641 0.00248622 0.0024861  0.00248647
 0.00248646 0.00248629 0.00248635 0.00248631 0.00248627 0.00248637
 0.00248622 0.00248642 0.00248604 0.00248629 0.0024861  0.00248628
 0.00248606 0.0024859  0.00248615 0.00248553 0.00248615 0.00248614
 0.00056382]

List of area in each time step: 
1: [1.472316545069686, 1.4602240005432647, 1.4185694430571725, 1.3824848222040351, 1.3450732585315581, 1.312498345051791, 1.2815173936759447, 1.2499094614009592, 1.2223302182963705, 1.1944250974635415, 1.1621502292121153, 1.132901542748633, 1.1113383323928845, 1.08864196916632, 1.062906843587304, 1.041668507750405, 1.0215479063123136, 1.0022165128280076, 0.9798266900292609, 0.9598617268628079, 0.9440966074344393, 0.9275874064087467, 0.9127203924597329, 0.8980336865500252, 0.8874944413459753, 0.8708030150419288, 0.8486493197871351, 0.8284497473217607, 0.817020927165891, 0.8051024834879611, 0.7927306953604736, 0.7768962145856153, 0.7620332618275558, 0.7470169547597689, 0.7294095029181311, 0.7118892159334642, 0.692914373676023, 0.6751278404853277, 0.6626468730067208, 0.6503057899406418, 0.6311403090642893, 0.610316533093625, 0.5915327838418757, 0.5800317723683077, 0.5652313126572656, 0.543029441954593, 0.5249928982630161, 0.5086408608475318, 0.48626934681411305, 0.4669468099211208, 0.45008721161543275, 0.42950514824063646]
2: [1.4790929908196253, 1.478679180760863, 1.47279719150464, 1.4680480589974374, 1.4635341367376378, 1.4591166401978466, 1.454802257775273, 1.4502563768178078, 1.4459667665816422, 1.4421269161328805, 1.4385029995231646, 1.4349324528604914, 1.4310815567951476, 1.4272611740853358, 1.4233764929918467, 1.4197469054281047, 1.4164675061620264, 1.413296778906405, 1.4101689418065475, 1.4068592558485293, 1.4036457209829774, 1.4002690821802932, 1.3974706751374273, 1.3947598358387006, 1.3928270281310027, 1.3915994107034342, 1.3892620225249297, 1.3873566038455099, 1.3854209949408745, 1.3835079533386445, 1.3810524158387856, 1.3791829200178922, 1.3770793672791692, 1.3756532295067256, 1.3740111629770986, 1.3722377508045682, 1.3702200499631092, 1.3686442216186827, 1.3672086010571476, 1.3658227548770663, 1.3645625295034294, 1.3632887904446909, 1.3624011739958275, 1.3613887144579508, 1.3606527597192866, 1.3600403217340653, 1.3594095045433434, 1.3586107146098902, 1.3577316299334958, 1.3576283469023007, 1.3568077204290667, 1.3561068895593258, 1.3553252733622778, 1.354276932250522, 1.3533101623623434, 1.3521461398382906, 1.3509671709373021, 1.3496112371211817, 1.3484009305206237, 1.347462566886013, 1.3465115271644512, 1.3454541258911306, 1.3439960319542708, 1.342392660147885, 1.3405211209392567, 1.3385481426852344, 1.3366769845049307, 1.3349051877620357, 1.3334103039353373, 1.332379327256295, 1.3316253273712777, 1.3313629366172524, 1.3308210037919272, 1.3301028371815902, 1.3288289116034746, 1.3278169777573663, 1.327173968989232, 1.3261393009672047, 1.3251460444027763, 1.3237699137807495, 1.322305303603337, 1.3210237460254577, 1.3194884731367045, 1.3178025555458515, 1.316283968936304, 1.3147676293531503, 1.3136623539086107, 1.3125555568369105, 1.3112455039917226, 1.310290761481787, 1.3089810637882453, 1.3078777634408745, 1.3068290825158646, 1.3054149256574, 1.3039972346261064, 1.3029809214805286, 1.301510541303207, 1.300088661154671, 1.2981236738605644, 1.295999575793121, 1.2941343832159737]
3: [1.4804697830293665, 1.480542409575608, 1.4793336759070792, 1.4784602377939622, 1.4777120500600902, 1.4770223079441593, 1.476348702097259, 1.4757271399101848, 1.4751958282504534, 1.4746470193046661, 1.4741610026668055, 1.4736918415685154, 1.47322438201364, 1.4728059205931372, 1.4724390902041589, 1.4720174773601944, 1.47161699905631, 1.4712673469526951, 1.470954031030631, 1.4706501210633478, 1.4703363372372205, 1.470007508667278, 1.4696467139842548, 1.469309610483442, 1.4689590947638627, 1.4686221673107875, 1.4682763012025486, 1.4679165287320188, 1.4675329252271914, 1.467150873891599, 1.46681119480113, 1.4664488459547687, 1.466050378315632, 1.4657224598754381, 1.4654492017530594, 1.4650995183970033, 1.4648250926152726, 1.4645670314552455, 1.4642610223508468, 1.4639921613189923, 1.4637143898765415, 1.4634146846803573, 1.4631353740788362, 1.4628869378035774, 1.462688597409729, 1.462464696230348, 1.4622137516619094, 1.4619257259039893, 1.4616652632581175, 1.4615071509434707, 1.4613090779205922, 1.461186517599521, 1.4610893746332545, 1.4609637562347608, 1.4609213148002096, 1.46080434586621, 1.460759901263623, 1.4607436134958067, 1.4606913513045492, 1.4606245738251304, 1.4605188616487417, 1.4603944879629334, 1.4602100468670876, 1.4600619113257012, 1.4599263236433837, 1.4597276646283268, 1.4595172550962523, 1.459384683928799, 1.4591786682180237, 1.4589937556182375, 1.4588192171777778, 1.4586143571932784, 1.4584749624415287, 1.4583492981407968, 1.4582363476478197, 1.4581811446441644, 1.4581302510944865, 1.458113816795586, 1.4580867562264919, 1.4580984193917887, 1.4580599126775526, 1.458051775564532, 1.458001012177348, 1.4579768766462142, 1.4579192887054717, 1.4578440708736708, 1.4577465098615914, 1.4576313793838842, 1.4575024060519322, 1.4573578888159553, 1.4572016647826092, 1.4571118798148475, 1.4569940320192631, 1.4568766957523183, 1.4567895386494933, 1.4567229185718484, 1.4566364130091274, 1.4565980460232408, 1.456534322413884, 1.4565198400335937, 1.456531108982444, 1.456528827617987, 1.4565812354952152, 1.4566044927531019, 1.456650907146178, 1.4566930990356128, 1.4566910051206885, 1.456671918049871, 1.4566205788216509, 1.4565273330827753, 1.4564083875806209, 1.4563154014596855, 1.4561730353035605, 1.4559850532046492, 1.455782444224671, 1.455575422419477, 1.4553399329977053, 1.4551077985584298, 1.4548931535340515, 1.4547196624015575, 1.4545702576663873, 1.45442781543118, 1.4542698488731491, 1.4541378852567275, 1.4539291196243016, 1.4537416082712555, 1.4535694528542042, 1.4533662133786573, 1.453198409327314, 1.4529725049456181, 1.4527528021792375, 1.4525823479804716, 1.4524363237982962, 1.4523094861199919, 1.4521899824384277, 1.4521181232013816, 1.4520589069378986, 1.451972232923428, 1.4518939452165833, 1.4517857544545598, 1.4517505880648267, 1.4517103082746068, 1.451678072815143, 1.451668035201152, 1.451664943995546, 1.4516822765342658, 1.4516134381121033, 1.451528870624174, 1.4514559057955476, 1.4513568621511357, 1.4512912843481112, 1.4511361599491748, 1.4510646056458845, 1.4509517014480846, 1.4508158175227588, 1.4506594941603534, 1.4504652976364831, 1.450279562572845, 1.4500555763989782, 1.449892273702768, 1.4496954031278275, 1.4495508076613621, 1.4494194835003689, 1.4493093949271276, 1.4491724174594818, 1.449059974012922, 1.4489354116105009, 1.4488740982920656, 1.4488028831625752, 1.4487473490156997, 1.4486393082477893, 1.4485652992674172, 1.4484911584282916, 1.448425444157369, 1.4483541477846973, 1.4482426704513802, 1.4481776105362651, 1.448038016483061, 1.4479179277206973, 1.4478021684092885, 1.447712725672412, 1.447616151243442, 1.4475216665358535, 1.4473832618382676, 1.4472650685109123, 1.4471444665889452, 1.4470246601889112, 1.446903277992054, 1.446770965806664, 1.4466051931268122, 1.4465360147649065, 1.4464288114710488, 1.4463272793412452, 1.4462424465193708, 1.4461577473882397, 1.4460694606935045, 1.4459363488499195, 1.445803739525326, 1.4456595083778017, 1.4455328564367316, 1.4453961120924945, 1.4451457276733302]
4: [1.4808448218254957, 1.4808794927473514, 1.4806086447658684, 1.4804146932440703, 1.4802440937260706, 1.4800891062351393, 1.4799480431234273, 1.4798135484970567, 1.479687288332981, 1.4795794412928025, 1.4794819250563334, 1.4793894816752073, 1.4793046487510166, 1.479227342777099, 1.479155807628926, 1.4790915603008197, 1.4790362779776771, 1.478983179374888, 1.478935724576207, 1.478888717931381, 1.4788452515311294, 1.4787992408417199, 1.4787565387621642, 1.4787168240707529, 1.478676483974185, 1.4786388745345387, 1.4786040881460514, 1.4785739679456043, 1.4785408858599407, 1.4785095939157127, 1.4784768060861389, 1.4784488493565422, 1.478415302467879, 1.4783835271240233, 1.478356850027959, 1.4783289583570527, 1.4783038759945715, 1.4782794054656425, 1.4782530084883354, 1.4782243598643112, 1.4781962478203905, 1.4781645720162033, 1.4781347274995806, 1.4781064101069674, 1.4780732173946929, 1.4780438657723147, 1.4780119433481664, 1.4779797446671286, 1.4779459634850638, 1.4779081379298165, 1.4778715396706423, 1.4778354276659944, 1.4777989219450312, 1.477762894732841, 1.477731249943609, 1.4776950018088888, 1.4776534196527311, 1.4776156226477466, 1.4775781713218268, 1.477543649652846, 1.47750991643081, 1.4774781728101294, 1.4774485215159463, 1.477418483312145, 1.4773889072613071, 1.4773541901718452, 1.4773244734864475, 1.4772984976923305, 1.477268345911392, 1.477241556051111, 1.4772170674538645, 1.477199648748002, 1.4771866189397225, 1.477160702226286, 1.4771418725206849, 1.4771317893360978, 1.4771120448522825, 1.4770971646104576, 1.4770862947349392, 1.477068716149558, 1.4770470643354652, 1.4770279892241822, 1.4770027886306647, 1.4769766512416096, 1.4769442781473427, 1.4769146703951586, 1.4768930338026984, 1.4768635811452264, 1.4768374976185399, 1.4768110809067123, 1.476787121559502, 1.4767499754704696, 1.4767117445407505, 1.4766758626290426, 1.476640019168705, 1.4765938712935327, 1.47653927265995, 1.4764911926901463, 1.476448758855245, 1.4764084392670858, 1.4763767590132453, 1.4763446198715304, 1.4763163133661168, 1.4762908063519262, 1.476273893644778, 1.4762595898105257, 1.4762540693699941, 1.476247942393082, 1.476238612914636, 1.476233302375605, 1.4762244168425946, 1.476218536525131, 1.476218009146129, 1.4762218316355986, 1.4762218250147292, 1.476224793243621, 1.4762261241669046, 1.476229098609725, 1.4762289409835831, 1.476231067871839, 1.47622970963331, 1.4762248099296054, 1.4762207032742747, 1.476216569480244, 1.4762102506262282, 1.4762043131624387, 1.4761905460024882, 1.4761758969135, 1.4761643580615336, 1.476152717790962, 1.4761368431163546, 1.4761270257754193, 1.4761092526785455, 1.4760965428591963, 1.4760874097144208, 1.4760837350729583, 1.4760789884225567, 1.4760785819403701, 1.4760775449856272, 1.4760765918969065, 1.4760749140794627, 1.4760664313104694, 1.4760543984901329, 1.4760456267856104, 1.4760370324627554, 1.4760311374640467, 1.4760257039204066, 1.4760246858461734, 1.4760225504423572, 1.4760215253423936, 1.4760214168268642, 1.4760212699713984, 1.4760224001028275, 1.4760251355181886, 1.4760270689977133, 1.4760341064898248, 1.4760339391831596, 1.4760415884539322, 1.476043203938899, 1.4760450716161433, 1.476044723698236, 1.4760434083498981, 1.4760436957875114, 1.4760380913427291, 1.476034314861484, 1.4760298898356108, 1.4760191289913756, 1.476010948977114, 1.4760001914215937, 1.4759902988491476, 1.4759735453672338, 1.4759529974076175, 1.475935829126424, 1.4759105361487108, 1.4758829465516634, 1.4758577496565768, 1.4758293697420122, 1.4758038424113376, 1.4757763195568938, 1.4757536562021036, 1.4757321202145117, 1.475717557703119, 1.4757021089134876, 1.475684451696362, 1.475673488891294, 1.4756627419463477, 1.4756501838430738, 1.4756447069208283, 1.475634567750841, 1.4756277854323092, 1.475624850430119, 1.4756212621535887, 1.4756227445097936, 1.4756250977353669, 1.4756258000707314, 1.4756313592646566, 1.4756315690463115, 1.4756380799958428, 1.4756452750613913, 1.4756535911237725, 1.4756660426598425, 1.475671930403008, 1.475683822686769, 1.4756926307024925, 1.4756989106540896, 1.4757121828041173, 1.4757167068163586, 1.475723689566061, 1.4757304255572805, 1.4757411727228626, 1.4757455878426486, 1.4757461405199959, 1.4757478782656845, 1.475736671451699, 1.4757305839440138, 1.4757215228539409, 1.4757079297879256, 1.4756922536263513, 1.4756770300376147, 1.4756557870021978, 1.4756328458273062, 1.4756031857708916, 1.4755723379439567, 1.4755419081407368, 1.4755092701748491, 1.4754722199054182, 1.4754409825721149, 1.4754030959431614, 1.4753695974401226, 1.4753318827549675, 1.4752931043995503, 1.4752576003902484, 1.4752202938271786, 1.4751848863360546, 1.4751514906619299, 1.4751294091299179, 1.4750962701617996, 1.475069685196013, 1.4750493053503113, 1.475028978948789, 1.475011895286589, 1.4749950423642795, 1.4749928424194625, 1.4749837148256593, 1.4749768824802998, 1.474970873092311, 1.4749654734680253, 1.474961353669641, 1.4749554309899064, 1.4749437547604878, 1.474935206079186, 1.4749280612367093, 1.4749134917683284, 1.474903241632587, 1.4748920261724323, 1.474877626660886, 1.4748634219746795, 1.4748442177192114, 1.47482374336664, 1.4747993448446122, 1.474777844396884, 1.4747540910456371, 1.4747352691055386, 1.4747167234771135, 1.474700488923727, 1.4746848760794422, 1.4746727882324757, 1.4746585581401337, 1.474646898997035, 1.474634133505311, 1.4746239200331015, 1.4746120786995094, 1.4746015093678029, 1.4745896270329366, 1.4745770806250933, 1.4745691633812308, 1.4745541304161367, 1.4745456198848332, 1.4745389515791705, 1.474533229791363, 1.474523081958972, 1.4745150614133264, 1.4745069715974939, 1.4745015320454762, 1.4744995748554792, 1.4744960153587179, 1.474492559260447, 1.474489318263453, 1.4744820922458555, 1.4744761985708854, 1.4744709199860269, 1.4744632106938884, 1.4744504360963966, 1.474431525983164, 1.4744161213788056, 1.4744081780008915, 1.4744001927253918, 1.4743920808054938, 1.4743841004174867, 1.4743798077974914, 1.4743727582848656, 1.4743652295053882, 1.4743558437451925, 1.4743485546572699, 1.4743422617954767, 1.474333928930832, 1.4743247146827125, 1.4743091505803991, 1.4742950864698516, 1.4742769434000804, 1.47425513979331, 1.4742342315989423, 1.4742071634358707, 1.4741819514749581, 1.4741522254036625, 1.4741235991564474, 1.4740987931842335, 1.4740700462792675, 1.4740400969047482, 1.4740189021416816, 1.4739984732961444, 1.4739784830884042, 1.4739668030566462, 1.4739538056722985, 1.4739434608281405, 1.473932024365651, 1.4739269947631075, 1.4739258661159682, 1.473923206550366, 1.4739183689420956, 1.4739070345997332, 1.473898133148096, 1.473895364883573, 1.4738940553981967, 1.4738871420593638, 1.4738829840153664, 1.4738791945118792, 1.4738743580094922, 1.4738673937752678, 1.4738668598215963, 1.4738598851152445, 1.4738546725818447, 1.4738508324025923, 1.473842649543561, 1.4738362925270903, 1.4738257707409304, 1.4738140437724079, 1.4737982809709682, 1.4737791527657247, 1.4737597568474232, 1.473741026261958, 1.4737220187024538, 1.47370731097743, 1.4736869090978637, 1.4736708120066517, 1.4736492448914806, 1.4736355317219796, 1.4736198535485625, 1.4736110217255782, 1.4736037034289267, 1.4735963337043432, 1.4735901364012158, 1.473580845708169, 1.473571667737542, 1.473557445747574, 1.4735488465007642, 1.4735359554678902, 1.4735218786475233, 1.4735055799615977, 1.4734890249133685, 1.473473653315689, 1.4734573145819625, 1.4734446599396525, 1.4734331353496894, 1.4734197758762593, 1.4734085741378538, 1.473398069111166, 1.4733860172309645, 1.4733765698667969, 1.4733677863706807, 1.473362483219422, 1.4733571023734722, 1.4733524582724478, 1.4733436779255569, 1.4733417296139162, 1.4733367665051431, 1.4733323014861035, 1.473327784409867, 1.4733237251540925, 1.4733209584522302, 1.4733146912415351, 1.4733069463557387, 1.4732994959723398, 1.4732912947685057, 1.473281771795801, 1.4732700453588432, 1.4732610516834603, 1.4732484249861202, 1.4732397928537113, 1.4732319260858486, 1.4732216467653017, 1.4732138269949995, 1.4731657221348784]


==> errors/Transport3D/Sphere_Order_2_SmallProj_errors.dat <==
Lx    MeshSize     L2ExLsetOnGh   LinfLinfExLsetOnGh   L2L2lsetCut   L2L2lsetTrans   L2LsetOnExG   L2h1lsetCut   L2h1lsetTrans   L2nCut       L2nTrans     L2EikonalCut   L2EikonalTrans   StartEikonalCut   StartEikonalTrans   L2VolumeError   StartVolumeError   EndVolumeError   L2ExLsetOnGhEOC   LinfLinfExLsetOnGhEOC   L2L2lsetCutEOC   L2L2lsetTransEOC   L2LsetOnExGEOC   L2h1lsetCutEOC   L2h1lsetTransEOC   L2nCutEOC    L2nTransEOC   L2EikonalCutEOC   L2EikonalTransEOC   StartEikonalCutEOC   StartEikonalTransEOC   L2VolumeErrorEOC   StartVolumeErrorEOC   EndVolumeErrorEOC   
 0    2.5000e-01   9.7768e-04     2.0038e-02           3.2371e-04    8.9437e-04      2.8026e-02    3.7548e-04    2.2297e-02      1.8893e-03   7.6504e-03   4.7582e-01     1.6828e+00       4.7168e-01        1.6300e+00          8.3720e-04      1.1039e-03         1.6601e-03        nan               nan                     nan              nan                nan              nan              nan                nan          nan           nan               nan                 nan                  nan                    nan                nan                   nan                
 1    1.2500e-01   1.1386e-04     2.2560e-03           3.2093e-05    9.8938e-05      7.1628e-03    4.3689e-05    6.0329e-03      2.0366e-04   2.0571e-03   4.3030e-01     9.1294e-01       4.2910e-01        8.8123e-01          1.0725e-04      1.2331e-04         2.1758e-04       3.1000e+00        3.1500e+00              3.3300e+00       3.1800e+00         1.9700e+00       3.1000e+00       1.8900e+00         3.2100e+00   1.8900e+00    1.5000e-01        8.8000e-01          1.4000e-01           8.9000e-01             2.9600e+00         3.1600e+00            2.9300e+00          
 2    6.2500e-02   1.4349e-05     2.8848e-04           5.2473e-06    1.7002e-05      1.7969e-03    1.7544e-05    1.8884e-03      2.5790e-05   4.0485e-04   4.1841e-01     5.7405e-01       4.1879e-01        5.6871e-01          2.0073e-05      2.1175e-05         6.9621e-06       2.9900e+00        2.9700e+00              2.6100e+00       2.5400e+00         2.0000e+00       1.3200e+00       1.6800e+00         2.9800e+00   2.3500e+00    4.0000e-02        6.7000e-01          4.0000e-02           6.3000e-01             2.4200e+00         2.5400e+00            4.9700e+00          



==> errors/Transport3D/Sphere_Order_2_SmallProj_summary.txt <==
File generated at 13.06.2024, 02:31:42

Functions taken from /home/data/schwering/code/LevelSetTransport/functions/function_modules/LevelSetTransport_TravelingSphere3D on time interval [0.0, 1.0]

Solved with /home/data/schwering/code/LevelSetTransport/Transport.py 

With parameters:
	Main:
		kg = 2, BDF = 3, h0 = 0.5, layers_transport = 3, t_start = 0.0, t_end = 1.0 
	Level set transport:
		layers_transport = 3, use_normal_vel = False, use_exact_bnd = False, use_exact_vel = True, max_trans_iter = 10, extra_timesteps_start = 10 
	Ghost penalty extension:
		c_ext_delta = -1.0, c_ext_gamma_ghost = 1.0, extension_gamma_ghost = c_ext_gamma_ghost, use_H1Proj = False
	Bools:
		 use_sign_dist = False, use_const_normal_vel = False, use_simple_vel = False
-----------------   Used time:    ----------------- 
Step 1: 0:19:58
Step 2: 2:52:42
Step 3: 1 day, 13:08:54

Computational time: 1 day, 16:21:35, Process time: 135 days, 0:41:14

Extension and transport was redone in time steps: 
1: []
2: []
3: []

--------------------------------------------------------------------------------------------   Quantities   --------------------------------------------------------------------------------------------
 Lx   AveActiveElem   mult      SecondsPerStep   mult      MeshElements   mult      #TimeSteps   mult      AveTimeStepSize   mult      MaxTimeStep   mult      MinTimeStep   mult      t_end       mult    
 1    9.554e+03       ----      1.198e+03        ----      4.778e+04      ----      1.020e+02    ----      9.804e-03         ----      9.927e-03     ----      7.678e-03     ----      1.000e+00   ----    
 2    2.823e+04       2.96      1.036e+04        8.65      3.822e+05      8.0       2.020e+02    1.98      4.950e-03         0.5       4.968e-03     0.5       4.040e-03     0.53      1.000e+00   1.0     
 3    1.035e+05       3.67      1.337e+05        12.91     3.058e+06      8.0       4.030e+02    2.0       2.481e-03         0.5       2.486e-03     0.5       1.300e-03     0.32      1.000e+00   1.0     

-----------------------------------------------------------   at step 1   -----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    8.143e-04      ----      8.804e-03            ----    |  6.259e-05     ----      2.682e-03       ----    |  2.569e-02     ----    
 2    9.521e-05      3.1       9.655e-04            3.19    |  1.591e-05     1.98      5.608e-04       2.26    |  6.623e-03     1.96    
 3    1.221e-05      2.96      1.391e-04            2.8     |  4.012e-06     1.99      1.742e-04       1.69    |  1.662e-03     1.99    

----------------------------------------------------------   at last step   ----------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    9.242e-04      ----      8.416e-03            ----    |  6.293e-04     ----      9.763e-04       ----    |  2.656e-02     ----    
 2    1.104e-04      3.07      9.522e-04            3.14    |  6.329e-05     3.31      9.877e-05       3.31    |  6.697e-03     1.99    
 3    1.165e-05      3.24      1.284e-04            2.89    |  3.141e-06     4.33      7.132e-06       3.79    |  1.673e-03     2.0     

-----------------------------------------------------------------------------------------   other errors   -----------------------------------------------------------------------------------------
 Lx   L2EikonalCut   eoc       L2EikonalTrans   eoc     |  StartEikonalCut   eoc       StartEikonalTrans   eoc     |  L2VolumeError   eoc       StartVolumeError   eoc       EndVolumeError   eoc     
 1    4.758e-01      ----      1.683e+00        ----    |  4.717e-01         ----      1.630e+00           ----    |  8.372e-04       ----      1.104e-03          ----      1.660e-03        ----    
 2    4.303e-01      0.15      9.129e-01        0.88    |  4.291e-01         0.14      8.812e-01           0.89    |  1.073e-04       2.96      1.233e-04          3.16      2.176e-04        2.93    
 3    4.184e-01      0.04      5.740e-01        0.67    |  4.188e-01         0.04      5.687e-01           0.63    |  2.007e-05       2.42      2.118e-05          2.54      6.962e-06        4.97    

-----------------------------------------   h1 errors   -----------------------------------------
 Lx   L2h1lsetCut   eoc       L2h1lsetTrans   eoc     |  L2nCut      eoc       L2nTrans    eoc     
 1    3.755e-04     ----      2.230e-02       ----    |  1.889e-03   ----      7.650e-03   ----    
 2    4.369e-05     3.1       6.033e-03       1.89    |  2.037e-04   3.21      2.057e-03   1.89    
 3    1.754e-05     1.32      1.888e-03       1.68    |  2.579e-05   2.98      4.049e-04   2.35    

-------------------------------------------------------   L2 and Linf errors   -------------------------------------------------------
 Lx   L2ExLsetOnGh   eoc       LinfLinfExLsetOnGh   eoc     |  L2L2lsetCut   eoc       L2L2lsetTrans   eoc     |  L2LsetOnExG   eoc     
 1    9.777e-04      ----      2.004e-02            ----    |  3.237e-04     ----      8.944e-04       ----    |  2.803e-02     ----    
 2    1.139e-04      3.1       2.256e-03            3.15    |  3.209e-05     3.33      9.894e-05       3.18    |  7.163e-03     1.97    
 3    1.435e-05      2.99      2.885e-04            2.97    |  5.247e-06     2.61      1.700e-05       2.54    |  1.797e-03     2.0     

List of all time step sizes: 
1: [0.00984611 0.00982157 0.00983186 0.00985324 0.00981626 0.00979087
 0.00981919 0.00990526 0.00991465 0.00982552 0.009804   0.00984148
 0.00982799 0.00980614 0.00979069 0.00977233 0.00979472 0.00981604
 0.0097913  0.00978215 0.00979096 0.0098152  0.00982003 0.0098035
 0.00980956 0.00983945 0.00978763 0.00980025 0.009832   0.00976015
 0.00981503 0.00976967 0.00974201 0.00980254 0.00971242 0.00974781
 0.00977076 0.00985306 0.00990205 0.00984644 0.0098178  0.00983783
 0.00986562 0.00984033 0.0098179  0.00984867 0.00991392 0.00985546
 0.00985988 0.00986721 0.00980605 0.0097993  0.00980315 0.00988414
 0.00987809 0.00989442 0.00992729 0.00985539 0.0098061  0.00979924
 0.00978759 0.00982863 0.00985765 0.00989052 0.0098405  0.00981042
 0.00981593 0.00981028 0.00980111 0.00981849 0.00976655 0.0098521
 0.00981153 0.00985985 0.00978469 0.00976967 0.00978083 0.00979876
 0.00985347 0.00985734 0.00982929 0.00980195 0.00983007 0.00982907
 0.00981139 0.00983732 0.00981175 0.00978953 0.00983301 0.00986779
 0.00983262 0.00983903 0.00982919 0.00983621 0.00984292 0.00988945
 0.009869   0.0098548  0.00978721 0.00979952 0.00985537 0.00767801]
2: [0.00494693 0.00495866 0.00495971 0.00495626 0.00495772 0.00495805
 0.00495572 0.00495763 0.00496018 0.00495381 0.00495272 0.00495351
 0.00495656 0.00495341 0.00495419 0.00495638 0.00495658 0.00495078
 0.00495727 0.00495891 0.00495402 0.00496289 0.00495829 0.00494967
 0.00495106 0.00494772 0.00494341 0.00495164 0.00495181 0.00495241
 0.00495428 0.00495425 0.00495934 0.00496274 0.00495704 0.0049561
 0.00495859 0.00496073 0.00495915 0.00495074 0.00495328 0.00495999
 0.00495975 0.00495768 0.00496516 0.004958   0.00495179 0.00495363
 0.00495907 0.0049547  0.00495085 0.00495561 0.00496028 0.00495203
 0.0049554  0.00494678 0.00495854 0.00495013 0.00495168 0.00493894
 0.00495047 0.00496218 0.00495828 0.0049511  0.00495191 0.00494832
 0.00494653 0.00494936 0.00493034 0.00493779 0.00493151 0.00493667
 0.00493834 0.00495712 0.00495547 0.00495112 0.00494866 0.00494978
 0.00495701 0.00495866 0.00495392 0.00495216 0.004952   0.00495641
 0.00495807 0.00495698 0.00495959 0.00496715 0.0049609  0.00495713
 0.00495865 0.0049642  0.0049587  0.00495662 0.00495624 0.00495869
 0.00495702 0.00495957 0.00496359 0.00496079 0.00495409 0.00494776
 0.00493998 0.00495214 0.00494873 0.00495558 0.00496066 0.00495907
 0.00495561 0.00495571 0.00495028 0.00495096 0.00496052 0.00494764
 0.0049595  0.00495635 0.00495652 0.00495052 0.00496342 0.00495793
 0.00495278 0.00495723 0.00495632 0.0049566  0.00495134 0.00495248
 0.00495653 0.00496608 0.00495921 0.00495308 0.00495854 0.00495932
 0.00496059 0.00496506 0.00496821 0.0049501  0.00495347 0.00496197
 0.0049586  0.00495391 0.00495802 0.00495968 0.00496468 0.00496221
 0.00495918 0.00496146 0.00495783 0.00495543 0.00495502 0.0049552
 0.00495986 0.00495861 0.00495515 0.00495961 0.00495574 0.00494747
 0.00494815 0.0049562  0.0049602  0.00495317 0.00494652 0.00495023
 0.00495871 0.00495707 0.00495054 0.00495073 0.00495758 0.004964
 0.00495263 0.00494757 0.00494941 0.00495939 0.00496243 0.00496385
 0.00496247 0.00495836 0.00495695 0.00495816 0.00495489 0.00495328
 0.00495888 0.00495932 0.00495606 0.00496258 0.00495475 0.00495224
 0.00494728 0.00494511 0.0049602  0.00495559 0.00495729 0.00495388
 0.00495373 0.00495588 0.00495729 0.00495306 0.00494161 0.0049535
 0.00495938 0.00495032 0.00493693 0.00403991]
3: [0.00248515 0.00248438 0.00248487 0.00248441 0.00248453 0.00248496
 0.00248551 0.00248533 0.00248524 0.0024845  0.00248448 0.00248505
 0.00248463 0.00248476 0.00248439 0.00248479 0.00248476 0.00248471
 0.00248409 0.00248391 0.00248418 0.00248465 0.00248403 0.00248387
 0.00248444 0.00248469 0.00248403 0.00248557 0.00248506 0.00248491
 0.00248375 0.00248479 0.00248547 0.00248583 0.00248498 0.00248456
 0.00248492 0.00248599 0.00248491 0.00248406 0.0024844  0.00248401
 0.00248432 0.00248399 0.00248334 0.00248358 0.00248386 0.0024843
 0.00248396 0.0024841  0.00248442 0.00248375 0.00248344 0.00248467
 0.00248418 0.0024845  0.00248449 0.00248466 0.00248562 0.00248511
 0.00248475 0.00248448 0.00248449 0.0024853  0.00248509 0.00248448
 0.00248446 0.0024845  0.00248533 0.00248464 0.00248442 0.00248494
 0.00248529 0.00248526 0.00248487 0.00248448 0.00248465 0.00248543
 0.00248557 0.00248512 0.00248473 0.00248535 0.00248475 0.00248475
 0.00248446 0.00248412 0.0024845  0.00248537 0.00248443 0.00248446
 0.0024847  0.00248433 0.00248401 0.0024848  0.00248486 0.00248447
 0.00248462 0.00248478 0.00248483 0.00248354 0.00248428 0.00248461
 0.00248397 0.00248381 0.00248452 0.0024846  0.00248443 0.00248393
 0.00248436 0.00248454 0.00248414 0.00248465 0.00248493 0.00248504
 0.00248521 0.00248494 0.00248533 0.00248527 0.00248353 0.00248358
 0.00248313 0.00248285 0.00248338 0.00248472 0.0024844  0.00248446
 0.00248473 0.00248509 0.00248402 0.0024823  0.00248381 0.00248343
 0.00248343 0.00248247 0.00248239 0.00248157 0.00248099 0.00248233
 0.00248384 0.00248432 0.0024789  0.00248292 0.00248049 0.0024836
 0.00248375 0.00248334 0.00248404 0.00248488 0.00248494 0.00248406
 0.00248435 0.0024843  0.00248499 0.00248556 0.00248468 0.00248464
 0.00248374 0.00248447 0.00248414 0.0024845  0.00248442 0.00248491
 0.00248515 0.00248541 0.00248485 0.00248471 0.00248506 0.00248594
 0.00248525 0.00248526 0.00248525 0.00248503 0.00248525 0.00248591
 0.00248521 0.00248497 0.00248514 0.00248538 0.00248619 0.00248607
 0.00248492 0.00248468 0.00248502 0.00248566 0.00248432 0.00248421
 0.00248444 0.00248533 0.00248461 0.00248435 0.0024851  0.00248472
 0.00248494 0.00248598 0.00248468 0.00248412 0.0024839  0.00248419
 0.00248378 0.00248429 0.00248551 0.00248402 0.00248317 0.002483
 0.00248333 0.00248363 0.0024829  0.00248271 0.00248264 0.00248505
 0.00248428 0.00248356 0.00248403 0.00248384 0.00248423 0.00248471
 0.00248508 0.00248492 0.00248374 0.0024831  0.00248335 0.00248304
 0.00248331 0.00248296 0.00248374 0.00248535 0.00248646 0.00248434
 0.00248459 0.00248238 0.00248403 0.00248339 0.00248302 0.00248271
 0.00248292 0.00248484 0.00248471 0.00248475 0.00248515 0.00248446
 0.00248459 0.0024852  0.00248504 0.00248482 0.00248471 0.00248447
 0.00248424 0.00248439 0.00248402 0.0024843  0.00248513 0.00248549
 0.00248493 0.00248439 0.00248432 0.00248462 0.00248538 0.00248583
 0.0024861  0.00248484 0.00248415 0.00248404 0.00248518 0.00248462
 0.00248389 0.0024839  0.00248446 0.00248444 0.00248471 0.00248457
 0.00248438 0.00248426 0.0024844  0.00248408 0.0024844  0.00248494
 0.00248451 0.00248504 0.00248488 0.00248474 0.00248437 0.00248377
 0.00248398 0.00248449 0.00248487 0.0024851  0.00248582 0.00248455
 0.00248421 0.0024832  0.00248383 0.00248507 0.00248562 0.00248387
 0.00247989 0.00248254 0.00248344 0.00248487 0.00248149 0.00248299
 0.0024833  0.00248417 0.0024832  0.00248251 0.00248281 0.00248368
 0.0024843  0.00248472 0.00248495 0.00248506 0.00248436 0.00248431
 0.0024853  0.00248487 0.00248411 0.00248397 0.0024847  0.00248507
 0.00248406 0.00248355 0.00248425 0.00248342 0.0024835  0.00248334
 0.00248436 0.00248502 0.00248527 0.00248433 0.00248327 0.00248286
 0.00248489 0.00248354 0.00248315 0.00248332 0.00248478 0.00248482
 0.00248349 0.00248405 0.0024844  0.00248259 0.00248313 0.00248278
 0.00248359 0.00248558 0.00248432 0.00248328 0.00248162 0.00248189
 0.00248276 0.00248384 0.00248485 0.00248461 0.00248321 0.00248291
 0.00248296 0.00248432 0.0024837  0.00248501 0.00248505 0.00248506
 0.00248517 0.002486   0.00248543 0.0024845  0.00248451 0.00248484
 0.00248536 0.00248456 0.00248397 0.00248409 0.00248443 0.00248376
 0.00248434 0.00248456 0.0024842  0.00248447 0.00248542 0.00248629
 0.00248554 0.00248458 0.00248433 0.00248482 0.00248512 0.00248517
 0.00248547 0.0024851  0.00248461 0.00248461 0.00248495 0.00248467
 0.00248391 0.00248416 0.0024851  0.00248427 0.00248359 0.00248384
 0.00248334 0.00248437 0.0024829  0.00248279 0.00248046 0.00248327
 0.00130022]

List of area in each time step: 
1: [1.479857114830335, 1.479662914440123, 1.4798627930972723, 1.4802017266725607, 1.4799037136998017, 1.4792413280258148, 1.4796041874412984, 1.4797662594576564, 1.4798233868091109, 1.4794942657505263, 1.479366354915964, 1.4791941243678086, 1.479001171133395, 1.478961739828082, 1.4789015716266456, 1.4790876491675922, 1.479370985198682, 1.4800765933920557, 1.4806671824784494, 1.4807812681665273, 1.4803534348453184, 1.4802467156103025, 1.4801069171770103, 1.4803120556402927, 1.4802960317756415, 1.4803700320404234, 1.4806208350645704, 1.4809771197793058, 1.4811045749523093, 1.480783770421163, 1.480435071058745, 1.480543828918753, 1.480668858517696, 1.4810372660422924, 1.481293730456258, 1.481298515641137, 1.480890022443588, 1.4808165783013243, 1.4812268005737796, 1.4813128055283302, 1.4812340185340067, 1.481280600895729, 1.481077431338175, 1.480411078522551, 1.4802775739805083, 1.4802382552177302, 1.4806772352259456, 1.4808674507799715, 1.4812394688981765, 1.481043152864069, 1.4810321964081137, 1.481598882549404, 1.4817670106569099, 1.4814041385576684, 1.4813386550743606, 1.4815796698026618, 1.4816769952690196, 1.4812555744401708, 1.4813212845143602, 1.4815931784073104, 1.4813195782471575, 1.4814516816054824, 1.4818132525845968, 1.481811781658366, 1.481391644472812, 1.4811898286827054, 1.4813375907368347, 1.4815016180938791, 1.481652817541953, 1.4815744567514941, 1.481755054542061, 1.482154082406479, 1.4824131460029626, 1.4825285662987169, 1.4822372831892152, 1.4815539110820473, 1.4817760110781082, 1.481899306664746, 1.4813790870270265, 1.4812364680337764, 1.4813219345427702, 1.4820186004318971, 1.4820522983090842, 1.4817199289375635, 1.4819851646279265, 1.4823968257140603, 1.4821789587651144, 1.4824410183911179, 1.4824208196835844, 1.4822067941858987, 1.4826985526582925, 1.4826756242472705, 1.4822077822087334, 1.481789999920145, 1.481848998592121, 1.4821429518788636, 1.4826535167931225, 1.4824798530597065, 1.4824910109016218, 1.482593998494796, 1.4826799543820377, 1.482621077058986]
2: [1.480837664455734, 1.480765045307097, 1.4807120280632167, 1.4807123928720884, 1.48075470107708, 1.4807716510862452, 1.4807938525865891, 1.4807984597434602, 1.480776522940308, 1.4807819103199125, 1.480755607283975, 1.4807495777343171, 1.4807634767085869, 1.4807694147287778, 1.480802091821232, 1.4808099690147387, 1.4808052167757495, 1.4807952144832817, 1.4808008919661109, 1.4807870979150617, 1.480757604840713, 1.4807526818012386, 1.4807497850703666, 1.4807291444002961, 1.4807234099227, 1.480724415822935, 1.480751192730187, 1.4807500233212965, 1.4807552852227575, 1.4807717307841268, 1.4807652190742095, 1.4807606130583044, 1.480789359843556, 1.4808173790421861, 1.4808204258864974, 1.4808074803197915, 1.4808102337106779, 1.4808356864375176, 1.4808529646872006, 1.4808366978539367, 1.4808553620311482, 1.4808393461392333, 1.4808325294045444, 1.480828069024792, 1.4808159464221546, 1.480810182709862, 1.480832723419907, 1.4808644782251421, 1.4808442241747402, 1.4808259908743004, 1.4808446562986015, 1.480888333788817, 1.480896556987123, 1.48090169414439, 1.480898126745051, 1.4808790918613157, 1.4808333243194636, 1.480838528573889, 1.48086387326093, 1.4808531814628245, 1.480828413361879, 1.4808127681471546, 1.4808522232787014, 1.4808792949873972, 1.4808874901567004, 1.4808693379043245, 1.4808283581129833, 1.4808531133630114, 1.4808845814884835, 1.4809091043938534, 1.4809160360558404, 1.4809032049860609, 1.4809012968133282, 1.480890666578964, 1.480911436857739, 1.4808985159222126, 1.480873581902877, 1.4808872905417505, 1.480904830217982, 1.4809308985878564, 1.480927070431599, 1.4809391543068686, 1.480921277582441, 1.4809068355552562, 1.480898343423519, 1.4809008375261414, 1.4809201483567282, 1.480933568157349, 1.4809281176976277, 1.480911810198251, 1.480920968664841, 1.4809376592521755, 1.4809622064287433, 1.4809439892660723, 1.480932800162095, 1.4809395167327246, 1.4809468211145278, 1.4809445232407912, 1.480951839621152, 1.4809831048259112, 1.4809576253235845, 1.4809349323130083, 1.4809517485977193, 1.4809689585631713, 1.4809613027462318, 1.4809715854190637, 1.480964044102277, 1.4809572895603937, 1.4809735284504848, 1.4809899302772371, 1.4809914378416835, 1.4809922614878352, 1.4809933845514711, 1.480984161700456, 1.4809862682920767, 1.4809546238689935, 1.4809785083767437, 1.4810132324203968, 1.4810074814823535, 1.480998950203375, 1.4809858150411817, 1.4809848599338682, 1.4809832125493003, 1.4809878075041842, 1.4810056479107425, 1.4809852022122934, 1.4809977836116566, 1.4810184150011954, 1.4810242018412245, 1.4810311330465717, 1.4810300425543235, 1.4810101679095287, 1.4809837920418345, 1.4809916553202174, 1.481018384606934, 1.4810056405125744, 1.4810272842568206, 1.4810392158260692, 1.4810313961618455, 1.481044057284602, 1.4810572877666364, 1.481076576534794, 1.481064161051052, 1.4810597062565143, 1.4810436865737138, 1.4810317374113655, 1.4810543198709525, 1.4810618665744608, 1.4810352439446355, 1.4810335035797062, 1.4810507255884724, 1.4810785428206856, 1.481052749020339, 1.4810527364008284, 1.481050432005525, 1.4810423867898617, 1.4810680702807875, 1.4810674805501969, 1.4810942561897738, 1.4810598025284079, 1.481033016293769, 1.4810647888034845, 1.4810937567954088, 1.4810760555043971, 1.481080138005751, 1.4810841961220709, 1.4810546932953144, 1.4810545670770758, 1.481067944092735, 1.48108063326727, 1.481097732662022, 1.4810857838657172, 1.4810828916076504, 1.4810742785213684, 1.4810913569062558, 1.4811237606548802, 1.481113585200873, 1.4811081572291673, 1.4811028319953081, 1.4811332651379672, 1.4811485226618712, 1.481090083914574, 1.481048477349444, 1.481087213971391, 1.4811191325790527, 1.4811527973791019, 1.481152005589768, 1.4811481723783293, 1.4811428613423119, 1.4811670517062236, 1.4811637928829178, 1.4811716050485326, 1.4811740106238416, 1.4811476032599629, 1.4811681610274865, 1.4811822230660174, 1.4811725719912534, 1.4811639225760365, 1.4811716027175152, 1.48118586800661, 1.4811955368929701, 1.4811785569687526]
3: [1.4809398041757607, 1.4809241739744734, 1.4809175276168, 1.4809165557931445, 1.480916708513987, 1.480915001878088, 1.4809163738842903, 1.4809164850581937, 1.4809161277071499, 1.4809160294634718, 1.480915877395132, 1.4809154691594422, 1.480917587402303, 1.4809200872625694, 1.4809183653970066, 1.4809181120960762, 1.480918202836549, 1.480917403188252, 1.4809201391164601, 1.480920212585806, 1.480919203652361, 1.4809191797586354, 1.4809200955043285, 1.4809214295613693, 1.4809213719746905, 1.4809202497483385, 1.4809189808222307, 1.4809194044938068, 1.4809214104240704, 1.4809220649461659, 1.4809205402345438, 1.4809192770464341, 1.4809219261119124, 1.4809214124260408, 1.4809206150745917, 1.4809220209043872, 1.480921240202968, 1.480920446675895, 1.4809207888526144, 1.480920645423, 1.4809209265292285, 1.480920868838728, 1.4809196334307018, 1.4809197785047887, 1.480920396549907, 1.4809199761531924, 1.4809186766626095, 1.4809195365151047, 1.4809202568525288, 1.4809184736213015, 1.480918173900784, 1.480919088662624, 1.4809193182016338, 1.4809204457618388, 1.480920901950743, 1.4809199113575584, 1.4809206369015562, 1.480920481074711, 1.4809187341120396, 1.4809200766925874, 1.4809223717805127, 1.4809225575039973, 1.480922912468517, 1.4809235345406822, 1.4809236193576463, 1.4809229714611793, 1.480923368559334, 1.480922901411269, 1.48092385730528, 1.480925092503623, 1.4809271605286247, 1.4809257477167594, 1.4809241110994098, 1.4809220909908112, 1.4809241198104444, 1.4809237741330195, 1.480923407283476, 1.4809251131165793, 1.48092405556086, 1.4809258426118723, 1.4809294488433145, 1.4809320450069918, 1.480928065772933, 1.4809260428669688, 1.4809250448490479, 1.4809264308799073, 1.4809269490223504, 1.4809296830918421, 1.4809291814834673, 1.4809272403828588, 1.4809277247853372, 1.4809287420853525, 1.4809278481158414, 1.480927072640252, 1.480927318152288, 1.4809286102912624, 1.480930082866788, 1.4809294282854348, 1.480928296560117, 1.480929086001039, 1.480929559015531, 1.4809278062515199, 1.4809278539255992, 1.4809290234251706, 1.480928144659465, 1.480928554035296, 1.480930277185716, 1.4809299035191092, 1.4809277497428386, 1.4809279000978457, 1.480928755627067, 1.480930179564565, 1.4809282960396248, 1.4809280142958718, 1.4809282960326628, 1.480928223018392, 1.4809274908534114, 1.4809306072550856, 1.4809301313839056, 1.480929593593398, 1.4809296632241626, 1.4809288276083237, 1.480929406136183, 1.4809310818845074, 1.480932248653496, 1.4809304573362891, 1.4809289898544102, 1.480928918842126, 1.4809327748569494, 1.480933732236201, 1.4809332459368627, 1.4809307557589249, 1.4809312716399052, 1.4809289759210198, 1.4809323217837702, 1.4809332247162676, 1.4809316994604205, 1.4809316556143763, 1.4809320810916027, 1.4809314715840447, 1.4809315542632078, 1.4809337505211286, 1.4809347662127266, 1.4809343717789643, 1.4809343826675916, 1.480935065870724, 1.4809354419679654, 1.4809347341795431, 1.4809331365774367, 1.4809335959289511, 1.4809337531119766, 1.4809355830971485, 1.4809381861572735, 1.4809373415472513, 1.4809342345241527, 1.4809342677549755, 1.4809360116444705, 1.4809382918793788, 1.4809377024893478, 1.4809371072486701, 1.4809369467152451, 1.4809377445811047, 1.4809387928120983, 1.480940103954072, 1.4809396200960523, 1.4809388423101666, 1.4809374881640847, 1.4809370573138771, 1.4809388117904232, 1.4809381616948147, 1.480937916004466, 1.4809374732825689, 1.4809366543021105, 1.4809379666582927, 1.4809390014813335, 1.4809397124699848, 1.4809399207648868, 1.4809404006326499, 1.4809385741375123, 1.4809382340899147, 1.4809396856656372, 1.4809399443404467, 1.4809399598895134, 1.4809402512027898, 1.4809413303711478, 1.4809420831241507, 1.4809406608897162, 1.4809404975675085, 1.4809410852832716, 1.4809408570184044, 1.4809382265741924, 1.4809400700694682, 1.4809423784463678, 1.4809411141794486, 1.4809395986442229, 1.4809413251307233, 1.4809418255578646, 1.4809422797937932, 1.4809426330734334, 1.4809437880538558, 1.4809431047319044, 1.4809408992847912, 1.480941573415802, 1.48094367187709, 1.4809447685916746, 1.4809449495332774, 1.4809441149417426, 1.4809438588567045, 1.4809447996044411, 1.4809423530779413, 1.4809420559633357, 1.4809462674971716, 1.480946062149083, 1.480944945781315, 1.4809459716512838, 1.4809457716098544, 1.4809445909159993, 1.480945281042123, 1.4809475360792486, 1.4809465515604645, 1.4809441786356115, 1.4809448857919072, 1.4809457401792805, 1.480945501641153, 1.4809460062517126, 1.480947045462332, 1.480947121806822, 1.4809459466008645, 1.4809465388773095, 1.480948041847173, 1.4809454716757207, 1.4809446049601864, 1.4809461912030728, 1.4809477046902348, 1.4809481684920471, 1.4809458209836888, 1.4809470269948422, 1.4809476938494157, 1.4809502846369194, 1.480951340726404, 1.4809491747698067, 1.4809474879180209, 1.480947579215789, 1.480947258136935, 1.4809478352732668, 1.480947688447409, 1.4809471547972899, 1.4809466821869686, 1.480946258352141, 1.4809481146430816, 1.4809471465552857, 1.4809465671525266, 1.480948202084949, 1.4809487884919177, 1.4809494342249045, 1.4809495331787048, 1.480951129324302, 1.4809501051071607, 1.4809502688298697, 1.480951027623042, 1.4809524194699066, 1.4809510547762679, 1.4809503241637931, 1.4809498548924829, 1.4809510250948408, 1.480951155939439, 1.4809514589409731, 1.4809498710234006, 1.4809503427370023, 1.4809502684841607, 1.4809508979425319, 1.4809494900492621, 1.4809505699238543, 1.4809517744462737, 1.4809525433108677, 1.4809529542554132, 1.48095110303497, 1.4809517212451635, 1.4809513452510856, 1.4809526898120366, 1.4809540690898546, 1.4809559263016139, 1.4809566473759135, 1.480958190736659, 1.4809554823143483, 1.480954388555544, 1.4809532927460143, 1.4809518655291425, 1.4809523864910807, 1.4809524445772126, 1.4809531914887903, 1.4809553243671632, 1.4809552147321132, 1.4809563518205, 1.4809568784648535, 1.48095513723411, 1.48095196817507, 1.4809540179055556, 1.4809547068812412, 1.4809536329137332, 1.4809534914381388, 1.4809561967464404, 1.480955838213529, 1.4809544919564979, 1.4809539747682507, 1.4809556914318824, 1.4809558699543088, 1.48095724844824, 1.4809586894769415, 1.480956311474825, 1.4809530456300013, 1.4809549724492688, 1.4809580412515544, 1.4809572853980963, 1.4809548694434884, 1.4809547385658348, 1.4809563493217335, 1.4809571073470351, 1.4809574106283525, 1.480958430335987, 1.480957936959747, 1.4809584663082584, 1.4809580901690322, 1.480958968382712, 1.4809595863885547, 1.48095809718579, 1.4809589142319532, 1.4809588571038403, 1.4809591426569766, 1.4809581677371284, 1.4809595610326654, 1.4809591686504369, 1.48095828600053, 1.4809574414847206, 1.4809594859475645, 1.4809609342833359, 1.480961775698058, 1.4809601037026472, 1.480959231821446, 1.4809586221997983, 1.4809612420844929, 1.4809599483474554, 1.4809585710710027, 1.4809585125156985, 1.4809593069842288, 1.4809612799255443, 1.480961961211797, 1.4809619404276693, 1.4809602420826027, 1.48095900372159, 1.4809625699457514, 1.4809627781905172, 1.480963212716673, 1.480963146981353, 1.4809633607876178, 1.480964411858277, 1.480966445566545, 1.480963430599471, 1.480961922745371, 1.4809636943941848, 1.4809639258932974, 1.4809612334431073, 1.4809595985064208, 1.4809595229265882, 1.4809622454981926, 1.480964730756995, 1.4809642791936322, 1.4809619675995598, 1.4809634178995275, 1.4809650423739873, 1.4809661046997864, 1.4809648066743026, 1.4809641633782726, 1.4809660585399318, 1.4809656561529085, 1.4809667845923913, 1.4809682606580885, 1.4809678468395464, 1.4809671940402502, 1.4809661155316882, 1.4809660209958886, 1.4809661204421856, 1.4809671989501583, 1.4809672445119022, 1.4809672845136028, 1.4809667740388726, 1.480967165365074, 1.4809670915901965, 1.480968195927708, 1.4809683112260563, 1.4809690449412043, 1.4809690958460293, 1.4809704922207914, 1.4809697714040473, 1.4809688485044217, 1.4809682553476762, 1.4809676508506664, 1.480968612742976, 1.4809679642771345, 1.4809677661950775, 1.4809683646624716, 1.480968424102459, 1.4809679415184636]


==> errors/Transport3D/VolumeErrors/Sphere_Order_1_SmallProj_Lx3_VolumeErrors.dat <==
Lx    Iteration    Time         Volume       Error        TimeStepSize   
 0    1.0000e+00   4.9703e-03   1.4805e+00   4.9120e-04   4.9703e-03     
 1    2.0000e+00   9.9399e-03   1.4805e+00   4.1857e-04   4.9696e-03     
 2    3.0000e+00   1.4909e-02   1.4793e+00   1.6273e-03   4.9691e-03     
 3    4.0000e+00   1.9880e-02   1.4785e+00   2.5007e-03   4.9710e-03     
 4    5.0000e+00   2.4850e-02   1.4777e+00   3.2489e-03   4.9705e-03     
 5    6.0000e+00   2.9819e-02   1.4770e+00   3.9387e-03   4.9690e-03     
 6    7.0000e+00   3.4789e-02   1.4763e+00   4.6123e-03   4.9692e-03     
 7    8.0000e+00   3.9757e-02   1.4757e+00   5.2338e-03   4.9686e-03     
 8    9.0000e+00   4.4726e-02   1.4752e+00   5.7652e-03   4.9687e-03     
 9    1.0000e+01   4.9694e-02   1.4746e+00   6.3140e-03   4.9682e-03     
 10    1.1000e+01   5.4662e-02   1.4742e+00   6.8000e-03   4.9684e-03     
 11    1.2000e+01   5.9631e-02   1.4737e+00   7.2691e-03   4.9681e-03     
 12    1.3000e+01   6.4599e-02   1.4732e+00   7.7366e-03   4.9689e-03     
 13    1.4000e+01   6.9567e-02   1.4728e+00   8.1551e-03   4.9681e-03     
 14    1.5000e+01   7.4538e-02   1.4724e+00   8.5219e-03   4.9701e-03     
 15    1.6000e+01   7.9506e-02   1.4720e+00   8.9435e-03   4.9684e-03     
 16    1.7000e+01   8.4477e-02   1.4716e+00   9.3440e-03   4.9710e-03     
 17    1.8000e+01   8.9447e-02   1.4713e+00   9.6936e-03   4.9700e-03     
 18    1.9000e+01   9.4417e-02   1.4710e+00   1.0007e-02   4.9698e-03     
 19    2.0000e+01   9.9387e-02   1.4707e+00   1.0311e-02   4.9700e-03     
 20    2.1000e+01   1.0436e-01   1.4703e+00   1.0625e-02   4.9688e-03     
 21    2.2000e+01   1.0932e-01   1.4700e+00   1.0953e-02   4.9686e-03     
 22    2.3000e+01   1.1429e-01   1.4696e+00   1.1314e-02   4.9667e-03     
 23    2.4000e+01   1.1926e-01   1.4693e+00   1.1651e-02   4.9677e-03     
 24    2.5000e+01   1.2423e-01   1.4690e+00   1.2002e-02   4.9679e-03     
 25    2.6000e+01   1.2920e-01   1.4686e+00   1.2339e-02   4.9689e-03     
 26    2.7000e+01   1.3416e-01   1.4683e+00   1.2685e-02   4.9669e-03     
 27    2.8000e+01   1.3913e-01   1.4679e+00   1.3044e-02   4.9683e-03     
 28    2.9000e+01   1.4410e-01   1.4675e+00   1.3428e-02   4.9690e-03     
 29    3.0000e+01   1.4907e-01   1.4672e+00   1.3810e-02   4.9712e-03     
 30    3.1000e+01   1.5404e-01   1.4668e+00   1.4150e-02   4.9693e-03     
 31    3.2000e+01   1.5901e-01   1.4664e+00   1.4512e-02   4.9690e-03     
 32    3.3000e+01   1.6398e-01   1.4661e+00   1.4911e-02   4.9701e-03     
 33    3.4000e+01   1.6895e-01   1.4657e+00   1.5239e-02   4.9689e-03     
 34    3.5000e+01   1.7392e-01   1.4654e+00   1.5512e-02   4.9707e-03     
 35    3.6000e+01   1.7889e-01   1.4651e+00   1.5861e-02   4.9688e-03     
 36    3.7000e+01   1.8386e-01   1.4648e+00   1.6136e-02   4.9706e-03     
 37    3.8000e+01   1.8883e-01   1.4646e+00   1.6394e-02   4.9697e-03     
 38    3.9000e+01   1.9380e-01   1.4643e+00   1.6700e-02   4.9688e-03     
 39    4.0000e+01   1.9877e-01   1.4640e+00   1.6969e-02   4.9711e-03     
 40    4.1000e+01   2.0374e-01   1.4637e+00   1.7247e-02   4.9693e-03     
 41    4.2000e+01   2.0871e-01   1.4634e+00   1.7546e-02   4.9695e-03     
 42    4.3000e+01   2.1368e-01   1.4631e+00   1.7826e-02   4.9692e-03     
 43    4.4000e+01   2.1864e-01   1.4629e+00   1.8074e-02   4.9691e-03     
 44    4.5000e+01   2.2361e-01   1.4627e+00   1.8272e-02   4.9689e-03     
 45    4.6000e+01   2.2858e-01   1.4625e+00   1.8496e-02   4.9694e-03     
 46    4.7000e+01   2.3355e-01   1.4622e+00   1.8747e-02   4.9680e-03     
 47    4.8000e+01   2.3852e-01   1.4619e+00   1.9035e-02   4.9697e-03     
 48    4.9000e+01   2.4349e-01   1.4617e+00   1.9296e-02   4.9692e-03     
 49    5.0000e+01   2.4846e-01   1.4615e+00   1.9454e-02   4.9696e-03     
 50    5.1000e+01   2.5343e-01   1.4613e+00   1.9652e-02   4.9686e-03     
 51    5.2000e+01   2.5840e-01   1.4612e+00   1.9774e-02   4.9679e-03     
 52    5.3000e+01   2.6337e-01   1.4611e+00   1.9872e-02   4.9690e-03     
 53    5.4000e+01   2.6833e-01   1.4610e+00   1.9997e-02   4.9689e-03     
 54    5.5000e+01   2.7330e-01   1.4609e+00   2.0040e-02   4.9687e-03     
 55    5.6000e+01   2.7827e-01   1.4608e+00   2.0157e-02   4.9683e-03     
 56    5.7000e+01   2.8324e-01   1.4608e+00   2.0201e-02   4.9699e-03     
 57    5.8000e+01   2.8821e-01   1.4607e+00   2.0217e-02   4.9704e-03     
 58    5.9000e+01   2.9318e-01   1.4607e+00   2.0270e-02   4.9705e-03     
 59    6.0000e+01   2.9815e-01   1.4606e+00   2.0336e-02   4.9674e-03     
 60    6.1000e+01   3.0312e-01   1.4605e+00   2.0442e-02   4.9663e-03     
 61    6.2000e+01   3.0808e-01   1.4604e+00   2.0566e-02   4.9672e-03     
 62    6.3000e+01   3.1305e-01   1.4602e+00   2.0751e-02   4.9688e-03     
 63    6.4000e+01   3.1802e-01   1.4601e+00   2.0899e-02   4.9695e-03     
 64    6.5000e+01   3.2299e-01   1.4599e+00   2.1035e-02   4.9692e-03     
 65    6.6000e+01   3.2796e-01   1.4597e+00   2.1233e-02   4.9676e-03     
 66    6.7000e+01   3.3293e-01   1.4595e+00   2.1444e-02   4.9675e-03     
 67    6.8000e+01   3.3789e-01   1.4594e+00   2.1576e-02   4.9648e-03     
 68    6.9000e+01   3.4285e-01   1.4592e+00   2.1782e-02   4.9620e-03     
 69    7.0000e+01   3.4782e-01   1.4590e+00   2.1967e-02   4.9677e-03     
 70    7.1000e+01   3.5278e-01   1.4588e+00   2.2142e-02   4.9647e-03     
 71    7.2000e+01   3.5775e-01   1.4586e+00   2.2347e-02   4.9685e-03     
 72    7.3000e+01   3.6272e-01   1.4585e+00   2.2486e-02   4.9675e-03     
 73    7.4000e+01   3.6769e-01   1.4583e+00   2.2612e-02   4.9681e-03     
 74    7.5000e+01   3.7266e-01   1.4582e+00   2.2725e-02   4.9698e-03     
 75    7.6000e+01   3.7763e-01   1.4582e+00   2.2780e-02   4.9687e-03     
 76    7.7000e+01   3.8260e-01   1.4581e+00   2.2831e-02   4.9700e-03     
 77    7.8000e+01   3.8757e-01   1.4581e+00   2.2847e-02   4.9694e-03     
 78    7.9000e+01   3.9253e-01   1.4581e+00   2.2874e-02   4.9673e-03     
 79    8.0000e+01   3.9750e-01   1.4581e+00   2.2863e-02   4.9683e-03     
 80    8.1000e+01   4.0247e-01   1.4581e+00   2.2901e-02   4.9688e-03     
 81    8.2000e+01   4.0744e-01   1.4581e+00   2.2909e-02   4.9706e-03     
 82    8.3000e+01   4.1241e-01   1.4580e+00   2.2960e-02   4.9697e-03     
 83    8.4000e+01   4.1738e-01   1.4580e+00   2.2984e-02   4.9701e-03     
 84    8.5000e+01   4.2235e-01   1.4579e+00   2.3042e-02   4.9712e-03     
 85    8.6000e+01   4.2732e-01   1.4578e+00   2.3117e-02   4.9703e-03     
 86    8.7000e+01   4.3229e-01   1.4577e+00   2.3214e-02   4.9703e-03     
 87    8.8000e+01   4.3726e-01   1.4576e+00   2.3330e-02   4.9704e-03     
 88    8.9000e+01   4.4223e-01   1.4575e+00   2.3459e-02   4.9703e-03     
 89    9.0000e+01   4.4721e-01   1.4574e+00   2.3603e-02   4.9724e-03     
 90    9.1000e+01   4.5218e-01   1.4572e+00   2.3759e-02   4.9698e-03     
 91    9.2000e+01   4.5715e-01   1.4571e+00   2.3849e-02   4.9700e-03     
 92    9.3000e+01   4.6211e-01   1.4570e+00   2.3967e-02   4.9686e-03     
 93    9.4000e+01   4.6708e-01   1.4569e+00   2.4084e-02   4.9689e-03     
 94    9.5000e+01   4.7205e-01   1.4568e+00   2.4171e-02   4.9692e-03     
 95    9.6000e+01   4.7702e-01   1.4567e+00   2.4238e-02   4.9702e-03     
 96    9.7000e+01   4.8199e-01   1.4566e+00   2.4325e-02   4.9699e-03     
 97    9.8000e+01   4.8696e-01   1.4566e+00   2.4363e-02   4.9707e-03     
 98    9.9000e+01   4.9193e-01   1.4565e+00   2.4427e-02   4.9679e-03     
 99    1.0000e+02   4.9690e-01   1.4565e+00   2.4441e-02   4.9671e-03     
 100    1.0100e+02   5.0187e-01   1.4565e+00   2.4430e-02   4.9710e-03     
 101    1.0200e+02   5.0684e-01   1.4565e+00   2.4432e-02   4.9663e-03     
 102    1.0300e+02   5.1180e-01   1.4566e+00   2.4380e-02   4.9669e-03     
 103    1.0400e+02   5.1677e-01   1.4566e+00   2.4356e-02   4.9658e-03     
 104    1.0500e+02   5.2173e-01   1.4567e+00   2.4310e-02   4.9661e-03     
 105    1.0600e+02   5.2670e-01   1.4567e+00   2.4268e-02   4.9684e-03     
 106    1.0700e+02   5.3167e-01   1.4567e+00   2.4270e-02   4.9680e-03     
 107    1.0800e+02   5.3664e-01   1.4567e+00   2.4289e-02   4.9685e-03     
 108    1.0900e+02   5.4161e-01   1.4566e+00   2.4340e-02   4.9702e-03     
 109    1.1000e+02   5.4658e-01   1.4565e+00   2.4434e-02   4.9675e-03     
 110    1.1100e+02   5.5154e-01   1.4564e+00   2.4553e-02   4.9667e-03     
 111    1.1200e+02   5.5651e-01   1.4563e+00   2.4646e-02   4.9665e-03     
 112    1.1300e+02   5.6148e-01   1.4562e+00   2.4788e-02   4.9675e-03     
 113    1.1400e+02   5.6645e-01   1.4560e+00   2.4976e-02   4.9723e-03     
 114    1.1500e+02   5.7142e-01   1.4558e+00   2.5179e-02   4.9692e-03     
 115    1.1600e+02   5.7639e-01   1.4556e+00   2.5386e-02   4.9659e-03     
 116    1.1700e+02   5.8135e-01   1.4553e+00   2.5621e-02   4.9667e-03     
 117    1.1800e+02   5.8632e-01   1.4551e+00   2.5853e-02   4.9658e-03     
 118    1.1900e+02   5.9129e-01   1.4549e+00   2.6068e-02   4.9692e-03     
 119    1.2000e+02   5.9626e-01   1.4547e+00   2.6241e-02   4.9703e-03     
 120    1.2100e+02   6.0123e-01   1.4546e+00   2.6391e-02   4.9692e-03     
 121    1.2200e+02   6.0620e-01   1.4544e+00   2.6533e-02   4.9701e-03     
 122    1.2300e+02   6.1117e-01   1.4543e+00   2.6691e-02   4.9694e-03     
 123    1.2400e+02   6.1613e-01   1.4541e+00   2.6823e-02   4.9685e-03     
 124    1.2500e+02   6.2110e-01   1.4539e+00   2.7032e-02   4.9679e-03     
 125    1.2600e+02   6.2607e-01   1.4537e+00   2.7219e-02   4.9703e-03     
 126    1.2700e+02   6.3104e-01   1.4536e+00   2.7392e-02   4.9701e-03     
 127    1.2800e+02   6.3601e-01   1.4534e+00   2.7595e-02   4.9688e-03     
 128    1.2900e+02   6.4098e-01   1.4532e+00   2.7763e-02   4.9708e-03     
 129    1.3000e+02   6.4595e-01   1.4530e+00   2.7988e-02   4.9722e-03     
 130    1.3100e+02   6.5092e-01   1.4528e+00   2.8208e-02   4.9683e-03     
 131    1.3200e+02   6.5589e-01   1.4526e+00   2.8379e-02   4.9704e-03     
 132    1.3300e+02   6.6086e-01   1.4524e+00   2.8525e-02   4.9682e-03     
 133    1.3400e+02   6.6583e-01   1.4523e+00   2.8651e-02   4.9689e-03     
 134    1.3500e+02   6.7080e-01   1.4522e+00   2.8771e-02   4.9694e-03     
 135    1.3600e+02   6.7577e-01   1.4521e+00   2.8843e-02   4.9688e-03     
 136    1.3700e+02   6.8074e-01   1.4521e+00   2.8902e-02   4.9688e-03     
 137    1.3800e+02   6.8571e-01   1.4520e+00   2.8989e-02   4.9688e-03     
 138    1.3900e+02   6.9068e-01   1.4519e+00   2.9067e-02   4.9696e-03     
 139    1.4000e+02   6.9565e-01   1.4518e+00   2.9175e-02   4.9698e-03     
 140    1.4100e+02   7.0061e-01   1.4518e+00   2.9210e-02   4.9687e-03     
 141    1.4200e+02   7.0558e-01   1.4517e+00   2.9251e-02   4.9680e-03     
 142    1.4300e+02   7.1055e-01   1.4517e+00   2.9283e-02   4.9697e-03     
 143    1.4400e+02   7.1552e-01   1.4517e+00   2.9293e-02   4.9705e-03     
 144    1.4500e+02   7.2049e-01   1.4517e+00   2.9296e-02   4.9683e-03     
 145    1.4600e+02   7.2546e-01   1.4517e+00   2.9279e-02   4.9677e-03     
 146    1.4700e+02   7.3043e-01   1.4516e+00   2.9348e-02   4.9712e-03     
 147    1.4800e+02   7.3539e-01   1.4515e+00   2.9432e-02   4.9598e-03     
 148    1.4900e+02   7.4036e-01   1.4515e+00   2.9505e-02   4.9669e-03     
 149    1.5000e+02   7.4532e-01   1.4514e+00   2.9604e-02   4.9684e-03     
 150    1.5100e+02   7.5029e-01   1.4513e+00   2.9670e-02   4.9666e-03     
 151    1.5200e+02   7.5526e-01   1.4511e+00   2.9825e-02   4.9653e-03     
 152    1.5300e+02   7.6022e-01   1.4511e+00   2.9896e-02   4.9656e-03     
 153    1.5400e+02   7.6519e-01   1.4510e+00   3.0009e-02   4.9686e-03     
 154    1.5500e+02   7.7016e-01   1.4508e+00   3.0145e-02   4.9698e-03     
 155    1.5600e+02   7.7513e-01   1.4507e+00   3.0301e-02   4.9687e-03     
 156    1.5700e+02   7.8010e-01   1.4505e+00   3.0496e-02   4.9706e-03     
 157    1.5800e+02   7.8507e-01   1.4503e+00   3.0681e-02   4.9682e-03     
 158    1.5900e+02   7.9004e-01   1.4501e+00   3.0905e-02   4.9693e-03     
 159    1.6000e+02   7.9501e-01   1.4499e+00   3.1069e-02   4.9681e-03     
 160    1.6100e+02   7.9997e-01   1.4497e+00   3.1266e-02   4.9690e-03     
 161    1.6200e+02   8.0494e-01   1.4496e+00   3.1410e-02   4.9670e-03     
 162    1.6300e+02   8.0991e-01   1.4494e+00   3.1541e-02   4.9687e-03     
 163    1.6400e+02   8.1488e-01   1.4493e+00   3.1652e-02   4.9696e-03     
 164    1.6500e+02   8.1985e-01   1.4492e+00   3.1789e-02   4.9664e-03     
 165    1.6600e+02   8.2481e-01   1.4491e+00   3.1901e-02   4.9665e-03     
 166    1.6700e+02   8.2978e-01   1.4489e+00   3.2026e-02   4.9664e-03     
 167    1.6800e+02   8.3475e-01   1.4489e+00   3.2087e-02   4.9690e-03     
 168    1.6900e+02   8.3972e-01   1.4488e+00   3.2158e-02   4.9683e-03     
 169    1.7000e+02   8.4469e-01   1.4487e+00   3.2214e-02   4.9689e-03     
 170    1.7100e+02   8.4965e-01   1.4486e+00   3.2322e-02   4.9663e-03     
 171    1.7200e+02   8.5462e-01   1.4486e+00   3.2396e-02   4.9672e-03     
 172    1.7300e+02   8.5959e-01   1.4485e+00   3.2470e-02   4.9686e-03     
 173    1.7400e+02   8.6455e-01   1.4484e+00   3.2536e-02   4.9632e-03     
 174    1.7500e+02   8.6952e-01   1.4484e+00   3.2607e-02   4.9650e-03     
 175    1.7600e+02   8.7449e-01   1.4482e+00   3.2718e-02   4.9694e-03     
 176    1.7700e+02   8.7945e-01   1.4482e+00   3.2783e-02   4.9664e-03     
 177    1.7800e+02   8.8442e-01   1.4480e+00   3.2923e-02   4.9659e-03     
 178    1.7900e+02   8.8938e-01   1.4479e+00   3.3043e-02   4.9674e-03     
 179    1.8000e+02   8.9435e-01   1.4478e+00   3.3159e-02   4.9701e-03     
 180    1.8100e+02   8.9933e-01   1.4477e+00   3.3248e-02   4.9703e-03     
 181    1.8200e+02   9.0430e-01   1.4476e+00   3.3345e-02   4.9708e-03     
 182    1.8300e+02   9.0927e-01   1.4475e+00   3.3439e-02   4.9690e-03     
 183    1.8400e+02   9.1424e-01   1.4474e+00   3.3578e-02   4.9716e-03     
 184    1.8500e+02   9.1920e-01   1.4473e+00   3.3696e-02   4.9679e-03     
 185    1.8600e+02   9.2417e-01   1.4471e+00   3.3817e-02   4.9685e-03     
 186    1.8700e+02   9.2914e-01   1.4470e+00   3.3936e-02   4.9686e-03     
 187    1.8800e+02   9.3411e-01   1.4469e+00   3.4058e-02   4.9684e-03     
 188    1.8900e+02   9.3908e-01   1.4468e+00   3.4190e-02   4.9708e-03     
 189    1.9000e+02   9.4405e-01   1.4466e+00   3.4356e-02   4.9711e-03     
 190    1.9100e+02   9.4902e-01   1.4465e+00   3.4425e-02   4.9687e-03     
 191    1.9200e+02   9.5399e-01   1.4464e+00   3.4532e-02   4.9702e-03     
 192    1.9300e+02   9.5896e-01   1.4463e+00   3.4634e-02   4.9709e-03     
 193    1.9400e+02   9.6393e-01   1.4462e+00   3.4719e-02   4.9692e-03     
 194    1.9500e+02   9.6890e-01   1.4462e+00   3.4803e-02   4.9700e-03     
 195    1.9600e+02   9.7387e-01   1.4461e+00   3.4892e-02   4.9678e-03     
 196    1.9700e+02   9.7884e-01   1.4459e+00   3.5025e-02   4.9702e-03     
 197    1.9800e+02   9.8381e-01   1.4458e+00   3.5157e-02   4.9672e-03     
 198    1.9900e+02   9.8877e-01   1.4457e+00   3.5301e-02   4.9667e-03     
 199    2.0000e+02   9.9374e-01   1.4455e+00   3.5428e-02   4.9658e-03     
 200    2.0100e+02   9.9870e-01   1.4454e+00   3.5565e-02   4.9609e-03     
 201    2.0200e+02   1.0000e+00   1.4451e+00   3.5815e-02   1.3002e-03     



==> errors/Transport3D/VolumeErrors/Sphere_Order_2_SmallProj_Lx3_VolumeErrors.dat <==
Lx    Iteration    Time         Volume       Error        TimeStepSize   
 0    1.0000e+00   2.4852e-03   1.4809e+00   2.1175e-05   2.4852e-03     
 1    2.0000e+00   4.9695e-03   1.4809e+00   3.6805e-05   2.4844e-03     
 2    3.0000e+00   7.4544e-03   1.4809e+00   4.3452e-05   2.4849e-03     
 3    4.0000e+00   9.9388e-03   1.4809e+00   4.4424e-05   2.4844e-03     
 4    5.0000e+00   1.2423e-02   1.4809e+00   4.4271e-05   2.4845e-03     
 5    6.0000e+00   1.4908e-02   1.4809e+00   4.5978e-05   2.4850e-03     
 6    7.0000e+00   1.7394e-02   1.4809e+00   4.4606e-05   2.4855e-03     
 7    8.0000e+00   1.9879e-02   1.4809e+00   4.4494e-05   2.4853e-03     
 8    9.0000e+00   2.2364e-02   1.4809e+00   4.4852e-05   2.4852e-03     
 9    1.0000e+01   2.4849e-02   1.4809e+00   4.4950e-05   2.4845e-03     
 10    1.1000e+01   2.7333e-02   1.4809e+00   4.5102e-05   2.4845e-03     
 11    1.2000e+01   2.9818e-02   1.4809e+00   4.5510e-05   2.4850e-03     
 12    1.3000e+01   3.2303e-02   1.4809e+00   4.3392e-05   2.4846e-03     
 13    1.4000e+01   3.4788e-02   1.4809e+00   4.0892e-05   2.4848e-03     
 14    1.5000e+01   3.7272e-02   1.4809e+00   4.2614e-05   2.4844e-03     
 15    1.6000e+01   3.9757e-02   1.4809e+00   4.2867e-05   2.4848e-03     
 16    1.7000e+01   4.2242e-02   1.4809e+00   4.2777e-05   2.4848e-03     
 17    1.8000e+01   4.4726e-02   1.4809e+00   4.3576e-05   2.4847e-03     
 18    1.9000e+01   4.7211e-02   1.4809e+00   4.0840e-05   2.4841e-03     
 19    2.0000e+01   4.9694e-02   1.4809e+00   4.0767e-05   2.4839e-03     
 20    2.1000e+01   5.2179e-02   1.4809e+00   4.1776e-05   2.4842e-03     
 21    2.2000e+01   5.4663e-02   1.4809e+00   4.1800e-05   2.4847e-03     
 22    2.3000e+01   5.7147e-02   1.4809e+00   4.0884e-05   2.4840e-03     
 23    2.4000e+01   5.9631e-02   1.4809e+00   3.9550e-05   2.4839e-03     
 24    2.5000e+01   6.2116e-02   1.4809e+00   3.9607e-05   2.4844e-03     
 25    2.6000e+01   6.4600e-02   1.4809e+00   4.0730e-05   2.4847e-03     
 26    2.7000e+01   6.7084e-02   1.4809e+00   4.1999e-05   2.4840e-03     
 27    2.8000e+01   6.9570e-02   1.4809e+00   4.1575e-05   2.4856e-03     
 28    2.9000e+01   7.2055e-02   1.4809e+00   3.9569e-05   2.4851e-03     
 29    3.0000e+01   7.4540e-02   1.4809e+00   3.8914e-05   2.4849e-03     
 30    3.1000e+01   7.7024e-02   1.4809e+00   4.0439e-05   2.4837e-03     
 31    3.2000e+01   7.9508e-02   1.4809e+00   4.1702e-05   2.4848e-03     
 32    3.3000e+01   8.1994e-02   1.4809e+00   3.9053e-05   2.4855e-03     
 33    3.4000e+01   8.4480e-02   1.4809e+00   3.9567e-05   2.4858e-03     
 34    3.5000e+01   8.6965e-02   1.4809e+00   4.0364e-05   2.4850e-03     
 35    3.6000e+01   8.9449e-02   1.4809e+00   3.8958e-05   2.4846e-03     
 36    3.7000e+01   9.1934e-02   1.4809e+00   3.9739e-05   2.4849e-03     
 37    3.8000e+01   9.4420e-02   1.4809e+00   4.0533e-05   2.4860e-03     
 38    3.9000e+01   9.6905e-02   1.4809e+00   4.0191e-05   2.4849e-03     
 39    4.0000e+01   9.9389e-02   1.4809e+00   4.0334e-05   2.4841e-03     
 40    4.1000e+01   1.0187e-01   1.4809e+00   4.0053e-05   2.4844e-03     
 41    4.2000e+01   1.0436e-01   1.4809e+00   4.0111e-05   2.4840e-03     
 42    4.3000e+01   1.0684e-01   1.4809e+00   4.1346e-05   2.4843e-03     
 43    4.4000e+01   1.0933e-01   1.4809e+00   4.1201e-05   2.4840e-03     
 44    4.5000e+01   1.1181e-01   1.4809e+00   4.0583e-05   2.4833e-03     
 45    4.6000e+01   1.1429e-01   1.4809e+00   4.1003e-05   2.4836e-03     
 46    4.7000e+01   1.1678e-01   1.4809e+00   4.2303e-05   2.4839e-03     
 47    4.8000e+01   1.1926e-01   1.4809e+00   4.1443e-05   2.4843e-03     
 48    4.9000e+01   1.2174e-01   1.4809e+00   4.0723e-05   2.4840e-03     
 49    5.0000e+01   1.2423e-01   1.4809e+00   4.2506e-05   2.4841e-03     
 50    5.1000e+01   1.2671e-01   1.4809e+00   4.2805e-05   2.4844e-03     
 51    5.2000e+01   1.2920e-01   1.4809e+00   4.1891e-05   2.4837e-03     
 52    5.3000e+01   1.3168e-01   1.4809e+00   4.1661e-05   2.4834e-03     
 53    5.4000e+01   1.3417e-01   1.4809e+00   4.0534e-05   2.4847e-03     
 54    5.5000e+01   1.3665e-01   1.4809e+00   4.0077e-05   2.4842e-03     
 55    5.6000e+01   1.3913e-01   1.4809e+00   4.1068e-05   2.4845e-03     
 56    5.7000e+01   1.4162e-01   1.4809e+00   4.0342e-05   2.4845e-03     
 57    5.8000e+01   1.4410e-01   1.4809e+00   4.0498e-05   2.4847e-03     
 58    5.9000e+01   1.4659e-01   1.4809e+00   4.2245e-05   2.4856e-03     
 59    6.0000e+01   1.4907e-01   1.4809e+00   4.0903e-05   2.4851e-03     
 60    6.1000e+01   1.5156e-01   1.4809e+00   3.8608e-05   2.4847e-03     
 61    6.2000e+01   1.5404e-01   1.4809e+00   3.8422e-05   2.4845e-03     
 62    6.3000e+01   1.5653e-01   1.4809e+00   3.8067e-05   2.4845e-03     
 63    6.4000e+01   1.5901e-01   1.4809e+00   3.7445e-05   2.4853e-03     
 64    6.5000e+01   1.6150e-01   1.4809e+00   3.7360e-05   2.4851e-03     
 65    6.6000e+01   1.6398e-01   1.4809e+00   3.8008e-05   2.4845e-03     
 66    6.7000e+01   1.6647e-01   1.4809e+00   3.7611e-05   2.4845e-03     
 67    6.8000e+01   1.6895e-01   1.4809e+00   3.8078e-05   2.4845e-03     
 68    6.9000e+01   1.7144e-01   1.4809e+00   3.7122e-05   2.4853e-03     
 69    7.0000e+01   1.7392e-01   1.4809e+00   3.5887e-05   2.4846e-03     
 70    7.1000e+01   1.7641e-01   1.4809e+00   3.3819e-05   2.4844e-03     
 71    7.2000e+01   1.7889e-01   1.4809e+00   3.5232e-05   2.4849e-03     
 72    7.3000e+01   1.8138e-01   1.4809e+00   3.6868e-05   2.4853e-03     
 73    7.4000e+01   1.8386e-01   1.4809e+00   3.8888e-05   2.4853e-03     
 74    7.5000e+01   1.8635e-01   1.4809e+00   3.6860e-05   2.4849e-03     
 75    7.6000e+01   1.8883e-01   1.4809e+00   3.7205e-05   2.4845e-03     
 76    7.7000e+01   1.9132e-01   1.4809e+00   3.7572e-05   2.4847e-03     
 77    7.8000e+01   1.9380e-01   1.4809e+00   3.5866e-05   2.4854e-03     
 78    7.9000e+01   1.9629e-01   1.4809e+00   3.6924e-05   2.4856e-03     
 79    8.0000e+01   1.9877e-01   1.4809e+00   3.5137e-05   2.4851e-03     
 80    8.1000e+01   2.0126e-01   1.4809e+00   3.1531e-05   2.4847e-03     
 81    8.2000e+01   2.0374e-01   1.4809e+00   2.8934e-05   2.4853e-03     
 82    8.3000e+01   2.0623e-01   1.4809e+00   3.2914e-05   2.4847e-03     
 83    8.4000e+01   2.0871e-01   1.4809e+00   3.4937e-05   2.4847e-03     
 84    8.5000e+01   2.1120e-01   1.4809e+00   3.5935e-05   2.4845e-03     
 85    8.6000e+01   2.1368e-01   1.4809e+00   3.4549e-05   2.4841e-03     
 86    8.7000e+01   2.1616e-01   1.4809e+00   3.4030e-05   2.4845e-03     
 87    8.8000e+01   2.1865e-01   1.4809e+00   3.1296e-05   2.4854e-03     
 88    8.9000e+01   2.2113e-01   1.4809e+00   3.1798e-05   2.4844e-03     
 89    9.0000e+01   2.2362e-01   1.4809e+00   3.3739e-05   2.4845e-03     
 90    9.1000e+01   2.2610e-01   1.4809e+00   3.3255e-05   2.4847e-03     
 91    9.2000e+01   2.2859e-01   1.4809e+00   3.2237e-05   2.4843e-03     
 92    9.3000e+01   2.3107e-01   1.4809e+00   3.3131e-05   2.4840e-03     
 93    9.4000e+01   2.3356e-01   1.4809e+00   3.3907e-05   2.4848e-03     
 94    9.5000e+01   2.3604e-01   1.4809e+00   3.3661e-05   2.4849e-03     
 95    9.6000e+01   2.3853e-01   1.4809e+00   3.2369e-05   2.4845e-03     
 96    9.7000e+01   2.4101e-01   1.4809e+00   3.0897e-05   2.4846e-03     
 97    9.8000e+01   2.4349e-01   1.4809e+00   3.1551e-05   2.4848e-03     
 98    9.9000e+01   2.4598e-01   1.4809e+00   3.2683e-05   2.4848e-03     
 99    1.0000e+02   2.4846e-01   1.4809e+00   3.1893e-05   2.4835e-03     
 100    1.0100e+02   2.5095e-01   1.4809e+00   3.1420e-05   2.4843e-03     
 101    1.0200e+02   2.5343e-01   1.4809e+00   3.3173e-05   2.4846e-03     
 102    1.0300e+02   2.5592e-01   1.4809e+00   3.3125e-05   2.4840e-03     
 103    1.0400e+02   2.5840e-01   1.4809e+00   3.1956e-05   2.4838e-03     
 104    1.0500e+02   2.6088e-01   1.4809e+00   3.2835e-05   2.4845e-03     
 105    1.0600e+02   2.6337e-01   1.4809e+00   3.2425e-05   2.4846e-03     
 106    1.0700e+02   2.6585e-01   1.4809e+00   3.0702e-05   2.4844e-03     
 107    1.0800e+02   2.6834e-01   1.4809e+00   3.1076e-05   2.4839e-03     
 108    1.0900e+02   2.7082e-01   1.4809e+00   3.3230e-05   2.4844e-03     
 109    1.1000e+02   2.7331e-01   1.4809e+00   3.3079e-05   2.4845e-03     
 110    1.1100e+02   2.7579e-01   1.4809e+00   3.2224e-05   2.4841e-03     
 111    1.1200e+02   2.7828e-01   1.4809e+00   3.0800e-05   2.4847e-03     
 112    1.1300e+02   2.8076e-01   1.4809e+00   3.2683e-05   2.4849e-03     
 113    1.1400e+02   2.8325e-01   1.4809e+00   3.2965e-05   2.4850e-03     
 114    1.1500e+02   2.8573e-01   1.4809e+00   3.2683e-05   2.4852e-03     
 115    1.1600e+02   2.8822e-01   1.4809e+00   3.2756e-05   2.4849e-03     
 116    1.1700e+02   2.9070e-01   1.4809e+00   3.3489e-05   2.4853e-03     
 117    1.1800e+02   2.9319e-01   1.4809e+00   3.0372e-05   2.4853e-03     
 118    1.1900e+02   2.9567e-01   1.4809e+00   3.0848e-05   2.4835e-03     
 119    1.2000e+02   2.9815e-01   1.4809e+00   3.1386e-05   2.4836e-03     
 120    1.2100e+02   3.0064e-01   1.4809e+00   3.1316e-05   2.4831e-03     
 121    1.2200e+02   3.0312e-01   1.4809e+00   3.2152e-05   2.4828e-03     
 122    1.2300e+02   3.0560e-01   1.4809e+00   3.1573e-05   2.4834e-03     
 123    1.2400e+02   3.0809e-01   1.4809e+00   2.9898e-05   2.4847e-03     
 124    1.2500e+02   3.1057e-01   1.4809e+00   2.8731e-05   2.4844e-03     
 125    1.2600e+02   3.1306e-01   1.4809e+00   3.0522e-05   2.4845e-03     
 126    1.2700e+02   3.1554e-01   1.4809e+00   3.1990e-05   2.4847e-03     
 127    1.2800e+02   3.1803e-01   1.4809e+00   3.2061e-05   2.4851e-03     
 128    1.2900e+02   3.2051e-01   1.4809e+00   2.8205e-05   2.4840e-03     
 129    1.3000e+02   3.2299e-01   1.4809e+00   2.7247e-05   2.4823e-03     
 130    1.3100e+02   3.2548e-01   1.4809e+00   2.7733e-05   2.4838e-03     
 131    1.3200e+02   3.2796e-01   1.4809e+00   3.0224e-05   2.4834e-03     
 132    1.3300e+02   3.3044e-01   1.4809e+00   2.9708e-05   2.4834e-03     
 133    1.3400e+02   3.3293e-01   1.4809e+00   3.2003e-05   2.4825e-03     
 134    1.3500e+02   3.3541e-01   1.4809e+00   2.8658e-05   2.4824e-03     
 135    1.3600e+02   3.3789e-01   1.4809e+00   2.7755e-05   2.4816e-03     
 136    1.3700e+02   3.4037e-01   1.4809e+00   2.9280e-05   2.4810e-03     
 137    1.3800e+02   3.4285e-01   1.4809e+00   2.9324e-05   2.4823e-03     
 138    1.3900e+02   3.4534e-01   1.4809e+00   2.8898e-05   2.4838e-03     
 139    1.4000e+02   3.4782e-01   1.4809e+00   2.9508e-05   2.4843e-03     
 140    1.4100e+02   3.5030e-01   1.4809e+00   2.9425e-05   2.4789e-03     
 141    1.4200e+02   3.5278e-01   1.4809e+00   2.7229e-05   2.4829e-03     
 142    1.4300e+02   3.5526e-01   1.4809e+00   2.6213e-05   2.4805e-03     
 143    1.4400e+02   3.5775e-01   1.4809e+00   2.6608e-05   2.4836e-03     
 144    1.4500e+02   3.6023e-01   1.4809e+00   2.6597e-05   2.4837e-03     
 145    1.4600e+02   3.6271e-01   1.4809e+00   2.5914e-05   2.4833e-03     
 146    1.4700e+02   3.6520e-01   1.4809e+00   2.5537e-05   2.4840e-03     
 147    1.4800e+02   3.6768e-01   1.4809e+00   2.6245e-05   2.4849e-03     
 148    1.4900e+02   3.7017e-01   1.4809e+00   2.7843e-05   2.4849e-03     
 149    1.5000e+02   3.7265e-01   1.4809e+00   2.7383e-05   2.4841e-03     
 150    1.5100e+02   3.7514e-01   1.4809e+00   2.7226e-05   2.4844e-03     
 151    1.5200e+02   3.7762e-01   1.4809e+00   2.5396e-05   2.4843e-03     
 152    1.5300e+02   3.8011e-01   1.4809e+00   2.2793e-05   2.4850e-03     
 153    1.5400e+02   3.8259e-01   1.4809e+00   2.3638e-05   2.4856e-03     
 154    1.5500e+02   3.8508e-01   1.4809e+00   2.6745e-05   2.4847e-03     
 155    1.5600e+02   3.8756e-01   1.4809e+00   2.6712e-05   2.4846e-03     
 156    1.5700e+02   3.9004e-01   1.4809e+00   2.4968e-05   2.4837e-03     
 157    1.5800e+02   3.9253e-01   1.4809e+00   2.2688e-05   2.4845e-03     
 158    1.5900e+02   3.9501e-01   1.4809e+00   2.3277e-05   2.4841e-03     
 159    1.6000e+02   3.9750e-01   1.4809e+00   2.3872e-05   2.4845e-03     
 160    1.6100e+02   3.9998e-01   1.4809e+00   2.4033e-05   2.4844e-03     
 161    1.6200e+02   4.0247e-01   1.4809e+00   2.3235e-05   2.4849e-03     
 162    1.6300e+02   4.0495e-01   1.4809e+00   2.2187e-05   2.4852e-03     
 163    1.6400e+02   4.0744e-01   1.4809e+00   2.0875e-05   2.4854e-03     
 164    1.6500e+02   4.0992e-01   1.4809e+00   2.1359e-05   2.4848e-03     
 165    1.6600e+02   4.1241e-01   1.4809e+00   2.2137e-05   2.4847e-03     
 166    1.6700e+02   4.1489e-01   1.4809e+00   2.3491e-05   2.4851e-03     
 167    1.6800e+02   4.1738e-01   1.4809e+00   2.3922e-05   2.4859e-03     
 168    1.6900e+02   4.1986e-01   1.4809e+00   2.2168e-05   2.4853e-03     
 169    1.7000e+02   4.2235e-01   1.4809e+00   2.2818e-05   2.4853e-03     
 170    1.7100e+02   4.2483e-01   1.4809e+00   2.3063e-05   2.4853e-03     
 171    1.7200e+02   4.2732e-01   1.4809e+00   2.3506e-05   2.4850e-03     
 172    1.7300e+02   4.2980e-01   1.4809e+00   2.4325e-05   2.4853e-03     
 173    1.7400e+02   4.3229e-01   1.4809e+00   2.3013e-05   2.4859e-03     
 174    1.7500e+02   4.3477e-01   1.4809e+00   2.1978e-05   2.4852e-03     
 175    1.7600e+02   4.3726e-01   1.4809e+00   2.1267e-05   2.4850e-03     
 176    1.7700e+02   4.3974e-01   1.4809e+00   2.1059e-05   2.4851e-03     
 177    1.7800e+02   4.4223e-01   1.4809e+00   2.0579e-05   2.4854e-03     
 178    1.7900e+02   4.4472e-01   1.4809e+00   2.2405e-05   2.4862e-03     
 179    1.8000e+02   4.4720e-01   1.4809e+00   2.2745e-05   2.4861e-03     
 180    1.8100e+02   4.4969e-01   1.4809e+00   2.1294e-05   2.4849e-03     
 181    1.8200e+02   4.5217e-01   1.4809e+00   2.1035e-05   2.4847e-03     
 182    1.8300e+02   4.5466e-01   1.4809e+00   2.1019e-05   2.4850e-03     
 183    1.8400e+02   4.5714e-01   1.4809e+00   2.0728e-05   2.4857e-03     
 184    1.8500e+02   4.5963e-01   1.4809e+00   1.9649e-05   2.4843e-03     
 185    1.8600e+02   4.6211e-01   1.4809e+00   1.8896e-05   2.4842e-03     
 186    1.8700e+02   4.6460e-01   1.4809e+00   2.0318e-05   2.4844e-03     
 187    1.8800e+02   4.6708e-01   1.4809e+00   2.0482e-05   2.4853e-03     
 188    1.8900e+02   4.6957e-01   1.4809e+00   1.9894e-05   2.4846e-03     
 189    1.9000e+02   4.7205e-01   1.4809e+00   2.0122e-05   2.4844e-03     
 190    1.9100e+02   4.7453e-01   1.4809e+00   2.2753e-05   2.4851e-03     
 191    1.9200e+02   4.7702e-01   1.4809e+00   2.0909e-05   2.4847e-03     
 192    1.9300e+02   4.7950e-01   1.4809e+00   1.8601e-05   2.4849e-03     
 193    1.9400e+02   4.8199e-01   1.4809e+00   1.9865e-05   2.4860e-03     
 194    1.9500e+02   4.8448e-01   1.4809e+00   2.1381e-05   2.4847e-03     
 195    1.9600e+02   4.8696e-01   1.4809e+00   1.9654e-05   2.4841e-03     
 196    1.9700e+02   4.8944e-01   1.4809e+00   1.9154e-05   2.4839e-03     
 197    1.9800e+02   4.9193e-01   1.4809e+00   1.8700e-05   2.4842e-03     
 198    1.9900e+02   4.9441e-01   1.4809e+00   1.8346e-05   2.4838e-03     
 199    2.0000e+02   4.9690e-01   1.4809e+00   1.7191e-05   2.4843e-03     
 200    2.0100e+02   4.9938e-01   1.4809e+00   1.7875e-05   2.4855e-03     
 201    2.0200e+02   5.0187e-01   1.4809e+00   2.0080e-05   2.4840e-03     
 202    2.0300e+02   5.0435e-01   1.4809e+00   1.9406e-05   2.4832e-03     
 203    2.0400e+02   5.0683e-01   1.4809e+00   1.7308e-05   2.4830e-03     
 204    2.0500e+02   5.0931e-01   1.4809e+00   1.6211e-05   2.4833e-03     
 205    2.0600e+02   5.1180e-01   1.4809e+00   1.6030e-05   2.4836e-03     
 206    2.0700e+02   5.1428e-01   1.4809e+00   1.6864e-05   2.4829e-03     
 207    2.0800e+02   5.1676e-01   1.4809e+00   1.7121e-05   2.4827e-03     
 208    2.0900e+02   5.1925e-01   1.4809e+00   1.6180e-05   2.4826e-03     
 209    2.1000e+02   5.2173e-01   1.4809e+00   1.8626e-05   2.4850e-03     
 210    2.1100e+02   5.2422e-01   1.4809e+00   1.8923e-05   2.4843e-03     
 211    2.1200e+02   5.2670e-01   1.4809e+00   1.4712e-05   2.4836e-03     
 212    2.1300e+02   5.2918e-01   1.4809e+00   1.4917e-05   2.4840e-03     
 213    2.1400e+02   5.3167e-01   1.4809e+00   1.6034e-05   2.4838e-03     
 214    2.1500e+02   5.3415e-01   1.4809e+00   1.5008e-05   2.4842e-03     
 215    2.1600e+02   5.3664e-01   1.4809e+00   1.5208e-05   2.4847e-03     
 216    2.1700e+02   5.3912e-01   1.4809e+00   1.6388e-05   2.4851e-03     
 217    2.1800e+02   5.4161e-01   1.4809e+00   1.5698e-05   2.4849e-03     
 218    2.1900e+02   5.4409e-01   1.4809e+00   1.3443e-05   2.4837e-03     
 219    2.2000e+02   5.4657e-01   1.4809e+00   1.4428e-05   2.4831e-03     
 220    2.2100e+02   5.4906e-01   1.4809e+00   1.6801e-05   2.4834e-03     
 221    2.2200e+02   5.5154e-01   1.4809e+00   1.6094e-05   2.4830e-03     
 222    2.2300e+02   5.5402e-01   1.4809e+00   1.5239e-05   2.4833e-03     
 223    2.2400e+02   5.5651e-01   1.4809e+00   1.5478e-05   2.4830e-03     
 224    2.2500e+02   5.5899e-01   1.4809e+00   1.4973e-05   2.4837e-03     
 225    2.2600e+02   5.6147e-01   1.4809e+00   1.3934e-05   2.4853e-03     
 226    2.2700e+02   5.6396e-01   1.4809e+00   1.3858e-05   2.4865e-03     
 227    2.2800e+02   5.6645e-01   1.4809e+00   1.5033e-05   2.4843e-03     
 228    2.2900e+02   5.6893e-01   1.4809e+00   1.4441e-05   2.4846e-03     
 229    2.3000e+02   5.7141e-01   1.4809e+00   1.2938e-05   2.4824e-03     
 230    2.3100e+02   5.7390e-01   1.4809e+00   1.5508e-05   2.4840e-03     
 231    2.3200e+02   5.7638e-01   1.4809e+00   1.6374e-05   2.4834e-03     
 232    2.3300e+02   5.7886e-01   1.4809e+00   1.4788e-05   2.4830e-03     
 233    2.3400e+02   5.8135e-01   1.4809e+00   1.3275e-05   2.4827e-03     
 234    2.3500e+02   5.8383e-01   1.4809e+00   1.2811e-05   2.4829e-03     
 235    2.3600e+02   5.8631e-01   1.4809e+00   1.5158e-05   2.4848e-03     
 236    2.3700e+02   5.8880e-01   1.4809e+00   1.3952e-05   2.4847e-03     
 237    2.3800e+02   5.9128e-01   1.4809e+00   1.3286e-05   2.4847e-03     
 238    2.3900e+02   5.9377e-01   1.4810e+00   1.0695e-05   2.4852e-03     
 239    2.4000e+02   5.9625e-01   1.4810e+00   9.6387e-06   2.4845e-03     
 240    2.4100e+02   5.9874e-01   1.4809e+00   1.1805e-05   2.4846e-03     
 241    2.4200e+02   6.0122e-01   1.4809e+00   1.3491e-05   2.4852e-03     
 242    2.4300e+02   6.0371e-01   1.4809e+00   1.3400e-05   2.4850e-03     
 243    2.4400e+02   6.0619e-01   1.4809e+00   1.3721e-05   2.4848e-03     
 244    2.4500e+02   6.0868e-01   1.4809e+00   1.3144e-05   2.4847e-03     
 245    2.4600e+02   6.1116e-01   1.4809e+00   1.3291e-05   2.4845e-03     
 246    2.4700e+02   6.1365e-01   1.4809e+00   1.3825e-05   2.4842e-03     
 247    2.4800e+02   6.1613e-01   1.4809e+00   1.4297e-05   2.4844e-03     
 248    2.4900e+02   6.1861e-01   1.4809e+00   1.4721e-05   2.4840e-03     
 249    2.5000e+02   6.2110e-01   1.4809e+00   1.2865e-05   2.4843e-03     
 250    2.5100e+02   6.2358e-01   1.4809e+00   1.3833e-05   2.4851e-03     
 251    2.5200e+02   6.2607e-01   1.4809e+00   1.4412e-05   2.4855e-03     
 252    2.5300e+02   6.2855e-01   1.4809e+00   1.2777e-05   2.4849e-03     
 253    2.5400e+02   6.3104e-01   1.4809e+00   1.2191e-05   2.4844e-03     
 254    2.5500e+02   6.3352e-01   1.4809e+00   1.1545e-05   2.4843e-03     
 255    2.5600e+02   6.3601e-01   1.4809e+00   1.1446e-05   2.4846e-03     
 256    2.5700e+02   6.3849e-01   1.4810e+00   9.8501e-06   2.4854e-03     
 257    2.5800e+02   6.4098e-01   1.4810e+00   1.0874e-05   2.4858e-03     
 258    2.5900e+02   6.4346e-01   1.4810e+00   1.0711e-05   2.4861e-03     
 259    2.6000e+02   6.4595e-01   1.4810e+00   9.9518e-06   2.4848e-03     
 260    2.6100e+02   6.4843e-01   1.4810e+00   8.5599e-06   2.4842e-03     
 261    2.6200e+02   6.5092e-01   1.4810e+00   9.9246e-06   2.4840e-03     
 262    2.6300e+02   6.5340e-01   1.4810e+00   1.0655e-05   2.4852e-03     
 263    2.6400e+02   6.5589e-01   1.4809e+00   1.1124e-05   2.4846e-03     
 264    2.6500e+02   6.5837e-01   1.4810e+00   9.9543e-06   2.4839e-03     
 265    2.6600e+02   6.6086e-01   1.4810e+00   9.8234e-06   2.4839e-03     
 266    2.6700e+02   6.6334e-01   1.4810e+00   9.5204e-06   2.4845e-03     
 267    2.6800e+02   6.6582e-01   1.4809e+00   1.1108e-05   2.4844e-03     
 268    2.6900e+02   6.6831e-01   1.4810e+00   1.0637e-05   2.4847e-03     
 269    2.7000e+02   6.7079e-01   1.4810e+00   1.0711e-05   2.4846e-03     
 270    2.7100e+02   6.7328e-01   1.4810e+00   1.0081e-05   2.4844e-03     
 271    2.7200e+02   6.7576e-01   1.4809e+00   1.1489e-05   2.4843e-03     
 272    2.7300e+02   6.7825e-01   1.4810e+00   1.0409e-05   2.4844e-03     
 273    2.7400e+02   6.8073e-01   1.4810e+00   9.2049e-06   2.4841e-03     
 274    2.7500e+02   6.8321e-01   1.4810e+00   8.4361e-06   2.4844e-03     
 275    2.7600e+02   6.8570e-01   1.4810e+00   8.0251e-06   2.4849e-03     
 276    2.7700e+02   6.8818e-01   1.4810e+00   9.8764e-06   2.4845e-03     
 277    2.7800e+02   6.9067e-01   1.4810e+00   9.2581e-06   2.4850e-03     
 278    2.7900e+02   6.9315e-01   1.4810e+00   9.6341e-06   2.4849e-03     
 279    2.8000e+02   6.9564e-01   1.4810e+00   8.2896e-06   2.4847e-03     
 280    2.8100e+02   6.9812e-01   1.4810e+00   6.9103e-06   2.4844e-03     
 281    2.8200e+02   7.0061e-01   1.4810e+00   5.0531e-06   2.4838e-03     
 282    2.8300e+02   7.0309e-01   1.4810e+00   4.3320e-06   2.4840e-03     
 283    2.8400e+02   7.0558e-01   1.4810e+00   2.7886e-06   2.4845e-03     
 284    2.8500e+02   7.0806e-01   1.4810e+00   5.4971e-06   2.4849e-03     
 285    2.8600e+02   7.1055e-01   1.4810e+00   6.5908e-06   2.4851e-03     
 286    2.8700e+02   7.1303e-01   1.4810e+00   7.6866e-06   2.4858e-03     
 287    2.8800e+02   7.1552e-01   1.4810e+00   9.1139e-06   2.4845e-03     
 288    2.8900e+02   7.1800e-01   1.4810e+00   8.5929e-06   2.4842e-03     
 289    2.9000e+02   7.2048e-01   1.4810e+00   8.5348e-06   2.4832e-03     
 290    2.9100e+02   7.2297e-01   1.4810e+00   7.7879e-06   2.4838e-03     
 291    2.9200e+02   7.2545e-01   1.4810e+00   5.6550e-06   2.4851e-03     
 292    2.9300e+02   7.2794e-01   1.4810e+00   5.7647e-06   2.4856e-03     
 293    2.9400e+02   7.3042e-01   1.4810e+00   4.6276e-06   2.4839e-03     
 294    2.9500e+02   7.3290e-01   1.4810e+00   4.1009e-06   2.4799e-03     
 295    2.9600e+02   7.3538e-01   1.4810e+00   5.8422e-06   2.4825e-03     
 296    2.9700e+02   7.3787e-01   1.4810e+00   9.0112e-06   2.4834e-03     
 297    2.9800e+02   7.4035e-01   1.4810e+00   6.9615e-06   2.4849e-03     
 298    2.9900e+02   7.4283e-01   1.4810e+00   6.2725e-06   2.4815e-03     
 299    3.0000e+02   7.4532e-01   1.4810e+00   7.3465e-06   2.4830e-03     
 300    3.0100e+02   7.4780e-01   1.4810e+00   7.4879e-06   2.4833e-03     
 301    3.0200e+02   7.5028e-01   1.4810e+00   4.7826e-06   2.4842e-03     
 302    3.0300e+02   7.5277e-01   1.4810e+00   5.1412e-06   2.4832e-03     
 303    3.0400e+02   7.5525e-01   1.4810e+00   6.4874e-06   2.4825e-03     
 304    3.0500e+02   7.5773e-01   1.4810e+00   7.0046e-06   2.4828e-03     
 305    3.0600e+02   7.6022e-01   1.4810e+00   5.2880e-06   2.4837e-03     
 306    3.0700e+02   7.6270e-01   1.4810e+00   5.1094e-06   2.4843e-03     
 307    3.0800e+02   7.6519e-01   1.4810e+00   3.7309e-06   2.4847e-03     
 308    3.0900e+02   7.6767e-01   1.4810e+00   2.2899e-06   2.4850e-03     
 309    3.1000e+02   7.7016e-01   1.4810e+00   4.6679e-06   2.4851e-03     
 310    3.1100e+02   7.7264e-01   1.4810e+00   7.9338e-06   2.4844e-03     
 311    3.1200e+02   7.7512e-01   1.4810e+00   6.0069e-06   2.4843e-03     
 312    3.1300e+02   7.7761e-01   1.4810e+00   2.9381e-06   2.4853e-03     
 313    3.1400e+02   7.8009e-01   1.4810e+00   3.6940e-06   2.4849e-03     
 314    3.1500e+02   7.8258e-01   1.4810e+00   6.1099e-06   2.4841e-03     
 315    3.1600e+02   7.8506e-01   1.4810e+00   6.2408e-06   2.4840e-03     
 316    3.1700e+02   7.8755e-01   1.4810e+00   4.6301e-06   2.4847e-03     
 317    3.1800e+02   7.9003e-01   1.4810e+00   3.8720e-06   2.4851e-03     
 318    3.1900e+02   7.9252e-01   1.4810e+00   3.5688e-06   2.4841e-03     
 319    3.2000e+02   7.9500e-01   1.4810e+00   2.5491e-06   2.4836e-03     
 320    3.2100e+02   7.9748e-01   1.4810e+00   3.0424e-06   2.4842e-03     
 321    3.2200e+02   7.9997e-01   1.4810e+00   2.5131e-06   2.4834e-03     
 322    3.2300e+02   8.0245e-01   1.4810e+00   2.8892e-06   2.4835e-03     
 323    3.2400e+02   8.0493e-01   1.4810e+00   2.0110e-06   2.4833e-03     
 324    3.2500e+02   8.0742e-01   1.4810e+00   1.3930e-06   2.4844e-03     
 325    3.2600e+02   8.0990e-01   1.4810e+00   2.8822e-06   2.4850e-03     
 326    3.2700e+02   8.1239e-01   1.4810e+00   2.0652e-06   2.4853e-03     
 327    3.2800e+02   8.1487e-01   1.4810e+00   2.1223e-06   2.4843e-03     
 328    3.2900e+02   8.1736e-01   1.4810e+00   1.8367e-06   2.4833e-03     
 329    3.3000e+02   8.1984e-01   1.4810e+00   2.8116e-06   2.4829e-03     
 330    3.3100e+02   8.2232e-01   1.4810e+00   1.4184e-06   2.4849e-03     
 331    3.3200e+02   8.2481e-01   1.4810e+00   1.8107e-06   2.4835e-03     
 332    3.3300e+02   8.2729e-01   1.4810e+00   2.6934e-06   2.4831e-03     
 333    3.3400e+02   8.2977e-01   1.4810e+00   3.5379e-06   2.4833e-03     
 334    3.3500e+02   8.3226e-01   1.4810e+00   1.4934e-06   2.4848e-03     
 335    3.3600e+02   8.3474e-01   1.4810e+00   4.5103e-08   2.4848e-03     
 336    3.3700e+02   8.3723e-01   1.4810e+00   7.9631e-07   2.4835e-03     
 337    3.3800e+02   8.3971e-01   1.4810e+00   8.7568e-07   2.4840e-03     
 338    3.3900e+02   8.4220e-01   1.4810e+00   1.7476e-06   2.4844e-03     
 339    3.4000e+02   8.4468e-01   1.4810e+00   2.3572e-06   2.4826e-03     
 340    3.4100e+02   8.4716e-01   1.4810e+00   2.6270e-07   2.4831e-03     
 341    3.4200e+02   8.4964e-01   1.4810e+00   1.0310e-06   2.4828e-03     
 342    3.4300e+02   8.5213e-01   1.4810e+00   2.4083e-06   2.4836e-03     
 343    3.4400e+02   8.5461e-01   1.4810e+00   2.4669e-06   2.4856e-03     
 344    3.4500e+02   8.5710e-01   1.4810e+00   1.6724e-06   2.4843e-03     
 345    3.4600e+02   8.5958e-01   1.4810e+00   3.0054e-07   2.4833e-03     
 346    3.4700e+02   8.6206e-01   1.4810e+00   9.8183e-07   2.4816e-03     
 347    3.4800e+02   8.6454e-01   1.4810e+00   9.6104e-07   2.4819e-03     
 348    3.4900e+02   8.6703e-01   1.4810e+00   7.3730e-07   2.4828e-03     
 349    3.5000e+02   8.6951e-01   1.4810e+00   1.9757e-06   2.4838e-03     
 350    3.5100e+02   8.7200e-01   1.4810e+00   1.5906e-06   2.4848e-03     
 351    3.5200e+02   8.7448e-01   1.4810e+00   1.7988e-06   2.4846e-03     
 352    3.5300e+02   8.7696e-01   1.4810e+00   2.2333e-06   2.4832e-03     
 353    3.5400e+02   8.7945e-01   1.4810e+00   2.1676e-06   2.4829e-03     
 354    3.5500e+02   8.8193e-01   1.4810e+00   2.3814e-06   2.4830e-03     
 355    3.5600e+02   8.8441e-01   1.4810e+00   3.4325e-06   2.4843e-03     
 356    3.5700e+02   8.8690e-01   1.4810e+00   5.4662e-06   2.4837e-03     
 357    3.5800e+02   8.8938e-01   1.4810e+00   2.4512e-06   2.4850e-03     
 358    3.5900e+02   8.9187e-01   1.4810e+00   9.4336e-07   2.4850e-03     
 359    3.6000e+02   8.9435e-01   1.4810e+00   2.7150e-06   2.4851e-03     
 360    3.6100e+02   8.9684e-01   1.4810e+00   2.9465e-06   2.4852e-03     
 361    3.6200e+02   8.9932e-01   1.4810e+00   2.5406e-07   2.4860e-03     
 362    3.6300e+02   9.0181e-01   1.4810e+00   1.3809e-06   2.4854e-03     
 363    3.6400e+02   9.0429e-01   1.4810e+00   1.4565e-06   2.4845e-03     
 364    3.6500e+02   9.0678e-01   1.4810e+00   1.2661e-06   2.4845e-03     
 365    3.6600e+02   9.0926e-01   1.4810e+00   3.7514e-06   2.4848e-03     
 366    3.6700e+02   9.1175e-01   1.4810e+00   3.2998e-06   2.4854e-03     
 367    3.6800e+02   9.1423e-01   1.4810e+00   9.8821e-07   2.4846e-03     
 368    3.6900e+02   9.1672e-01   1.4810e+00   2.4385e-06   2.4840e-03     
 369    3.7000e+02   9.1920e-01   1.4810e+00   4.0630e-06   2.4841e-03     
 370    3.7100e+02   9.2169e-01   1.4810e+00   5.1253e-06   2.4844e-03     
 371    3.7200e+02   9.2417e-01   1.4810e+00   3.8273e-06   2.4838e-03     
 372    3.7300e+02   9.2665e-01   1.4810e+00   3.1840e-06   2.4843e-03     
 373    3.7400e+02   9.2914e-01   1.4810e+00   5.0792e-06   2.4846e-03     
 374    3.7500e+02   9.3162e-01   1.4810e+00   4.6768e-06   2.4842e-03     
 375    3.7600e+02   9.3411e-01   1.4810e+00   5.8052e-06   2.4845e-03     
 376    3.7700e+02   9.3659e-01   1.4810e+00   7.2813e-06   2.4854e-03     
 377    3.7800e+02   9.3908e-01   1.4810e+00   6.8675e-06   2.4863e-03     
 378    3.7900e+02   9.4156e-01   1.4810e+00   6.2147e-06   2.4855e-03     
 379    3.8000e+02   9.4405e-01   1.4810e+00   5.1361e-06   2.4846e-03     
 380    3.8100e+02   9.4653e-01   1.4810e+00   5.0416e-06   2.4843e-03     
 381    3.8200e+02   9.4902e-01   1.4810e+00   5.1411e-06   2.4848e-03     
 382    3.8300e+02   9.5150e-01   1.4810e+00   6.2196e-06   2.4851e-03     
 383    3.8400e+02   9.5399e-01   1.4810e+00   6.2651e-06   2.4852e-03     
 384    3.8500e+02   9.5647e-01   1.4810e+00   6.3051e-06   2.4855e-03     
 385    3.8600e+02   9.5896e-01   1.4810e+00   5.7947e-06   2.4851e-03     
 386    3.8700e+02   9.6144e-01   1.4810e+00   6.1860e-06   2.4846e-03     
 387    3.8800e+02   9.6393e-01   1.4810e+00   6.1122e-06   2.4846e-03     
 388    3.8900e+02   9.6641e-01   1.4810e+00   7.2165e-06   2.4850e-03     
 389    3.9000e+02   9.6890e-01   1.4810e+00   7.3318e-06   2.4847e-03     
 390    3.9100e+02   9.7138e-01   1.4810e+00   8.0656e-06   2.4839e-03     
 391    3.9200e+02   9.7387e-01   1.4810e+00   8.1165e-06   2.4842e-03     
 392    3.9300e+02   9.7635e-01   1.4810e+00   9.5128e-06   2.4851e-03     
 393    3.9400e+02   9.7884e-01   1.4810e+00   8.7920e-06   2.4843e-03     
 394    3.9500e+02   9.8132e-01   1.4810e+00   7.8691e-06   2.4836e-03     
 395    3.9600e+02   9.8380e-01   1.4810e+00   7.2760e-06   2.4838e-03     
 396    3.9700e+02   9.8629e-01   1.4810e+00   6.6715e-06   2.4833e-03     
 397    3.9800e+02   9.8877e-01   1.4810e+00   7.6334e-06   2.4844e-03     
 398    3.9900e+02   9.9125e-01   1.4810e+00   6.9849e-06   2.4829e-03     
 399    4.0000e+02   9.9374e-01   1.4810e+00   6.7868e-06   2.4828e-03     
 400    4.0100e+02   9.9622e-01   1.4810e+00   7.3853e-06   2.4805e-03     
 401    4.0200e+02   9.9870e-01   1.4810e+00   7.4447e-06   2.4833e-03     
 402    4.0300e+02   1.0000e+00   1.4810e+00   6.9621e-06   1.3002e-03     


